Dual-Mandate Patrols: Multi-Armed Bandits for Green Security

Conservation efforts in green security domains to protect wildlife and forests are constrained by the limited availability of defenders (i.e., patrollers), who must patrol vast areas to protect from attackers (e.g., poachers or illegal loggers). Defenders must choose how much time to spend in each region of the protected area, balancing exploration of infrequently visited regions and exploitation of known hotspots. We formulate the problem as a stochastic multi-armed bandit, where each action represents a patrol strategy, enabling us to guarantee the rate of convergence of the patrolling policy. However, a naive bandit approach would compromise short-term performance for long-term optimality, resulting in animals poached and forests destroyed. To speed up performance, we leverage smoothness in the reward function and decomposability of actions. We show a synergy between Lipschitz-continuity and decomposition as each aids the convergence of the other. In doing so, we bridge the gap between combinatorial and Lipschitz bandits, presenting a no-regret approach that tightens existing guarantees while optimizing for short-term performance. We demonstrate that our algorithm, LIZARD, improves performance on real-world poaching data from Cambodia.

==> data/historical_data_N100_top10.csv <==
t,avg_empirical,sem_empirical,avg_true,avg_top_true,avg_all
0,0.033333333,0.008753762,0.508652493,0.947081254,0.509368817
1,0.103333333,0.012208282,0.509201974,0.947081254,0.509368817
2,0.146666667,0.016423514,0.510147013,0.947081254,0.509368817
3,0.185,0.018746647,0.511275266,0.947081254,0.509368817
4,0.231666667,0.021506927,0.513640598,0.947081254,0.509368817
5,0.281666667,0.025198446,0.516110675,0.947081254,0.509368817
6,0.328333333,0.025334921,0.518462635,0.947081254,0.509368817
7,0.383333333,0.024604146,0.522240613,0.947081254,0.509368817
8,0.433333333,0.024604146,0.52686098,0.947081254,0.509368817
9,0.471666667,0.026006557,0.532003207,0.947081254,0.509368817
10,0.511666667,0.029330002,0.537013178,0.947081254,0.509368817
11,0.576666667,0.029916871,0.542615506,0.947081254,0.509368817
12,0.628333333,0.029815846,0.548347315,0.947081254,0.509368817
13,0.657777778,0.031609985,0.553870305,0.947081254,0.509368817
14,0.692777778,0.034414305,0.559118564,0.947081254,0.509368817
15,0.717222222,0.033347538,0.564576571,0.947081254,0.509368817
16,0.750555556,0.03251371,0.569723464,0.947081254,0.509368817
17,0.775,0.031569725,0.574599867,0.947081254,0.509368817
18,0.798333333,0.031907733,0.579245379,0.947081254,0.509368817
19,0.835,0.029146545,0.584162295,0.947081254,0.509368817
20,0.875,0.026160791,0.588857054,0.947081254,0.509368817
21,0.901666667,0.024110617,0.593294577,0.947081254,0.509368817
22,0.930555556,0.020623787,0.597820222,0.947081254,0.509368817
23,0.947777778,0.015448455,0.602118692,0.947081254,0.509368817
24,0.969444444,0.010482709,0.607058172,0.947081254,0.509368817
25,0.984444444,0.007099608,0.611968595,0.947081254,0.509368817
26,0.991666667,0.004209549,0.616770413,0.947081254,0.509368817
27,0.993333333,0.003963434,0.62136753,0.947081254,0.509368817
28,0.99,0.00557086,0.625860678,0.947081254,0.509368817
29,0.995,0.003675017,0.630424876,0.947081254,0.509368817
30,0.995555556,0.003189756,0.634710144,0.947081254,0.509368817
31,0.995555556,0.003189756,0.638760693,0.947081254,0.509368817
32,0.997222222,0.001970947,0.642970011,0.947081254,0.509368817
33,0.998333333,0.001666667,0.647458185,0.947081254,0.509368817
34,0.998333333,0.001666667,0.651319524,0.947081254,0.509368817
35,1,0,0.654521315,0.947081254,0.509368817
36,1,0,0.657572318,0.947081254,0.509368817
37,1,0,0.66032742,0.947081254,0.509368817
38,1,0,0.662566237,0.947081254,0.509368817
39,1,0,0.664789297,0.947081254,0.509368817
40,1,0,0.666262534,0.947081254,0.509368817
41,1,0,0.667635308,0.947081254,0.509368817
42,1,0,0.669188455,0.947081254,0.509368817
43,1,0,0.670825258,0.947081254,0.509368817
44,1,0,0.672357432,0.947081254,0.509368817
45,1,0,0.673980983,0.947081254,0.509368817
46,1,0,0.675271899,0.947081254,0.509368817
47,1,0,0.676880928,0.947081254,0.509368817
48,1,0,0.678451642,0.947081254,0.509368817
49,1,0,0.679635009,0.947081254,0.509368817
50,1,0,0.681043111,0.947081254,0.509368817
51,1,0,0.681748803,0.947081254,0.509368817
52,1,0,0.682409897,0.947081254,0.509368817
53,1,0,0.682986517,0.947081254,0.509368817
54,1,0,0.683722469,0.947081254,0.509368817
55,1,0,0.684187699,0.947081254,0.509368817
56,1,0,0.684356652,0.947081254,0.509368817
57,1,0,0.684632928,0.947081254,0.509368817
58,1,0,0.685256785,0.947081254,0.509368817
59,1,0,0.685920633,0.947081254,0.509368817
60,1,0,0.686295711,0.947081254,0.509368817
61,1,0,0.686759312,0.947081254,0.509368817
62,1,0,0.686601167,0.947081254,0.509368817
63,1,0,0.686735944,0.947081254,0.509368817
64,1,0,0.686454285,0.947081254,0.509368817
65,1,0,0.686178588,0.947081254,0.509368817
66,1,0,0.686519096,0.947081254,0.509368817
67,1,0,0.687096308,0.947081254,0.509368817
68,1,0,0.687782378,0.947081254,0.509368817
69,1,0,0.688148993,0.947081254,0.509368817
70,1,0,0.68807101,0.947081254,0.509368817
71,1,0,0.688058379,0.947081254,0.509368817
72,1,0,0.687746383,0.947081254,0.509368817
73,1,0,0.686902844,0.947081254,0.509368817
74,1,0,0.686044314,0.947081254,0.509368817
75,1,0,0.685210551,0.947081254,0.509368817
76,1,0,0.684514058,0.947081254,0.509368817
77,1,0,0.683991207,0.947081254,0.509368817
78,1,0,0.683789319,0.947081254,0.509368817
79,1,0,0.683711265,0.947081254,0.509368817
80,1,0,0.683910438,0.947081254,0.509368817
81,1,0,0.684306221,0.947081254,0.509368817
82,1,0,0.68481565,0.947081254,0.509368817
83,1,0,0.68498195,0.947081254,0.509368817
84,1,0,0.685124769,0.947081254,0.509368817
85,1,0,0.684960902,0.947081254,0.509368817
86,1,0,0.685005464,0.947081254,0.509368817
87,1,0,0.685392897,0.947081254,0.509368817
88,1,0,0.685657513,0.947081254,0.509368817
89,1,0,0.685937271,0.947081254,0.509368817
90,1,0,0.686145607,0.947081254,0.509368817
91,1,0,0.686543872,0.947081254,0.509368817
92,1,0,0.686682397,0.947081254,0.509368817
93,1,0,0.686377464,0.947081254,0.509368817
94,1,0,0.685702343,0.947081254,0.509368817
95,1,0,0.685445752,0.947081254,0.509368817
96,1,0,0.685172648,0.947081254,0.509368817
97,1,0,0.685704513,0.947081254,0.509368817
98,1,0,0.686049904,0.947081254,0.509368817
99,1,0,0.686219287,0.947081254,0.509368817
100,1,0,0.686152813,0.947081254,0.509368817
101,1,0,0.686188913,0.947081254,0.509368817
102,1,0,0.686922843,0.947081254,0.509368817
103,1,0,0.687699532,0.947081254,0.509368817
104,1,0,0.688561789,0.947081254,0.509368817
105,1,0,0.689168961,0.947081254,0.509368817
106,1,0,0.689653975,0.947081254,0.509368817
107,1,0,0.689941189,0.947081254,0.509368817
108,1,0,0.690379035,0.947081254,0.509368817
109,1,0,0.691153707,0.947081254,0.509368817
110,1,0,0.691744964,0.947081254,0.509368817
111,1,0,0.692151426,0.947081254,0.509368817
112,1,0,0.692472491,0.947081254,0.509368817
113,1,0,0.693226735,0.947081254,0.509368817
114,1,0,0.693874059,0.947081254,0.509368817
115,1,0,0.69435772,0.947081254,0.509368817
116,1,0,0.694671317,0.947081254,0.509368817
117,1,0,0.69517242,0.947081254,0.509368817
118,1,0,0.695748506,0.947081254,0.509368817
119,1,0,0.696274792,0.947081254,0.509368817
120,1,0,0.696591855,0.947081254,0.509368817
121,1,0,0.697017701,0.947081254,0.509368817
122,1,0,0.697188084,0.947081254,0.509368817
123,1,0,0.697418801,0.947081254,0.509368817
124,1,0,0.697622692,0.947081254,0.509368817
125,1,0,0.698155018,0.947081254,0.509368817
126,1,0,0.69875599,0.947081254,0.509368817
127,1,0,0.699425478,0.947081254,0.509368817
128,1,0,0.700472822,0.947081254,0.509368817
129,1,0,0.701497279,0.947081254,0.509368817
130,1,0,0.702470968,0.947081254,0.509368817
131,1,0,0.703417593,0.947081254,0.509368817
132,1,0,0.704208594,0.947081254,0.509368817
133,1,0,0.704792675,0.947081254,0.509368817
134,1,0,0.70567012,0.947081254,0.509368817
135,1,0,0.706244951,0.947081254,0.509368817
136,1,0,0.706562939,0.947081254,0.509368817
137,1,0,0.706512793,0.947081254,0.509368817
138,1,0,0.706709553,0.947081254,0.509368817
139,1,0,0.70677958,0.947081254,0.509368817
140,1,0,0.706681179,0.947081254,0.509368817
141,1,0,0.706562719,0.947081254,0.509368817
142,1,0,0.706582788,0.947081254,0.509368817
143,1,0,0.706399562,0.947081254,0.509368817
144,1,0,0.706308412,0.947081254,0.509368817
145,1,0,0.706313538,0.947081254,0.509368817
146,1,0,0.706017467,0.947081254,0.509368817
147,1,0,0.706128264,0.947081254,0.509368817
148,1,0,0.706633712,0.947081254,0.509368817
149,1,0,0.706951332,0.947081254,0.509368817
150,1,0,0.707232236,0.947081254,0.509368817
151,1,0,0.707809336,0.947081254,0.509368817
152,1,0,0.708338909,0.947081254,0.509368817
153,1,0,0.708940534,0.947081254,0.509368817
154,1,0,0.709119481,0.947081254,0.509368817
155,1,0,0.7097384,0.947081254,0.509368817
156,1,0,0.709782921,0.947081254,0.509368817
157,1,0,0.709885823,0.947081254,0.509368817
158,1,0,0.709539119,0.947081254,0.509368817
159,1,0,0.709888226,0.947081254,0.509368817
160,1,0,0.71032102,0.947081254,0.509368817
161,1,0,0.710927267,0.947081254,0.509368817
162,1,0,0.711571742,0.947081254,0.509368817
163,1,0,0.712034416,0.947081254,0.509368817
164,1,0,0.712181131,0.947081254,0.509368817
165,1,0,0.712669385,0.947081254,0.509368817
166,1,0,0.713450053,0.947081254,0.509368817
167,1,0,0.713945991,0.947081254,0.509368817
168,1,0,0.714196733,0.947081254,0.509368817
169,1,0,0.714856089,0.947081254,0.509368817
170,1,0,0.715319096,0.947081254,0.509368817
171,1,0,0.715843836,0.947081254,0.509368817
172,1,0,0.71589918,0.947081254,0.509368817
173,1,0,0.71556913,0.947081254,0.509368817
174,1,0,0.714621871,0.947081254,0.509368817
175,1,0,0.713461046,0.947081254,0.509368817
176,1,0,0.712487436,0.947081254,0.509368817
177,1,0,0.711837833,0.947081254,0.509368817
178,1,0,0.711553879,0.947081254,0.509368817
179,1,0,0.71168685,0.947081254,0.509368817
180,1,0,0.711928836,0.947081254,0.509368817
181,1,0,0.711676076,0.947081254,0.509368817
182,1,0,0.712182778,0.947081254,0.509368817
183,1,0,0.713649525,0.947081254,0.509368817
184,1,0,0.715033278,0.947081254,0.509368817
185,1,0,0.715779572,0.947081254,0.509368817
186,1,0,0.716105536,0.947081254,0.509368817
187,1,0,0.716647682,0.947081254,0.509368817
188,1,0,0.716958031,0.947081254,0.509368817
189,1,0,0.717155592,0.947081254,0.509368817
190,1,0,0.717368704,0.947081254,0.509368817
191,1,0,0.717415053,0.947081254,0.509368817
192,1,0,0.717781154,0.947081254,0.509368817
193,1,0,0.71804228,0.947081254,0.509368817
194,1,0,0.718584604,0.947081254,0.509368817
195,1,0,0.719118724,0.947081254,0.509368817
196,1,0,0.719600911,0.947081254,0.509368817
197,1,0,0.720084539,0.947081254,0.509368817
198,1,0,0.720392877,0.947081254,0.509368817
199,1,0,0.72052811,0.947081254,0.509368817
200,1,0,0.720565161,0.947081254,0.509368817
201,1,0,0.720574496,0.947081254,0.509368817
202,1,0,0.720581539,0.947081254,0.509368817
203,1,0,0.72073167,0.947081254,0.509368817
204,1,0,0.720881318,0.947081254,0.509368817
205,1,0,0.72087491,0.947081254,0.509368817
206,1,0,0.720436057,0.947081254,0.509368817
207,1,0,0.719868251,0.947081254,0.509368817
208,1,0,0.719143445,0.947081254,0.509368817
209,1,0,0.718515473,0.947081254,0.509368817
210,1,0,0.718173326,0.947081254,0.509368817
211,1,0,0.718050256,0.947081254,0.509368817
212,1,0,0.717833581,0.947081254,0.509368817
213,1,0,0.717628606,0.947081254,0.509368817
214,1,0,0.717135414,0.947081254,0.509368817
215,1,0,0.717499303,0.947081254,0.509368817
216,1,0,0.717899545,0.947081254,0.509368817
217,1,0,0.718225895,0.947081254,0.509368817
218,1,0,0.718775147,0.947081254,0.509368817
219,1,0,0.719365656,0.947081254,0.509368817
220,1,0,0.720124615,0.947081254,0.509368817
221,1,0,0.720812378,0.947081254,0.509368817
222,1,0,0.721305389,0.947081254,0.509368817
223,1,0,0.722241931,0.947081254,0.509368817
224,1,0,0.723148171,0.947081254,0.509368817
225,1,0,0.724574271,0.947081254,0.509368817
226,1,0,0.72556066,0.947081254,0.509368817
227,1,0,0.726649399,0.947081254,0.509368817
228,1,0,0.727519819,0.947081254,0.509368817
229,1,0,0.728486461,0.947081254,0.509368817
230,1,0,0.729655501,0.947081254,0.509368817
231,1,0,0.730581904,0.947081254,0.509368817
232,1,0,0.731571621,0.947081254,0.509368817
233,1,0,0.732591057,0.947081254,0.509368817
234,1,0,0.733332391,0.947081254,0.509368817
235,1,0,0.733888542,0.947081254,0.509368817
236,1,0,0.734045758,0.947081254,0.509368817
237,1,0,0.734158801,0.947081254,0.509368817
238,1,0,0.734328659,0.947081254,0.509368817
239,1,0,0.734538867,0.947081254,0.509368817
240,1,0,0.73450894,0.947081254,0.509368817
241,1,0,0.734607058,0.947081254,0.509368817
242,1,0,0.735030361,0.947081254,0.509368817
243,1,0,0.735530778,0.947081254,0.509368817
244,1,0,0.735903811,0.947081254,0.509368817
245,1,0,0.736233118,0.947081254,0.509368817
246,1,0,0.736391541,0.947081254,0.509368817
247,1,0,0.736753681,0.947081254,0.509368817
248,1,0,0.736805515,0.947081254,0.509368817
249,1,0,0.736899905,0.947081254,0.509368817
250,1,0,0.737129859,0.947081254,0.509368817
251,1,0,0.73742463,0.947081254,0.509368817
252,1,0,0.737859014,0.947081254,0.509368817
253,1,0,0.738319574,0.947081254,0.509368817
254,1,0,0.73862225,0.947081254,0.509368817
255,1,0,0.738829745,0.947081254,0.509368817
256,1,0,0.739019606,0.947081254,0.509368817
257,1,0,0.739171012,0.947081254,0.509368817
258,1,0,0.739419232,0.947081254,0.509368817
259,1,0,0.739591658,0.947081254,0.509368817
260,1,0,0.739716913,0.947081254,0.509368817
261,1,0,0.739755202,0.947081254,0.509368817
262,1,0,0.739840667,0.947081254,0.509368817
263,1,0,0.739711036,0.947081254,0.509368817
264,1,0,0.73984122,0.947081254,0.509368817
265,1,0,0.740112185,0.947081254,0.509368817
266,1,0,0.740360741,0.947081254,0.509368817
267,1,0,0.740558494,0.947081254,0.509368817
268,1,0,0.740719985,0.947081254,0.509368817
269,1,0,0.74127036,0.947081254,0.509368817
270,1,0,0.741407905,0.947081254,0.509368817
271,1,0,0.741604706,0.947081254,0.509368817
272,1,0,0.742471267,0.947081254,0.509368817
273,1,0,0.743561342,0.947081254,0.509368817
274,1,0,0.744771977,0.947081254,0.509368817
275,1,0,0.745814414,0.947081254,0.509368817
276,1,0,0.746627241,0.947081254,0.509368817
277,1,0,0.747325021,0.947081254,0.509368817
278,1,0,0.74809227,0.947081254,0.509368817
279,1,0,0.748639096,0.947081254,0.509368817
280,1,0,0.748981227,0.947081254,0.509368817
281,1,0,0.749296615,0.947081254,0.509368817
282,1,0,0.74988262,0.947081254,0.509368817
283,1,0,0.750300576,0.947081254,0.509368817
284,1,0,0.750734099,0.947081254,0.509368817
285,1,0,0.75133797,0.947081254,0.509368817
286,1,0,0.751437012,0.947081254,0.509368817
287,1,0,0.751728866,0.947081254,0.509368817
288,1,0,0.752136459,0.947081254,0.509368817
289,1,0,0.752618601,0.947081254,0.509368817
290,1,0,0.753378936,0.947081254,0.509368817
291,1,0,0.754113549,0.947081254,0.509368817
292,1,0,0.755139559,0.947081254,0.509368817
293,1,0,0.756069593,0.947081254,0.509368817
294,1,0,0.756736551,0.947081254,0.509368817
295,1,0,0.75696508,0.947081254,0.509368817
296,1,0,0.757201667,0.947081254,0.509368817
297,1,0,0.757402056,0.947081254,0.509368817
298,1,0,0.758055275,0.947081254,0.509368817
299,1,0,0.758790187,0.947081254,0.509368817
300,1,0,0.759687157,0.947081254,0.509368817
301,1,0,0.760226125,0.947081254,0.509368817
302,1,0,0.760230049,0.947081254,0.509368817
303,1,0,0.760434147,0.947081254,0.509368817
304,1,0,0.760635504,0.947081254,0.509368817
305,1,0,0.760939077,0.947081254,0.509368817
306,1,0,0.760778999,0.947081254,0.509368817
307,1,0,0.760808954,0.947081254,0.509368817
308,1,0,0.760836813,0.947081254,0.509368817
309,1,0,0.761109884,0.947081254,0.509368817
310,1,0,0.761281042,0.947081254,0.509368817
311,1,0,0.761379698,0.947081254,0.509368817
312,1,0,0.761721729,0.947081254,0.509368817
313,1,0,0.761942652,0.947081254,0.509368817
314,1,0,0.762265303,0.947081254,0.509368817
315,1,0,0.762543445,0.947081254,0.509368817
316,1,0,0.762755359,0.947081254,0.509368817
317,1,0,0.763550472,0.947081254,0.509368817
318,1,0,0.764393279,0.947081254,0.509368817
319,1,0,0.765062397,0.947081254,0.509368817
320,1,0,0.765577351,0.947081254,0.509368817
321,1,0,0.766093559,0.947081254,0.509368817
322,1,0,0.766611555,0.947081254,0.509368817
323,1,0,0.76657946,0.947081254,0.509368817
324,1,0,0.766494965,0.947081254,0.509368817
325,1,0,0.766143743,0.947081254,0.509368817
326,1,0,0.766041614,0.947081254,0.509368817
327,1,0,0.766207869,0.947081254,0.509368817
328,1,0,0.766703052,0.947081254,0.509368817
329,1,0,0.767178761,0.947081254,0.509368817
330,1,0,0.767881929,0.947081254,0.509368817
331,1,0,0.76849177,0.947081254,0.509368817
332,1,0,0.768854586,0.947081254,0.509368817
333,1,0,0.769089365,0.947081254,0.509368817
334,1,0,0.769107083,0.947081254,0.509368817
335,1,0,0.768872706,0.947081254,0.509368817
336,1,0,0.768614785,0.947081254,0.509368817
337,1,0,0.768383704,0.947081254,0.509368817
338,1,0,0.768524264,0.947081254,0.509368817
339,1,0,0.768552808,0.947081254,0.509368817
340,1,0,0.768576671,0.947081254,0.509368817
341,1,0,0.768758004,0.947081254,0.509368817
342,1,0,0.768722873,0.947081254,0.509368817
343,1,0,0.768607938,0.947081254,0.509368817
344,1,0,0.768633011,0.947081254,0.509368817
345,1,0,0.768505469,0.947081254,0.509368817
346,1,0,0.768713244,0.947081254,0.509368817
347,1,0,0.769092846,0.947081254,0.509368817
348,1,0,0.769145405,0.947081254,0.509368817
349,1,0,0.769223706,0.947081254,0.509368817
350,1,0,0.769403118,0.947081254,0.509368817
351,1,0,0.769411321,0.947081254,0.509368817
352,1,0,0.769472689,0.947081254,0.509368817
353,1,0,0.769687648,0.947081254,0.509368817
354,1,0,0.769872667,0.947081254,0.509368817
355,1,0,0.770189894,0.947081254,0.509368817
356,1,0,0.77015327,0.947081254,0.509368817
357,1,0,0.770400457,0.947081254,0.509368817
358,1,0,0.770471242,0.947081254,0.509368817
359,1,0,0.770737954,0.947081254,0.509368817
360,1,0,0.771219711,0.947081254,0.509368817
361,1,0,0.772186194,0.947081254,0.509368817
362,1,0,0.772898161,0.947081254,0.509368817
363,1,0,0.773570091,0.947081254,0.509368817
364,1,0,0.774292479,0.947081254,0.509368817
365,1,0,0.774860179,0.947081254,0.509368817
366,1,0,0.775455085,0.947081254,0.509368817
367,1,0,0.776280328,0.947081254,0.509368817
368,1,0,0.776646599,0.947081254,0.509368817
369,1,0,0.776937844,0.947081254,0.509368817
370,1,0,0.77748836,0.947081254,0.509368817
371,1,0,0.777966861,0.947081254,0.509368817
372,1,0,0.778412376,0.947081254,0.509368817
373,1,0,0.778672627,0.947081254,0.509368817
374,1,0,0.778848189,0.947081254,0.509368817
375,1,0,0.779170602,0.947081254,0.509368817
376,1,0,0.779496802,0.947081254,0.509368817
377,1,0,0.779875323,0.947081254,0.509368817
378,1,0,0.780421541,0.947081254,0.509368817
379,1,0,0.780724397,0.947081254,0.509368817
380,1,0,0.781015301,0.947081254,0.509368817
381,1,0,0.781389197,0.947081254,0.509368817
382,1,0,0.781902695,0.947081254,0.509368817
383,1,0,0.782403161,0.947081254,0.509368817
384,1,0,0.782895227,0.947081254,0.509368817
385,1,0,0.783585286,0.947081254,0.509368817
386,1,0,0.78410705,0.947081254,0.509368817
387,1,0,0.78427527,0.947081254,0.509368817
388,1,0,0.78440935,0.947081254,0.509368817
389,1,0,0.784511371,0.947081254,0.509368817
390,1,0,0.784539476,0.947081254,0.509368817
391,1,0,0.784498363,0.947081254,0.509368817
392,1,0,0.78498559,0.947081254,0.509368817
393,1,0,0.785066217,0.947081254,0.509368817
394,1,0,0.785255453,0.947081254,0.509368817
395,1,0,0.785333363,0.947081254,0.509368817
396,1,0,0.785542403,0.947081254,0.509368817
397,1,0,0.785905629,0.947081254,0.509368817
398,1,0,0.786245336,0.947081254,0.509368817
399,1,0,0.786591621,0.947081254,0.509368817
400,1,0,0.786900353,0.947081254,0.509368817
401,1,0,0.787069677,0.947081254,0.509368817
402,1,0,0.787107139,0.947081254,0.509368817
403,1,0,0.787048856,0.947081254,0.509368817
404,1,0,0.78703539,0.947081254,0.509368817
405,1,0,0.787068649,0.947081254,0.509368817
406,1,0,0.787077748,0.947081254,0.509368817
407,1,0,0.7872962,0.947081254,0.509368817
408,1,0,0.787522232,0.947081254,0.509368817
409,1,0,0.787714666,0.947081254,0.509368817
410,1,0,0.787969351,0.947081254,0.509368817
411,1,0,0.788138772,0.947081254,0.509368817
412,1,0,0.788413599,0.947081254,0.509368817
413,1,0,0.788795762,0.947081254,0.509368817
414,1,0,0.788941574,0.947081254,0.509368817
415,1,0,0.789109407,0.947081254,0.509368817
416,1,0,0.789416338,0.947081254,0.509368817
417,1,0,0.789673936,0.947081254,0.509368817
418,1,0,0.789847069,0.947081254,0.509368817
419,1,0,0.790115183,0.947081254,0.509368817
420,1,0,0.790606646,0.947081254,0.509368817
421,1,0,0.791044674,0.947081254,0.509368817
422,1,0,0.791489806,0.947081254,0.509368817
423,1,0,0.792030091,0.947081254,0.509368817
424,1,0,0.792312399,0.947081254,0.509368817
425,1,0,0.792270586,0.947081254,0.509368817
426,1,0,0.792349869,0.947081254,0.509368817
427,1,0,0.792574738,0.947081254,0.509368817
428,1,0,0.792783866,0.947081254,0.509368817
429,1,0,0.792869253,0.947081254,0.509368817
430,1,0,0.792864782,0.947081254,0.509368817
431,1,0,0.792845821,0.947081254,0.509368817
432,1,0,0.792735342,0.947081254,0.509368817
433,1,0,0.792703428,0.947081254,0.509368817
434,1,0,0.792902864,0.947081254,0.509368817
435,1,0,0.793062125,0.947081254,0.509368817
436,1,0,0.793005883,0.947081254,0.509368817
437,1,0,0.792676933,0.947081254,0.509368817
438,1,0,0.792263639,0.947081254,0.509368817
439,1,0,0.792036863,0.947081254,0.509368817
440,1,0,0.791448831,0.947081254,0.509368817
441,1,0,0.791071578,0.947081254,0.509368817
442,1,0,0.791062127,0.947081254,0.509368817
443,1,0,0.791020189,0.947081254,0.509368817
444,1,0,0.790912142,0.947081254,0.509368817
445,1,0,0.790876655,0.947081254,0.509368817
446,1,0,0.791053063,0.947081254,0.509368817
447,1,0,0.791301486,0.947081254,0.509368817
448,1,0,0.791569412,0.947081254,0.509368817
449,1,0,0.791796733,0.947081254,0.509368817
450,1,0,0.791823283,0.947081254,0.509368817
451,1,0,0.791949144,0.947081254,0.509368817
452,1,0,0.792230804,0.947081254,0.509368817
453,1,0,0.792633462,0.947081254,0.509368817
454,1,0,0.792912256,0.947081254,0.509368817
455,1,0,0.792865973,0.947081254,0.509368817
456,1,0,0.792745211,0.947081254,0.509368817
457,1,0,0.792750753,0.947081254,0.509368817
458,1,0,0.792744402,0.947081254,0.509368817
459,1,0,0.792838527,0.947081254,0.509368817
460,1,0,0.793064051,0.947081254,0.509368817
461,1,0,0.793354356,0.947081254,0.509368817
462,1,0,0.793885425,0.947081254,0.509368817
463,1,0,0.794233026,0.947081254,0.509368817
464,1,0,0.794556295,0.947081254,0.509368817
465,1,0,0.794770636,0.947081254,0.509368817
466,1,0,0.794878458,0.947081254,0.509368817
467,1,0,0.794962019,0.947081254,0.509368817
468,1,0,0.795057868,0.947081254,0.509368817
469,1,0,0.795039565,0.947081254,0.509368817
470,1,0,0.795173812,0.947081254,0.509368817
471,1,0,0.795575664,0.947081254,0.509368817
472,1,0,0.795949386,0.947081254,0.509368817
473,1,0,0.796255013,0.947081254,0.509368817
474,1,0,0.797120375,0.947081254,0.509368817
475,1,0,0.797677591,0.947081254,0.509368817
476,1,0,0.798294063,0.947081254,0.509368817
477,1,0,0.798602872,0.947081254,0.509368817
478,1,0,0.799227194,0.947081254,0.509368817
479,1,0,0.799812528,0.947081254,0.509368817
480,1,0,0.800445527,0.947081254,0.509368817
481,1,0,0.801131188,0.947081254,0.509368817
482,1,0,0.801639159,0.947081254,0.509368817
483,1,0,0.80211589,0.947081254,0.509368817
484,1,0,0.80262249,0.947081254,0.509368817
485,1,0,0.80303537,0.947081254,0.509368817
486,1,0,0.803555063,0.947081254,0.509368817
487,1,0,0.804137344,0.947081254,0.509368817
488,1,0,0.804490417,0.947081254,0.509368817
489,1,0,0.804847769,0.947081254,0.509368817
490,1,0,0.805277423,0.947081254,0.509368817
491,1,0,0.805543242,0.947081254,0.509368817
492,1,0,0.805903091,0.947081254,0.509368817
493,1,0,0.806320164,0.947081254,0.509368817
494,1,0,0.806708861,0.947081254,0.509368817
495,1,0,0.807142962,0.947081254,0.509368817
496,1,0,0.807592487,0.947081254,0.509368817
497,1,0,0.808586903,0.947081254,0.509368817
498,1,0,0.809587265,0.947081254,0.509368817
499,1,0,0.810360896,0.947081254,0.509368817
500,1,0,0.811166267,0.947081254,0.509368817
501,1,0,0.811787066,0.947081254,0.509368817
502,1,0,0.812255824,0.947081254,0.509368817
503,1,0,0.812662097,0.947081254,0.509368817
504,1,0,0.813037766,0.947081254,0.509368817
505,1,0,0.813350184,0.947081254,0.509368817
506,1,0,0.813659783,0.947081254,0.509368817
507,1,0,0.814016958,0.947081254,0.509368817
508,1,0,0.814349131,0.947081254,0.509368817
509,1,0,0.814705651,0.947081254,0.509368817
510,1,0,0.814963733,0.947081254,0.509368817
511,1,0,0.815203749,0.947081254,0.509368817
512,1,0,0.815401791,0.947081254,0.509368817
513,1,0,0.81573112,0.947081254,0.509368817
514,1,0,0.816046492,0.947081254,0.509368817
515,1,0,0.816593041,0.947081254,0.509368817
516,1,0,0.817200152,0.947081254,0.509368817
517,1,0,0.817539038,0.947081254,0.509368817
518,1,0,0.818019612,0.947081254,0.509368817
519,1,0,0.818384602,0.947081254,0.509368817
520,1,0,0.818781026,0.947081254,0.509368817
521,1,0,0.81915116,0.947081254,0.509368817
522,1,0,0.819572241,0.947081254,0.509368817
523,1,0,0.819951383,0.947081254,0.509368817
524,1,0,0.820290562,0.947081254,0.509368817
525,1,0,0.820399356,0.947081254,0.509368817
526,1,0,0.820408986,0.947081254,0.509368817
527,1,0,0.820382719,0.947081254,0.509368817
528,1,0,0.820365392,0.947081254,0.509368817
529,1,0,0.820482944,0.947081254,0.509368817
530,1,0,0.820658561,0.947081254,0.509368817
531,1,0,0.820630487,0.947081254,0.509368817
532,1,0,0.820859351,0.947081254,0.509368817
533,1,0,0.820943176,0.947081254,0.509368817
534,1,0,0.821112372,0.947081254,0.509368817
535,1,0,0.821481684,0.947081254,0.509368817
536,1,0,0.821794216,0.947081254,0.509368817
537,1,0,0.822024462,0.947081254,0.509368817
538,1,0,0.822270439,0.947081254,0.509368817
539,1,0,0.822468586,0.947081254,0.509368817
540,1,0,0.822434169,0.947081254,0.509368817
541,1,0,0.822516712,0.947081254,0.509368817
542,1,0,0.822417693,0.947081254,0.509368817
543,1,0,0.822514834,0.947081254,0.509368817
544,1,0,0.822634553,0.947081254,0.509368817
545,1,0,0.822704759,0.947081254,0.509368817
546,1,0,0.82297384,0.947081254,0.509368817
547,1,0,0.823182582,0.947081254,0.509368817
548,1,0,0.823575671,0.947081254,0.509368817
549,1,0,0.823869526,0.947081254,0.509368817
550,1,0,0.824088052,0.947081254,0.509368817
551,1,0,0.824293772,0.947081254,0.509368817
552,1,0,0.824771274,0.947081254,0.509368817
553,1,0,0.825342683,0.947081254,0.509368817
554,1,0,0.82585289,0.947081254,0.509368817
555,1,0,0.826251249,0.947081254,0.509368817
556,1,0,0.82664621,0.947081254,0.509368817
557,1,0,0.827231819,0.947081254,0.509368817
558,1,0,0.827615213,0.947081254,0.509368817
559,1,0,0.827886784,0.947081254,0.509368817
560,1,0,0.827975473,0.947081254,0.509368817
561,1,0,0.828115135,0.947081254,0.509368817
562,1,0,0.828304507,0.947081254,0.509368817
563,1,0,0.828593854,0.947081254,0.509368817
564,1,0,0.828778858,0.947081254,0.509368817
565,1,0,0.828909942,0.947081254,0.509368817
566,1,0,0.829086111,0.947081254,0.509368817
567,1,0,0.829626263,0.947081254,0.509368817
568,1,0,0.830056869,0.947081254,0.509368817
569,1,0,0.830452649,0.947081254,0.509368817
570,1,0,0.830673503,0.947081254,0.509368817
571,1,0,0.831081841,0.947081254,0.509368817
572,1,0,0.831237111,0.947081254,0.509368817
573,1,0,0.831303019,0.947081254,0.509368817
574,1,0,0.831263976,0.947081254,0.509368817
575,1,0,0.831319143,0.947081254,0.509368817
576,1,0,0.831287436,0.947081254,0.509368817
577,1,0,0.83132455,0.947081254,0.509368817
578,1,0,0.831484711,0.947081254,0.509368817
579,1,0,0.831556067,0.947081254,0.509368817
580,1,0,0.831957091,0.947081254,0.509368817
581,1,0,0.832525008,0.947081254,0.509368817
582,1,0,0.83291189,0.947081254,0.509368817
583,1,0,0.833225941,0.947081254,0.509368817
584,1,0,0.833456581,0.947081254,0.509368817
585,1,0,0.833700658,0.947081254,0.509368817
586,1,0,0.834237919,0.947081254,0.509368817
587,1,0,0.834587633,0.947081254,0.509368817
588,1,0,0.834729321,0.947081254,0.509368817
589,1,0,0.834832488,0.947081254,0.509368817
590,1,0,0.834571211,0.947081254,0.509368817
591,1,0,0.834176065,0.947081254,0.509368817
592,1,0,0.833885551,0.947081254,0.509368817
593,1,0,0.833766548,0.947081254,0.509368817
594,1,0,0.833756316,0.947081254,0.509368817
595,1,0,0.833821319,0.947081254,0.509368817
596,1,0,0.83396706,0.947081254,0.509368817
597,1,0,0.834202501,0.947081254,0.509368817
598,1,0,0.834574605,0.947081254,0.509368817
599,1,0,0.834941282,0.947081254,0.509368817
600,1,0,0.835307679,0.947081254,0.509368817
601,1,0,0.835457318,0.947081254,0.509368817
602,1,0,0.83575313,0.947081254,0.509368817
603,1,0,0.836009655,0.947081254,0.509368817
604,1,0,0.836483103,0.947081254,0.509368817
605,1,0,0.836751315,0.947081254,0.509368817
606,1,0,0.836958877,0.947081254,0.509368817
607,1,0,0.837190177,0.947081254,0.509368817
608,1,0,0.837452556,0.947081254,0.509368817
609,1,0,0.837725966,0.947081254,0.509368817
610,1,0,0.837888473,0.947081254,0.509368817
611,1,0,0.838109579,0.947081254,0.509368817
612,1,0,0.838327747,0.947081254,0.509368817
613,1,0,0.838700515,0.947081254,0.509368817
614,1,0,0.839147209,0.947081254,0.509368817
615,1,0,0.839562635,0.947081254,0.509368817
616,1,0,0.839979801,0.947081254,0.509368817
617,1,0,0.840330766,0.947081254,0.509368817
618,1,0,0.840793187,0.947081254,0.509368817
619,1,0,0.841185416,0.947081254,0.509368817
620,1,0,0.841552312,0.947081254,0.509368817
621,1,0,0.841850869,0.947081254,0.509368817
622,1,0,0.842052667,0.947081254,0.509368817
623,1,0,0.842232019,0.947081254,0.509368817
624,1,0,0.842578728,0.947081254,0.509368817
625,1,0,0.842778669,0.947081254,0.509368817
626,1,0,0.842789625,0.947081254,0.509368817
627,1,0,0.842804962,0.947081254,0.509368817
628,1,0,0.842843647,0.947081254,0.509368817
629,1,0,0.84295106,0.947081254,0.509368817
630,1,0,0.843117669,0.947081254,0.509368817
631,1,0,0.843271351,0.947081254,0.509368817
632,1,0,0.843578771,0.947081254,0.509368817
633,1,0,0.843723352,0.947081254,0.509368817
634,1,0,0.843901897,0.947081254,0.509368817
635,1,0,0.844067944,0.947081254,0.509368817
636,1,0,0.844129565,0.947081254,0.509368817
637,1,0,0.844197586,0.947081254,0.509368817
638,1,0,0.844347155,0.947081254,0.509368817
639,1,0,0.84468172,0.947081254,0.509368817
640,1,0,0.844862006,0.947081254,0.509368817
641,1,0,0.844727537,0.947081254,0.509368817
642,1,0,0.844533318,0.947081254,0.509368817
643,1,0,0.844519516,0.947081254,0.509368817
644,1,0,0.84446616,0.947081254,0.509368817
645,1,0,0.844395353,0.947081254,0.509368817
646,1,0,0.844228427,0.947081254,0.509368817
647,1,0,0.84421754,0.947081254,0.509368817
648,1,0,0.844268767,0.947081254,0.509368817
649,1,0,0.844277957,0.947081254,0.509368817
650,1,0,0.844472181,0.947081254,0.509368817
651,1,0,0.844652809,0.947081254,0.509368817
652,1,0,0.844769801,0.947081254,0.509368817
653,1,0,0.84475245,0.947081254,0.509368817
654,1,0,0.844816057,0.947081254,0.509368817
655,1,0,0.844939259,0.947081254,0.509368817
656,1,0,0.845334678,0.947081254,0.509368817
657,1,0,0.845683678,0.947081254,0.509368817
658,1,0,0.84597881,0.947081254,0.509368817
659,0.999722222,0.000277778,0.846277542,0.947081254,0.509368817
660,0.999444444,0.000386005,0.846682408,0.947081254,0.509368817
661,0.999444444,0.000386005,0.847058934,0.947081254,0.509368817
662,0.999444444,0.000386005,0.847507992,0.947081254,0.509368817
663,0.999444444,0.000386005,0.847723224,0.947081254,0.509368817
664,0.999166667,0.000612503,0.848081111,0.947081254,0.509368817
665,0.999166667,0.000612503,0.848329354,0.947081254,0.509368817
666,0.999166667,0.000612503,0.848646814,0.947081254,0.509368817
667,0.999166667,0.000612503,0.849074149,0.947081254,0.509368817
668,0.999166667,0.000612503,0.849633559,0.947081254,0.509368817
669,0.999166667,0.000612503,0.850184625,0.947081254,0.509368817
670,0.999188034,0.000593535,0.850685194,0.947081254,0.509368817
671,0.999188034,0.000593535,0.851150724,0.947081254,0.509368817
672,0.999188034,0.000593535,0.851368996,0.947081254,0.509368817
673,0.999188034,0.000593535,0.851306958,0.947081254,0.509368817
674,0.999188034,0.000593535,0.851178136,0.947081254,0.509368817
675,0.999188034,0.000593535,0.851163229,0.947081254,0.509368817
676,0.999188034,0.000593535,0.851408719,0.947081254,0.509368817
677,0.999188034,0.000593535,0.851771917,0.947081254,0.509368817
678,0.999188034,0.000593535,0.852113145,0.947081254,0.509368817
679,0.999188034,0.000593535,0.852441325,0.947081254,0.509368817
680,0.999188034,0.000593535,0.852456368,0.947081254,0.509368817
681,0.999209402,0.000574736,0.852466904,0.947081254,0.509368817
682,0.999209402,0.000574736,0.852464195,0.947081254,0.509368817
683,0.999209402,0.000574736,0.852493851,0.947081254,0.509368817
684,0.999209402,0.000574736,0.85248874,0.947081254,0.509368817
685,0.999209402,0.000574736,0.852918024,0.947081254,0.509368817
686,0.999209402,0.000574736,0.853028624,0.947081254,0.509368817
687,0.999209402,0.000574736,0.853271864,0.947081254,0.509368817
688,0.999209402,0.000574736,0.853542523,0.947081254,0.509368817
689,0.999209402,0.000574736,0.853702315,0.947081254,0.509368817
690,0.999209402,0.000574736,0.85376265,0.947081254,0.509368817
691,0.999188034,0.000593535,0.854079394,0.947081254,0.509368817
692,0.999188034,0.000593535,0.85444931,0.947081254,0.509368817
693,0.999188034,0.000593535,0.854737449,0.947081254,0.509368817
694,0.999465812,0.000534188,0.855143276,0.947081254,0.509368817
695,0.999465812,0.000534188,0.855520694,0.947081254,0.509368817
696,0.999465812,0.000534188,0.855833092,0.947081254,0.509368817
697,0.999465812,0.000534188,0.856120047,0.947081254,0.509368817
698,0.999465812,0.000534188,0.856386915,0.947081254,0.509368817
699,0.999465812,0.000534188,0.856528244,0.947081254,0.509368817
700,0.999465812,0.000534188,0.856718441,0.947081254,0.509368817
701,0.999465812,0.000534188,0.856851981,0.947081254,0.509368817
702,0.999465812,0.000534188,0.856976174,0.947081254,0.509368817
703,0.999465812,0.000534188,0.857111952,0.947081254,0.509368817
704,0.999465812,0.000534188,0.857066451,0.947081254,0.509368817
705,0.999465812,0.000534188,0.856957902,0.947081254,0.509368817
706,0.999465812,0.000534188,0.85681895,0.947081254,0.509368817
707,0.999465812,0.000534188,0.856709518,0.947081254,0.509368817
708,0.999465812,0.000534188,0.856740694,0.947081254,0.509368817
709,0.999465812,0.000534188,0.856758554,0.947081254,0.509368817
710,0.999188034,0.000593535,0.856962779,0.947081254,0.509368817
711,0.999188034,0.000593535,0.857152225,0.947081254,0.509368817
712,0.999188034,0.000593535,0.857182858,0.947081254,0.509368817
713,0.999188034,0.000593535,0.857323506,0.947081254,0.509368817
714,0.999188034,0.000593535,0.857296256,0.947081254,0.509368817
715,0.999188034,0.000593535,0.857270914,0.947081254,0.509368817
716,0.999188034,0.000593535,0.857224767,0.947081254,0.509368817
717,0.999188034,0.000593535,0.857142813,0.947081254,0.509368817
718,0.999188034,0.000593535,0.857077825,0.947081254,0.509368817
719,0.999188034,0.000593535,0.857022529,0.947081254,0.509368817
720,0.999188034,0.000593535,0.856949601,0.947081254,0.509368817
721,0.999188034,0.000593535,0.857094466,0.947081254,0.509368817
722,0.999188034,0.000593535,0.857246997,0.947081254,0.509368817
723,0.999188034,0.000593535,0.857421229,0.947081254,0.509368817
724,0.999188034,0.000593535,0.857518955,0.947081254,0.509368817
725,0.999188034,0.000593535,0.857618734,0.947081254,0.509368817
726,0.999188034,0.000593535,0.857687013,0.947081254,0.509368817
727,0.999188034,0.000593535,0.857643501,0.947081254,0.509368817
728,0.999188034,0.000593535,0.85766166,0.947081254,0.509368817
729,0.999188034,0.000593535,0.857997234,0.947081254,0.509368817
730,0.998910256,0.000757319,0.858376523,0.947081254,0.509368817
731,0.998910256,0.000757319,0.858722715,0.947081254,0.509368817
732,0.998910256,0.000757319,0.859293867,0.947081254,0.509368817
733,0.998910256,0.000757319,0.859825038,0.947081254,0.509368817
734,0.998910256,0.000757319,0.860319027,0.947081254,0.509368817
735,0.998910256,0.000757319,0.860807345,0.947081254,0.509368817
736,0.998910256,0.000757319,0.8612578,0.947081254,0.509368817
737,0.998910256,0.000757319,0.861679853,0.947081254,0.509368817
738,0.998910256,0.000757319,0.861880285,0.947081254,0.509368817
739,0.998910256,0.000757319,0.862194745,0.947081254,0.509368817
740,0.998910256,0.000757319,0.862487192,0.947081254,0.509368817
741,0.998910256,0.000757319,0.862777001,0.947081254,0.509368817
742,0.998910256,0.000757319,0.863041227,0.947081254,0.509368817
743,0.998910256,0.000757319,0.863368492,0.947081254,0.509368817
744,0.998910256,0.000757319,0.86357758,0.947081254,0.509368817
745,0.998576923,0.000812152,0.863763258,0.947081254,0.509368817
746,0.998576923,0.000812152,0.864086148,0.947081254,0.509368817
747,0.998576923,0.000812152,0.864327299,0.947081254,0.509368817
748,0.998576923,0.000812152,0.864595844,0.947081254,0.509368817
749,0.998854701,0.00066688,0.864884904,0.947081254,0.509368817
750,0.998876068,0.000650583,0.865141761,0.947081254,0.509368817
751,0.998876068,0.000650583,0.865361176,0.947081254,0.509368817
752,0.998876068,0.000650583,0.865621376,0.947081254,0.509368817
753,0.998876068,0.000650583,0.865859375,0.947081254,0.509368817
754,0.998542735,0.000928548,0.866049056,0.947081254,0.509368817
755,0.998542735,0.000928548,0.866350697,0.947081254,0.509368817
756,0.998542735,0.000928548,0.866691378,0.947081254,0.509368817
757,0.998542735,0.000928548,0.867062042,0.947081254,0.509368817
758,0.998286325,0.00094983,0.867503407,0.947081254,0.509368817
759,0.998286325,0.00094983,0.86787595,0.947081254,0.509368817
760,0.998286325,0.00094983,0.868295245,0.947081254,0.509368817
761,0.998286325,0.00094983,0.86868519,0.947081254,0.509368817
762,0.998286325,0.00094983,0.868920347,0.947081254,0.509368817
763,0.997983294,0.000978872,0.869165561,0.947081254,0.509368817
764,0.99800161,0.000963852,0.869310192,0.947081254,0.509368817
765,0.99800161,0.000963852,0.869426993,0.947081254,0.509368817
766,0.99800161,0.000963852,0.869488312,0.947081254,0.509368817
767,0.99800161,0.000963852,0.869545339,0.947081254,0.509368817
768,0.99800161,0.000963852,0.8697145,0.947081254,0.509368817
769,0.99800161,0.000963852,0.869888219,0.947081254,0.509368817
770,0.99800161,0.000963852,0.869990342,0.947081254,0.509368817
771,0.99800161,0.000963852,0.870073068,0.947081254,0.509368817
772,0.99800161,0.000963852,0.870150003,0.947081254,0.509368817
773,0.99800161,0.000963852,0.870247376,0.947081254,0.509368817
774,0.99800161,0.000963852,0.87031613,0.947081254,0.509368817
775,0.99800161,0.000963852,0.870387382,0.947081254,0.509368817
776,0.99800161,0.000963852,0.870427282,0.947081254,0.509368817
777,0.99800161,0.000963852,0.870523014,0.947081254,0.509368817
778,0.99800161,0.000963852,0.870437388,0.947081254,0.509368817
779,0.99800161,0.000963852,0.870376519,0.947081254,0.509368817
780,0.99800161,0.000963852,0.870272212,0.947081254,0.509368817
781,0.99800161,0.000963852,0.87018285,0.947081254,0.509368817
782,0.99800161,0.000963852,0.870080981,0.947081254,0.509368817
783,0.99800161,0.000963852,0.87002909,0.947081254,0.509368817
784,0.99800161,0.000963852,0.869980832,0.947081254,0.509368817
785,0.997763514,0.000976159,0.870100074,0.947081254,0.509368817
786,0.997763514,0.000976159,0.870223818,0.947081254,0.509368817
787,0.997763514,0.000976159,0.870389298,0.947081254,0.509368817
788,0.997763514,0.000976159,0.870534487,0.947081254,0.509368817
789,0.997763514,0.000976159,0.870694612,0.947081254,0.509368817
790,0.997763514,0.000976159,0.870843528,0.947081254,0.509368817
791,0.997460484,0.000998986,0.871002107,0.947081254,0.509368817
792,0.997460484,0.000998986,0.871265618,0.947081254,0.509368817
793,0.997460484,0.000998986,0.871317618,0.947081254,0.509368817
794,0.997460484,0.000998986,0.871362109,0.947081254,0.509368817
795,0.997460484,0.000998986,0.871421007,0.947081254,0.509368817
796,0.997460484,0.000998986,0.871450132,0.947081254,0.509368817
797,0.997460484,0.000998986,0.871444069,0.947081254,0.509368817
798,0.997090114,0.001034544,0.871488499,0.947081254,0.509368817
799,0.997090114,0.001034544,0.871529819,0.947081254,0.509368817
800,0.997090114,0.001034544,0.871537076,0.947081254,0.509368817
801,0.997090114,0.001034544,0.871581038,0.947081254,0.509368817
802,0.997090114,0.001034544,0.871621923,0.947081254,0.509368817
803,0.997090114,0.001034544,0.87171292,0.947081254,0.509368817
804,0.997090114,0.001034544,0.871793076,0.947081254,0.509368817
805,0.997090114,0.001034544,0.871898924,0.947081254,0.509368817
806,0.997108429,0.001021236,0.872010747,0.947081254,0.509368817
807,0.996852018,0.001103764,0.872137754,0.947081254,0.509368817
808,0.996852018,0.001103764,0.872362546,0.947081254,0.509368817
809,0.996518685,0.001192159,0.872600839,0.947081254,0.509368817
810,0.996518685,0.001192159,0.872833321,0.947081254,0.509368817
811,0.996518685,0.001192159,0.87304953,0.947081254,0.509368817
812,0.996518685,0.001192159,0.873236437,0.947081254,0.509368817
813,0.996518685,0.001192159,0.873432064,0.947081254,0.509368817
814,0.996518685,0.001192159,0.873624471,0.947081254,0.509368817
815,0.996518685,0.001192159,0.873729465,0.947081254,0.509368817
816,0.996231528,0.00119085,0.873827615,0.947081254,0.509368817
817,0.996231528,0.00119085,0.87392999,0.947081254,0.509368817
818,0.996231528,0.00119085,0.874001809,0.947081254,0.509368817
819,0.996231528,0.00119085,0.874068601,0.947081254,0.509368817
820,0.996231528,0.00119085,0.874168467,0.947081254,0.509368817
821,0.996245417,0.001182844,0.874179138,0.947081254,0.509368817
822,0.996245417,0.001182844,0.874189062,0.947081254,0.509368817
823,0.996245417,0.001182844,0.874233871,0.947081254,0.509368817
824,0.995950804,0.001287734,0.874258624,0.947081254,0.509368817
825,0.995950804,0.001287734,0.874336495,0.947081254,0.509368817
826,0.995950804,0.001287734,0.874354968,0.947081254,0.509368817
827,0.995950804,0.001287734,0.874347381,0.947081254,0.509368817
828,0.995966677,0.001282255,0.874318087,0.947081254,0.509368817
829,0.995966677,0.001282255,0.874290844,0.947081254,0.509368817
830,0.995966677,0.001282255,0.874383678,0.947081254,0.509368817
831,0.99599698,0.001272279,0.874487515,0.947081254,0.509368817
832,0.99599698,0.001272279,0.874621703,0.947081254,0.509368817
833,0.99599698,0.001272279,0.874746498,0.947081254,0.509368817
834,0.995715317,0.001339978,0.875117088,0.947081254,0.509368817
835,0.995759509,0.001321249,0.875428711,0.947081254,0.509368817
836,0.995759509,0.001321249,0.875700708,0.947081254,0.509368817
837,0.995759509,0.001321249,0.875968036,0.947081254,0.509368817
838,0.995759509,0.001321249,0.876179275,0.947081254,0.509368817
839,0.995771764,0.001315459,0.876310912,0.947081254,0.509368817
840,0.995771764,0.001315459,0.876441826,0.947081254,0.509368817
841,0.995771764,0.001315459,0.876591546,0.947081254,0.509368817
842,0.995771764,0.001315459,0.876800486,0.947081254,0.509368817
843,0.995771764,0.001315459,0.877000155,0.947081254,0.509368817
844,0.995771764,0.001315459,0.877207857,0.947081254,0.509368817
845,0.995797016,0.001303809,0.877357206,0.947081254,0.509368817
846,0.995827319,0.001290542,0.877571873,0.947081254,0.509368817
847,0.995827319,0.001290542,0.877793317,0.947081254,0.509368817
848,0.995605097,0.001400194,0.877970153,0.947081254,0.509368817
849,0.995605097,0.001400194,0.878152442,0.947081254,0.509368817
850,0.995605097,0.001400194,0.878318264,0.947081254,0.509368817
851,0.995623412,0.001398826,0.878466983,0.947081254,0.509368817
852,0.995660449,0.001378635,0.878627303,0.947081254,0.509368817
853,0.995660449,0.001378635,0.878747636,0.947081254,0.509368817
854,0.995660449,0.001378635,0.878771652,0.947081254,0.509368817
855,0.995660449,0.001378635,0.878732763,0.947081254,0.509368817
856,0.995660449,0.001378635,0.87876332,0.947081254,0.509368817
857,0.995135197,0.001483444,0.878794533,0.947081254,0.509368817
858,0.995156564,0.001477347,0.878987176,0.947081254,0.509368817
859,0.995177932,0.001471915,0.879166334,0.947081254,0.509368817
860,0.995177932,0.001471915,0.87948524,0.947081254,0.509368817
861,0.995177932,0.001471915,0.879732198,0.947081254,0.509368817
862,0.995177932,0.001471915,0.879973572,0.947081254,0.509368817
863,0.995177932,0.001471915,0.880274314,0.947081254,0.509368817
864,0.995177932,0.001471915,0.880555821,0.947081254,0.509368817
865,0.995196247,0.00146749,0.880824337,0.947081254,0.509368817
866,0.995196247,0.00146749,0.881103367,0.947081254,0.509368817
867,0.995196247,0.00146749,0.881431823,0.947081254,0.509368817
868,0.995196247,0.00146749,0.881680391,0.947081254,0.509368817
869,0.995196247,0.00146749,0.882085245,0.947081254,0.509368817
870,0.995196247,0.00146749,0.882455662,0.947081254,0.509368817
871,0.995196247,0.00146749,0.88280015,0.947081254,0.509368817
872,0.995196247,0.00146749,0.883044752,0.947081254,0.509368817
873,0.99522655,0.001452809,0.88326053,0.947081254,0.509368817
874,0.99522655,0.001452809,0.883461203,0.947081254,0.509368817
875,0.995242423,0.001449101,0.883643115,0.947081254,0.509368817
876,0.995242423,0.001449101,0.883806631,0.947081254,0.509368817
877,0.995242423,0.001449101,0.88393509,0.947081254,0.509368817
878,0.995242423,0.001449101,0.884036911,0.947081254,0.509368817
879,0.995242423,0.001449101,0.88419045,0.947081254,0.509368817
880,0.994964645,0.001498517,0.884326929,0.947081254,0.509368817
881,0.994964645,0.001498517,0.884605519,0.947081254,0.509368817
882,0.994986013,0.00149294,0.884865132,0.947081254,0.509368817
883,0.994986013,0.00149294,0.88500566,0.947081254,0.509368817
884,0.994615642,0.001694896,0.88518391,0.947081254,0.509368817
885,0.994615642,0.001694896,0.885510049,0.947081254,0.509368817
886,0.994615642,0.001694896,0.885813358,0.947081254,0.509368817
887,0.994615642,0.001694896,0.88614519,0.947081254,0.509368817
888,0.994615642,0.001694896,0.886270211,0.947081254,0.509368817
889,0.994615642,0.001694896,0.88634461,0.947081254,0.509368817
890,0.994615642,0.001694896,0.88642464,0.947081254,0.509368817
891,0.994615642,0.001694896,0.886492335,0.947081254,0.509368817
892,0.994615642,0.001694896,0.88656722,0.947081254,0.509368817
893,0.994282309,0.001765059,0.886636863,0.947081254,0.509368817
894,0.994282309,0.001765059,0.886688974,0.947081254,0.509368817
895,0.994307561,0.001755984,0.886795319,0.947081254,0.509368817
896,0.994307561,0.001755984,0.886901524,0.947081254,0.509368817
897,0.994344598,0.001734226,0.886898657,0.947081254,0.509368817
898,0.994344598,0.001734226,0.886895202,0.947081254,0.509368817
899,0.994066821,0.001764425,0.886937534,0.947081254,0.509368817
900,0.994109556,0.001750772,0.886976902,0.947081254,0.509368817
901,0.993806525,0.001874911,0.88706821,0.947081254,0.509368817
902,0.993806525,0.001874911,0.887153126,0.947081254,0.509368817
903,0.993806525,0.001874911,0.887265442,0.947081254,0.509368817
904,0.993806525,0.001874911,0.887367,0.947081254,0.509368817
905,0.993806525,0.001874911,0.88746145,0.947081254,0.509368817
906,0.993550115,0.001935249,0.887595956,0.947081254,0.509368817
907,0.99336493,0.001922786,0.887650191,0.947081254,0.509368817
908,0.993378819,0.001915796,0.887850724,0.947081254,0.509368817
909,0.993378819,0.001915796,0.88803722,0.947081254,0.509368817
910,0.993394692,0.001911129,0.888371821,0.947081254,0.509368817
911,0.993408581,0.001907144,0.888683,0.947081254,0.509368817
912,0.993408581,0.001907144,0.888972396,0.947081254,0.509368817
913,0.993408581,0.001907144,0.889241535,0.947081254,0.509368817
914,0.993170486,0.00192227,0.889541268,0.947081254,0.509368817
915,0.993170486,0.00192227,0.889576787,0.947081254,0.509368817
916,0.99293239,0.001966323,0.88960982,0.947081254,0.509368817
917,0.99293239,0.001966323,0.889708041,0.947081254,0.509368817
918,0.992957643,0.001954331,0.889799386,0.947081254,0.509368817
919,0.992957643,0.001954331,0.889948347,0.947081254,0.509368817
920,0.992957643,0.001954331,0.890079792,0.947081254,0.509368817
921,0.992957643,0.001954331,0.890202035,0.947081254,0.509368817
922,0.992957643,0.001954331,0.890315721,0.947081254,0.509368817
923,0.992957643,0.001954331,0.890395502,0.947081254,0.509368817
924,0.99262431,0.002033969,0.890357441,0.947081254,0.509368817
925,0.99262431,0.002033969,0.890377455,0.947081254,0.509368817
926,0.99262431,0.002033969,0.890346444,0.947081254,0.509368817
927,0.99262431,0.002033969,0.890317604,0.947081254,0.509368817
928,0.99262431,0.002033969,0.890340406,0.947081254,0.509368817
929,0.99262431,0.002033969,0.890343685,0.947081254,0.509368817
930,0.99262431,0.002033969,0.890444935,0.947081254,0.509368817
931,0.992667877,0.002030071,0.89053656,0.947081254,0.509368817
932,0.992667877,0.002030071,0.890625798,0.947081254,0.509368817
933,0.992470907,0.002004008,0.890696611,0.947081254,0.509368817
934,0.992470907,0.002004008,0.890762466,0.947081254,0.509368817
935,0.992270053,0.002002177,0.890866184,0.947081254,0.509368817
936,0.99230709,0.001993968,0.891019488,0.947081254,0.509368817
937,0.992328457,0.001984459,0.891058565,0.947081254,0.509368817
938,0.992328457,0.001984459,0.891049983,0.947081254,0.509368817
939,0.992328457,0.001984459,0.891074561,0.947081254,0.509368817
940,0.992338204,0.001983712,0.891062409,0.947081254,0.509368817
941,0.992338204,0.001983712,0.891051108,0.947081254,0.509368817
942,0.992338204,0.001983712,0.891040597,0.947081254,0.509368817
943,0.992243507,0.002024572,0.89112591,0.947081254,0.509368817
944,0.992257396,0.002023632,0.891245528,0.947081254,0.509368817
945,0.992257396,0.002023632,0.891361995,0.947081254,0.509368817
946,0.992257396,0.002023632,0.891380251,0.947081254,0.509368817
947,0.992296471,0.002014178,0.891420205,0.947081254,0.509368817
948,0.992314786,0.002006304,0.891457361,0.947081254,0.509368817
949,0.992011755,0.002071566,0.891449404,0.947081254,0.509368817
950,0.992011755,0.002071566,0.891552975,0.947081254,0.509368817
951,0.992011755,0.002071566,0.891629849,0.947081254,0.509368817
952,0.992011755,0.002071566,0.891701342,0.947081254,0.509368817
953,0.991641385,0.002176091,0.8916922,0.947081254,0.509368817
954,0.991641385,0.002176091,0.891683698,0.947081254,0.509368817
955,0.991641385,0.002176091,0.891689504,0.947081254,0.509368817
956,0.991657258,0.002176455,0.891694904,0.947081254,0.509368817
957,0.991657258,0.002176455,0.891699926,0.947081254,0.509368817
958,0.991657258,0.002176455,0.891704597,0.947081254,0.509368817
959,0.991400848,0.002258168,0.89170894,0.947081254,0.509368817
960,0.991413103,0.002253727,0.89171298,0.947081254,0.509368817
961,0.991413103,0.002253727,0.891716737,0.947081254,0.509368817
962,0.991448359,0.002244703,0.89172023,0.947081254,0.509368817
963,0.991448359,0.002244703,0.891723479,0.947081254,0.509368817
964,0.991466674,0.002238124,0.89177963,0.947081254,0.509368817
965,0.991466674,0.002238124,0.89183185,0.947081254,0.509368817
966,0.991484989,0.002233696,0.891813437,0.947081254,0.509368817
967,0.991484989,0.002233696,0.891764939,0.947081254,0.509368817
968,0.991246894,0.002291356,0.891785754,0.947081254,0.509368817
969,0.991246894,0.002291356,0.891805113,0.947081254,0.509368817
970,0.991246894,0.002291356,0.891856627,0.947081254,0.509368817
971,0.991246894,0.002291356,0.891917844,0.947081254,0.509368817
972,0.991265209,0.002287243,0.891974776,0.947081254,0.509368817
973,0.991265209,0.002287243,0.891996997,0.947081254,0.509368817
974,0.991218913,0.002303274,0.8920863,0.947081254,0.509368817
975,0.991218913,0.002303274,0.892128074,0.947081254,0.509368817
976,0.991218913,0.002303274,0.892166924,0.947081254,0.509368817
977,0.991218913,0.002303274,0.892203054,0.947081254,0.509368817
978,0.991218913,0.002303274,0.892246101,0.947081254,0.509368817
979,0.991218913,0.002303274,0.892286135,0.947081254,0.509368817
980,0.991218913,0.002303274,0.892323367,0.947081254,0.509368817
981,0.991244165,0.002297888,0.892503958,0.947081254,0.509368817
982,0.991244165,0.002297888,0.892670438,0.947081254,0.509368817
983,0.99099164,0.002315605,0.892810593,0.947081254,0.509368817
984,0.99098226,0.002314435,0.892854577,0.947081254,0.509368817
985,0.99098226,0.002314435,0.892888616,0.947081254,0.509368817
986,0.99098226,0.002314435,0.892920272,0.947081254,0.509368817
987,0.99098226,0.002314435,0.893035581,0.947081254,0.509368817
988,0.991007513,0.002306234,0.893199013,0.947081254,0.509368817
989,0.991007513,0.002306234,0.893351004,0.947081254,0.509368817
990,0.990803606,0.002281201,0.893493143,0.947081254,0.509368817
991,0.990803606,0.002281201,0.893625332,0.947081254,0.509368817
992,0.990213862,0.002363536,0.893870672,0.947081254,0.509368817
993,0.990213862,0.002363536,0.894086275,0.947081254,0.509368817
994,0.990213862,0.002363536,0.894286787,0.947081254,0.509368817
995,0.990213862,0.002363536,0.894490369,0.947081254,0.509368817
996,0.990213862,0.002363536,0.894695657,0.947081254,0.509368817
997,0.990183559,0.002374168,0.894825342,0.947081254,0.509368817
998,0.990183559,0.002374168,0.894953755,0.947081254,0.509368817
999,0.990183559,0.002374168,0.89507318,0.947081254,0.509368817
1000,0.990183559,0.002374168,0.895184244,0.947081254,0.509368817
1001,0.990183559,0.002374168,0.895289922,0.947081254,0.509368817
1002,0.990213862,0.002364358,0.895383837,0.947081254,0.509368817
1003,0.990213862,0.002364358,0.895452742,0.947081254,0.509368817
1004,0.990213862,0.002364358,0.895534596,0.947081254,0.509368817
1005,0.990213862,0.002364358,0.895610721,0.947081254,0.509368817
1006,0.990213862,0.002364358,0.895716124,0.947081254,0.509368817
1007,0.990213862,0.002364358,0.89581415,0.947081254,0.509368817
1008,0.990239115,0.002356911,0.895905314,0.947081254,0.509368817
1009,0.990239115,0.002356911,0.89593529,0.947081254,0.509368817
1010,0.989961337,0.00239171,0.895839856,0.947081254,0.509368817
1011,0.989628004,0.00250613,0.895748265,0.947081254,0.509368817
1012,0.989628004,0.00250613,0.895663086,0.947081254,0.509368817
1013,0.989628004,0.00250613,0.895583869,0.947081254,0.509368817
1014,0.989257633,0.002640695,0.895724767,0.947081254,0.509368817
1015,0.989257633,0.002640695,0.895873896,0.947081254,0.509368817
1016,0.989257633,0.002640695,0.896079182,0.947081254,0.509368817
1017,0.989273506,0.002634001,0.89624891,0.947081254,0.509368817
1018,0.989273506,0.002634001,0.896406758,0.947081254,0.509368817
1019,0.988991843,0.002691827,0.89661274,0.947081254,0.509368817
1020,0.988976174,0.002699762,0.896883569,0.947081254,0.509368817
1021,0.988976174,0.002699762,0.897063083,0.947081254,0.509368817
1022,0.988976174,0.002699762,0.89723003,0.947081254,0.509368817
1023,0.988976174,0.002699762,0.897378063,0.947081254,0.509368817
1024,0.988976174,0.002699762,0.897536116,0.947081254,0.509368817
1025,0.988976174,0.002699762,0.897646518,0.947081254,0.509368817
1026,0.988976174,0.002699762,0.897759943,0.947081254,0.509368817
1027,0.988992047,0.002696345,0.897865428,0.947081254,0.509368817
1028,0.988992047,0.002696345,0.898014377,0.947081254,0.509368817
1029,0.988735637,0.002810223,0.898245502,0.947081254,0.509368817
1030,0.988783714,0.002799092,0.898436599,0.947081254,0.509368817
1031,0.988802029,0.002794948,0.898683702,0.947081254,0.509368817
1032,0.988852092,0.002784478,0.898965183,0.947081254,0.509368817
1033,0.988714837,0.002835109,0.899138061,0.947081254,0.509368817
1034,0.988714837,0.002835109,0.899298839,0.947081254,0.509368817
1035,0.988745407,0.002828513,0.899463713,0.947081254,0.509368817
1036,0.988745407,0.002828513,0.899617047,0.947081254,0.509368817
1037,0.988759296,0.002825069,0.899757415,0.947081254,0.509368817
1038,0.988759296,0.002825069,0.899887957,0.947081254,0.509368817
1039,0.988759296,0.002825069,0.900102507,0.947081254,0.509368817
1040,0.988759296,0.002825069,0.900350973,0.947081254,0.509368817
1041,0.988773184,0.002823363,0.900582047,0.947081254,0.509368817
1042,0.988815824,0.002810418,0.900796946,0.947081254,0.509368817
1043,0.988815824,0.002810418,0.9009642,0.947081254,0.509368817
1044,0.988865116,0.002791629,0.90112742,0.947081254,0.509368817
1045,0.988865116,0.002791629,0.901223425,0.947081254,0.509368817
1046,0.988547655,0.002891284,0.901242804,0.947081254,0.509368817
1047,0.988577958,0.002884156,0.901282039,0.947081254,0.509368817
1048,0.988355736,0.002862287,0.901289413,0.947081254,0.509368817
1049,0.988133514,0.002839651,0.901319042,0.947081254,0.509368817
1050,0.988115199,0.002843211,0.901389512,0.947081254,0.509368817
1051,0.988089946,0.002850428,0.901544257,0.947081254,0.509368817
1052,0.988089946,0.002850428,0.901658988,0.947081254,0.509368817
1053,0.988108261,0.002848535,0.901692672,0.947081254,0.509368817
1054,0.988108261,0.002848535,0.901723998,0.947081254,0.509368817
1055,0.988144407,0.002838536,0.901747612,0.947081254,0.509368817
1056,0.988144407,0.002838536,0.901796895,0.947081254,0.509368817
1057,0.988144407,0.002838536,0.901839342,0.947081254,0.509368817
1058,0.988144407,0.002838536,0.901831991,0.947081254,0.509368817
1059,0.988156662,0.002834278,0.901784903,0.947081254,0.509368817
1060,0.988156662,0.002834278,0.901769908,0.947081254,0.509368817
1061,0.988156662,0.002834278,0.901755962,0.947081254,0.509368817
1062,0.988172535,0.002832608,0.901781432,0.947081254,0.509368817
1063,0.987976457,0.002811081,0.901805118,0.947081254,0.509368817
1064,0.98799233,0.00281086,0.901827147,0.947081254,0.509368817
1065,0.98799233,0.00281086,0.901847633,0.947081254,0.509368817
1066,0.98799233,0.00281086,0.901804089,0.947081254,0.509368817
1067,0.987658996,0.002915416,0.901768856,0.947081254,0.509368817
1068,0.987684249,0.002910042,0.90173609,0.947081254,0.509368817
1069,0.987427839,0.002970818,0.901705618,0.947081254,0.509368817
1070,0.987438732,0.002969878,0.90166292,0.947081254,0.509368817
1071,0.987510281,0.00295598,0.901623211,0.947081254,0.509368817
1072,0.987510281,0.00295598,0.901663237,0.947081254,0.509368817
1073,0.987510281,0.00295598,0.901725792,0.947081254,0.509368817
1074,0.987510281,0.00295598,0.90176961,0.947081254,0.509368817
1075,0.987510281,0.00295598,0.90178442,0.947081254,0.509368817
1076,0.987547521,0.002950731,0.90177498,0.947081254,0.509368817
1077,0.987547521,0.002950731,0.901772132,0.947081254,0.509368817
1078,0.987547521,0.002950731,0.901769484,0.947081254,0.509368817
1079,0.987547521,0.002950731,0.90176702,0.947081254,0.509368817
1080,0.987547521,0.002950731,0.901711491,0.947081254,0.509368817
1081,0.987547521,0.002950731,0.901659849,0.947081254,0.509368817
1082,0.987547521,0.002950731,0.901598102,0.947081254,0.509368817
1083,0.987325299,0.002944066,0.901692358,0.947081254,0.509368817
1084,0.987355602,0.002931448,0.901662124,0.947081254,0.509368817
1085,0.987385905,0.002920645,0.901630619,0.947081254,0.509368817
1086,0.987417019,0.002912227,0.901601392,0.947081254,0.509368817
1087,0.987417019,0.002912227,0.901579475,0.947081254,0.509368817
1088,0.987178924,0.002922881,0.901549966,0.947081254,0.509368817
1089,0.987192813,0.002922831,0.901527787,0.947081254,0.509368817
1090,0.987192813,0.002922831,0.901475726,0.947081254,0.509368817
1091,0.986915035,0.002959566,0.901432013,0.947081254,0.509368817
1092,0.98693335,0.002954622,0.901478617,0.947081254,0.509368817
1093,0.98693335,0.002954622,0.901590686,0.947081254,0.509368817
1094,0.98693335,0.002954622,0.901735717,0.947081254,0.509368817
1095,0.98693335,0.002954622,0.901870596,0.947081254,0.509368817
1096,0.986870316,0.002977492,0.901979225,0.947081254,0.509368817
1097,0.986870316,0.002977492,0.902062695,0.947081254,0.509368817
1098,0.986907353,0.002971383,0.902028931,0.947081254,0.509368817
1099,0.98692872,0.002967767,0.901997531,0.947081254,0.509368817
1100,0.986577843,0.003105004,0.901978463,0.947081254,0.509368817
1101,0.986577843,0.003105004,0.90195521,0.947081254,0.509368817
1102,0.986577843,0.003105004,0.901933585,0.947081254,0.509368817
1103,0.986577843,0.003105004,0.901913474,0.947081254,0.509368817
1104,0.986577843,0.003105004,0.901894771,0.947081254,0.509368817
1105,0.986550553,0.003117768,0.901918641,0.947081254,0.509368817
1106,0.986575805,0.003108378,0.90194084,0.947081254,0.509368817
1107,0.986353583,0.003083125,0.901967595,0.947081254,0.509368817
1108,0.986353583,0.003083125,0.902059812,0.947081254,0.509368817
1109,0.986353583,0.003083125,0.902149065,0.947081254,0.509368817
1110,0.98641609,0.003069815,0.902235456,0.947081254,0.509368817
1111,0.986119997,0.003101267,0.90232762,0.947081254,0.509368817
1112,0.986165319,0.00309595,0.902413332,0.947081254,0.509368817
1113,0.986202559,0.003087596,0.902465334,0.947081254,0.509368817
1114,0.986154483,0.003087498,0.902563319,0.947081254,0.509368817
1115,0.98617585,0.003079738,0.902632559,0.947081254,0.509368817
1116,0.986206153,0.003075488,0.902696951,0.947081254,0.509368817
1117,0.986223697,0.003067607,0.902756836,0.947081254,0.509368817
1118,0.986237586,0.003068748,0.902812529,0.947081254,0.509368817
1119,0.986286204,0.003052204,0.902831385,0.947081254,0.509368817
1120,0.986286204,0.003052204,0.902924496,0.947081254,0.509368817
1121,0.986286204,0.003052204,0.902977642,0.947081254,0.509368817
1122,0.986298459,0.003050285,0.90305865,0.947081254,0.509368817
1123,0.986309352,0.003048393,0.903133987,0.947081254,0.509368817
1124,0.986334605,0.003045015,0.903255632,0.947081254,0.509368817
1125,0.986096509,0.003009517,0.903358779,0.947081254,0.509368817
1126,0.986097952,0.003007951,0.90345997,0.947081254,0.509368817
1127,0.986097952,0.003007951,0.903602241,0.947081254,0.509368817
1128,0.986097952,0.003007951,0.903734552,0.947081254,0.509368817
1129,0.986097952,0.003007951,0.903778605,0.947081254,0.509368817
1130,0.986082079,0.003006676,0.903833246,0.947081254,0.509368817
1131,0.986097952,0.003003991,0.903884062,0.947081254,0.509368817
1132,0.986097952,0.003003991,0.903931321,0.947081254,0.509368817
1133,0.98587573,0.003025325,0.903975272,0.947081254,0.509368817
1134,0.98587573,0.003025325,0.903986808,0.947081254,0.509368817
1135,0.98587573,0.003025325,0.903997536,0.947081254,0.509368817
1136,0.98587573,0.003025325,0.904007513,0.947081254,0.509368817
1137,0.98587573,0.003025325,0.904050239,0.947081254,0.509368817
1138,0.98587573,0.003025325,0.904089974,0.947081254,0.509368817
1139,0.985889619,0.003023517,0.904119286,0.947081254,0.509368817
1140,0.985889619,0.003023517,0.904188657,0.947081254,0.509368817
1141,0.985936253,0.003014679,0.904274975,0.947081254,0.509368817
1142,0.985962397,0.003017003,0.904326137,0.947081254,0.509368817
1143,0.985749625,0.002994336,0.904337754,0.947081254,0.509368817
1144,0.985610736,0.003014866,0.904260598,0.947081254,0.509368817
1145,0.985610736,0.003014866,0.904179829,0.947081254,0.509368817
1146,0.985624625,0.00301267,0.904104713,0.947081254,0.509368817
1147,0.985624625,0.00301267,0.904017669,0.947081254,0.509368817
1148,0.985640498,0.003007945,0.903963652,0.947081254,0.509368817
1149,0.985640498,0.003007945,0.903947836,0.947081254,0.509368817
1150,0.985640498,0.003007945,0.903971264,0.947081254,0.509368817
1151,0.985656371,0.003005991,0.903993052,0.947081254,0.509368817
1152,0.985686674,0.002992807,0.904013315,0.947081254,0.509368817
1153,0.985490595,0.002966781,0.904010235,0.947081254,0.509368817
1154,0.985505025,0.002964553,0.904000941,0.947081254,0.509368817
1155,0.985505025,0.002964553,0.904036886,0.947081254,0.509368817
1156,0.985505025,0.002964553,0.904070316,0.947081254,0.509368817
1157,0.985526393,0.002957891,0.904101405,0.947081254,0.509368817
1158,0.985544708,0.002955189,0.904130318,0.947081254,0.509368817
1159,0.985544708,0.002955189,0.904157207,0.947081254,0.509368817
1160,0.985576912,0.002950836,0.904200089,0.947081254,0.509368817
1161,0.985589167,0.002946547,0.90423997,0.947081254,0.509368817
1162,0.98560504,0.00294429,0.904304964,0.947081254,0.509368817
1163,0.985620913,0.002944587,0.904412479,0.947081254,0.509368817
1164,0.985620913,0.002944587,0.904569763,0.947081254,0.509368817
1165,0.985620913,0.002944587,0.904716036,0.947081254,0.509368817
1166,0.985620913,0.002944587,0.90485207,0.947081254,0.509368817
1167,0.98564228,0.002935307,0.904978582,0.947081254,0.509368817
1168,0.985656169,0.00293534,0.905142907,0.947081254,0.509368817
1169,0.985656169,0.00293534,0.905295729,0.947081254,0.509368817
1170,0.985672042,0.002936725,0.905464527,0.947081254,0.509368817
1171,0.985672042,0.002936725,0.905621509,0.947081254,0.509368817
1172,0.985496604,0.002912349,0.90576872,0.947081254,0.509368817
1173,0.985496604,0.002912349,0.905897117,0.947081254,0.509368817
1174,0.985526907,0.002903303,0.906016526,0.947081254,0.509368817
1175,0.985557477,0.002901358,0.906127234,0.947081254,0.509368817
1176,0.985575792,0.002893431,0.906196862,0.947081254,0.509368817
1177,0.985575792,0.002893431,0.906242221,0.947081254,0.509368817
1178,0.985575792,0.002893431,0.906284404,0.947081254,0.509368817
1179,0.985588967,0.002887787,0.906356964,0.947081254,0.509368817
1180,0.985588967,0.002887787,0.906424444,0.947081254,0.509368817
1181,0.985588967,0.002887787,0.906494609,0.947081254,0.509368817
1182,0.985588967,0.002887787,0.906559861,0.947081254,0.509368817
1183,0.985628108,0.00288142,0.906620546,0.947081254,0.509368817
1184,0.985628108,0.00288142,0.906677449,0.947081254,0.509368817
1185,0.985628108,0.00288142,0.906683298,0.947081254,0.509368817
1186,0.985628108,0.00288142,0.906693924,0.947081254,0.509368817
1187,0.985652618,0.002879323,0.906731081,0.947081254,0.509368817
1188,0.985652618,0.002879323,0.906769024,0.947081254,0.509368817
1189,0.985668491,0.002876775,0.906778927,0.947081254,0.509368817
1190,0.985642347,0.002874245,0.906781693,0.947081254,0.509368817
1191,0.985642347,0.002874245,0.906748827,0.947081254,0.509368817
1192,0.985642347,0.002874245,0.906718261,0.947081254,0.509368817
1193,0.98565324,0.002875373,0.906680613,0.947081254,0.509368817
1194,0.985669113,0.002873138,0.906571658,0.947081254,0.509368817
1195,0.985669113,0.002873138,0.906460297,0.947081254,0.509368817
1196,0.98571541,0.002866186,0.906356731,0.947081254,0.509368817
1197,0.985736777,0.00286092,0.906285798,0.947081254,0.509368817
1198,0.985736777,0.00286092,0.906219831,0.947081254,0.509368817
1199,0.985736777,0.00286092,0.906158481,0.947081254,0.509368817
1200,0.985736777,0.00286092,0.906101426,0.947081254,0.509368817
1201,0.985736777,0.00286092,0.906024515,0.947081254,0.509368817
1202,0.985736777,0.00286092,0.90595452,0.947081254,0.509368817
1203,0.985540699,0.002833802,0.905873912,0.947081254,0.509368817
1204,0.985552954,0.002832132,0.905798947,0.947081254,0.509368817
1205,0.985196326,0.002850876,0.905680366,0.947081254,0.509368817
1206,0.985196326,0.002850876,0.9055667,0.947081254,0.509368817
1207,0.985196326,0.002850876,0.905480394,0.947081254,0.509368817
1208,0.985221578,0.002842007,0.90540013,0.947081254,0.509368817
1209,0.985221578,0.002842007,0.905325018,0.947081254,0.509368817
1210,0.985246831,0.002833335,0.905267591,0.947081254,0.509368817
1211,0.985283461,0.002822853,0.905220612,0.947081254,0.509368817
1212,0.985317649,0.00281941,0.905168951,0.947081254,0.509368817
1213,0.985271352,0.002826254,0.905126588,0.947081254,0.509368817
1214,0.985308389,0.002810454,0.905041785,0.947081254,0.509368817
1215,0.985308389,0.002810454,0.904962917,0.947081254,0.509368817
1216,0.985308389,0.002810454,0.904889571,0.947081254,0.509368817
1217,0.985132951,0.002795595,0.904830783,0.947081254,0.509368817
1218,0.985132951,0.002795595,0.904804015,0.947081254,0.509368817
1219,0.985168207,0.002785193,0.904818098,0.947081254,0.509368817
1220,0.98512013,0.002784751,0.904874431,0.947081254,0.509368817
1221,0.985134019,0.002783207,0.904926821,0.947081254,0.509368817
1222,0.985155387,0.002779942,0.905007386,0.947081254,0.509368817
1223,0.985195069,0.002772874,0.905060256,0.947081254,0.509368817
1224,0.985195069,0.002772874,0.905109425,0.947081254,0.509368817
1225,0.985205963,0.002773062,0.905155152,0.947081254,0.509368817
1226,0.985048068,0.00279485,0.905210674,0.947081254,0.509368817
1227,0.985078371,0.002782249,0.905223333,0.947081254,0.509368817
1228,0.985078371,0.002782249,0.905152231,0.947081254,0.509368817
1229,0.984911704,0.002769298,0.905073669,0.947081254,0.509368817
1230,0.984860575,0.002782995,0.905027657,0.947081254,0.509368817
1231,0.984860575,0.002782995,0.904945553,0.947081254,0.509368817
1232,0.984860575,0.002782995,0.904888402,0.947081254,0.509368817
1233,0.984906871,0.002776966,0.904792139,0.947081254,0.509368817
1234,0.984906871,0.002776966,0.904702614,0.947081254,0.509368817
1235,0.984789026,0.002794114,0.904634405,0.947081254,0.509368817
1236,0.984789026,0.002794114,0.90459792,0.947081254,0.509368817
1237,0.984804899,0.002791881,0.904572903,0.947081254,0.509368817
1238,0.984526514,0.002852323,0.904604125,0.947081254,0.509368817
1239,0.984551766,0.002845622,0.904631394,0.947081254,0.509368817
1240,0.984551766,0.002845622,0.904672043,0.947081254,0.509368817
1241,0.984355688,0.002846013,0.90481242,0.947081254,0.509368817
1242,0.984355688,0.002846013,0.90494297,0.947081254,0.509368817
1243,0.984117592,0.002810622,0.904975722,0.947081254,0.509368817
1244,0.98416116,0.002797037,0.905035994,0.947081254,0.509368817
1245,0.984050049,0.00284243,0.905133929,0.947081254,0.509368817
1246,0.984050049,0.00284243,0.905177938,0.947081254,0.509368817
1247,0.984065922,0.002840747,0.905205869,0.947081254,0.509368817
1248,0.984079811,0.002837226,0.90522361,0.947081254,0.509368817
1249,0.984079811,0.002837226,0.905278804,0.947081254,0.509368817
1250,0.984132721,0.00283536,0.905290728,0.947081254,0.509368817
1251,0.984143614,0.002835022,0.905337235,0.947081254,0.509368817
1252,0.984155691,0.002829885,0.905380486,0.947081254,0.509368817
1253,0.984181835,0.002832182,0.90542071,0.947081254,0.509368817
1254,0.984191582,0.002833416,0.905476595,0.947081254,0.509368817
1255,0.984216834,0.002822815,0.905528567,0.947081254,0.509368817
1256,0.984216834,0.002822815,0.905576901,0.947081254,0.509368817
1257,0.984247137,0.002813854,0.905621852,0.947081254,0.509368817
1258,0.984256884,0.002813572,0.905663656,0.947081254,0.509368817
1259,0.984298347,0.002811104,0.905727375,0.947081254,0.509368817
1260,0.984298347,0.002811104,0.905786633,0.947081254,0.509368817
1261,0.984298347,0.002811104,0.905841743,0.947081254,0.509368817
1262,0.984298347,0.002811104,0.905892995,0.947081254,0.509368817
1263,0.984307119,0.002808355,0.90594066,0.947081254,0.509368817
1264,0.984321008,0.002804823,0.905982244,0.947081254,0.509368817
1265,0.984321008,0.002804823,0.905981495,0.947081254,0.509368817
1266,0.984371502,0.00279954,0.906013895,0.947081254,0.509368817
1267,0.984371502,0.00279954,0.906088461,0.947081254,0.509368817
1268,0.98440569,0.002793756,0.906170792,0.947081254,0.509368817
1269,0.984170648,0.002811196,0.906248723,0.947081254,0.509368817
1270,0.984181541,0.002807838,0.906296813,0.947081254,0.509368817
1271,0.984181541,0.002807838,0.906351491,0.947081254,0.509368817
1272,0.984181541,0.002807838,0.90646835,0.947081254,0.509368817
1273,0.984181541,0.002807838,0.906577028,0.947081254,0.509368817
1274,0.983973208,0.002791036,0.906696575,0.947081254,0.509368817
1275,0.983973208,0.002791036,0.906733842,0.947081254,0.509368817
1276,0.983957335,0.002793106,0.906804246,0.947081254,0.509368817
1277,0.983957335,0.002793106,0.906869721,0.947081254,0.509368817
1278,0.98397565,0.002790769,0.906940026,0.947081254,0.509368817
1279,0.983991523,0.002788693,0.90700541,0.947081254,0.509368817
1280,0.983658189,0.002742245,0.907120918,0.947081254,0.509368817
1281,0.983667936,0.002741023,0.907228341,0.947081254,0.509368817
1282,0.983681825,0.002736787,0.90738428,0.947081254,0.509368817
1283,0.983600125,0.002774808,0.907588876,0.947081254,0.509368817
1284,0.983600125,0.002774808,0.907795075,0.947081254,0.509368817
1285,0.983600125,0.002774808,0.907973843,0.947081254,0.509368817
1286,0.983600125,0.002774808,0.908140098,0.947081254,0.509368817
1287,0.983665428,0.002754767,0.908331494,0.947081254,0.509368817
1288,0.983665428,0.002754767,0.908521407,0.947081254,0.509368817
1289,0.983581607,0.002784369,0.90868778,0.947081254,0.509368817
1290,0.983624165,0.002784023,0.908842507,0.947081254,0.509368817
1291,0.983624165,0.002784023,0.908945595,0.947081254,0.509368817
1292,0.98364248,0.002779043,0.909004566,0.947081254,0.509368817
1293,0.983650416,0.002776375,0.909059409,0.947081254,0.509368817
1294,0.983680986,0.002770907,0.909086288,0.947081254,0.509368817
1295,0.983680986,0.002770907,0.909111286,0.947081254,0.509368817
1296,0.983722183,0.002758165,0.909134534,0.947081254,0.509368817
1297,0.983536997,0.002819413,0.909156155,0.947081254,0.509368817
1298,0.983544934,0.002819332,0.909163266,0.947081254,0.509368817
1299,0.983557189,0.002817571,0.909169879,0.947081254,0.509368817
1300,0.983557189,0.002817571,0.909176029,0.947081254,0.509368817
1301,0.983575504,0.002811724,0.909282994,0.947081254,0.509368817
1302,0.983575504,0.002811724,0.909379716,0.947081254,0.509368817
1303,0.983575504,0.002811724,0.909541046,0.947081254,0.509368817
1304,0.983575504,0.002811724,0.909691084,0.947081254,0.509368817
1305,0.983582719,0.002811667,0.909843615,0.947081254,0.509368817
1306,0.983344624,0.002809498,0.909992786,0.947081254,0.509368817
1307,0.983169185,0.002794452,0.910118519,0.947081254,0.509368817
1308,0.982946963,0.002773185,0.910272663,0.947081254,0.509368817
1309,0.982976011,0.002766742,0.910416018,0.947081254,0.509368817
1310,0.982948353,0.002763126,0.910577447,0.947081254,0.509368817
1311,0.982968545,0.002761139,0.910703793,0.947081254,0.509368817
1312,0.98294525,0.002763007,0.910816004,0.947081254,0.509368817
1313,0.982405568,0.002851915,0.910908957,0.947081254,0.509368817
1314,0.98244208,0.002850019,0.911014448,0.947081254,0.509368817
1315,0.982479117,0.002835254,0.911136918,0.947081254,0.509368817
1316,0.982493006,0.002837121,0.91122581,0.947081254,0.509368817
1317,0.982502753,0.002835184,0.911261647,0.947081254,0.509368817
1318,0.982518626,0.002834654,0.911263109,0.947081254,0.509368817
1319,0.982542435,0.002826796,0.911258493,0.947081254,0.509368817
1320,0.982571484,0.002819466,0.911308138,0.947081254,0.509368817
1321,0.982216986,0.002917014,0.91135126,0.947081254,0.509368817
1322,0.982216986,0.002917014,0.911411324,0.947081254,0.509368817
1323,0.982216986,0.002917014,0.911467185,0.947081254,0.509368817
1324,0.982216986,0.002917014,0.911519135,0.947081254,0.509368817
1325,0.982216986,0.002917014,0.911567448,0.947081254,0.509368817
1326,0.982216986,0.002917014,0.91161238,0.947081254,0.509368817
1327,0.982216986,0.002917014,0.911654166,0.947081254,0.509368817
1328,0.981860505,0.002961515,0.911758431,0.947081254,0.509368817
1329,0.981874394,0.002959057,0.911837825,0.947081254,0.509368817
1330,0.981893864,0.002961414,0.911946574,0.947081254,0.509368817
1331,0.981709309,0.003049112,0.912039594,0.947081254,0.509368817
1332,0.981709309,0.003049112,0.912126102,0.947081254,0.509368817
1333,0.981718081,0.003049258,0.912206555,0.947081254,0.509368817
1334,0.981495859,0.003046114,0.912287337,0.947081254,0.509368817
1335,0.981495859,0.003046114,0.912362463,0.947081254,0.509368817
1336,0.981239448,0.003043694,0.912423609,0.947081254,0.509368817
1337,0.981239448,0.003043694,0.912480475,0.947081254,0.509368817
1338,0.981099276,0.003112905,0.91254784,0.947081254,0.509368817
1339,0.981082795,0.003117248,0.912595054,0.947081254,0.509368817
1340,0.981082795,0.003117248,0.912616036,0.947081254,0.509368817
1341,0.980956014,0.003140647,0.912634783,0.947081254,0.509368817
1342,0.980831014,0.003155411,0.912623615,0.947081254,0.509368817
1343,0.980831014,0.003155411,0.912613229,0.947081254,0.509368817
1344,0.980831014,0.003155411,0.912590574,0.947081254,0.509368817
1345,0.980831014,0.003155411,0.912572552,0.947081254,0.509368817
1346,0.980831014,0.003155411,0.912551447,0.947081254,0.509368817
1347,0.980861317,0.00314155,0.912556128,0.947081254,0.509368817
1348,0.980908101,0.003132775,0.912560481,0.947081254,0.509368817
1349,0.980908101,0.003132775,0.91256453,0.947081254,0.509368817
1350,0.980932883,0.003131049,0.912585385,0.947081254,0.509368817
1351,0.980932883,0.003131049,0.912613112,0.947081254,0.509368817
1352,0.980932883,0.003131049,0.912638899,0.947081254,0.509368817
1353,0.980932883,0.003131049,0.912685809,0.947081254,0.509368817
1354,0.980932883,0.003131049,0.912733779,0.947081254,0.509368817
1355,0.980977135,0.003117667,0.912778391,0.947081254,0.509368817
1356,0.980993008,0.003115273,0.912765118,0.947081254,0.509368817
1357,0.980787727,0.003096398,0.912807316,0.947081254,0.509368817
1358,0.980787727,0.003096398,0.912853249,0.947081254,0.509368817
1359,0.980787727,0.003096398,0.912895966,0.947081254,0.509368817
1360,0.980820407,0.003087588,0.912883967,0.947081254,0.509368817
1361,0.980852153,0.003083875,0.912895736,0.947081254,0.509368817
1362,0.9808619,0.003081017,0.91286474,0.947081254,0.509368817
1363,0.980875789,0.003080905,0.912802209,0.947081254,0.509368817
1364,0.980912826,0.003073937,0.912744056,0.947081254,0.509368817
1365,0.980912826,0.003073937,0.912689973,0.947081254,0.509368817
1366,0.980912826,0.003073937,0.912639675,0.947081254,0.509368817
1367,0.980898396,0.003079494,0.912566225,0.947081254,0.509368817
1368,0.980925162,0.003079256,0.912510091,0.947081254,0.509368817
1369,0.980955465,0.003069957,0.9124928,0.947081254,0.509368817
1370,0.980955465,0.003069957,0.912431857,0.947081254,0.509368817
1371,0.980955465,0.003069957,0.91237518,0.947081254,0.509368817
1372,0.98096772,0.003069077,0.912322471,0.947081254,0.509368817
1373,0.980976492,0.003070446,0.912280466,0.947081254,0.509368817
1374,0.980765163,0.003046139,0.912272909,0.947081254,0.509368817
1375,0.980796277,0.00303537,0.912254037,0.947081254,0.509368817
1376,0.980817644,0.003032241,0.912284601,0.947081254,0.509368817
1377,0.980835959,0.003032162,0.912313025,0.947081254,0.509368817
1378,0.980899451,0.003017649,0.912349896,0.947081254,0.509368817
1379,0.980917767,0.003009511,0.912384187,0.947081254,0.509368817
1380,0.980917767,0.003009511,0.912416077,0.947081254,0.509368817
1381,0.980917767,0.003009511,0.912461381,0.947081254,0.509368817
1382,0.980917767,0.003009511,0.912503513,0.947081254,0.509368817
1383,0.980917767,0.003009511,0.912542696,0.947081254,0.509368817
1384,0.98094997,0.003002272,0.91261405,0.947081254,0.509368817
1385,0.980965843,0.002995269,0.912635547,0.947081254,0.509368817
1386,0.980743621,0.002980623,0.912631596,0.947081254,0.509368817
1387,0.980743621,0.002980623,0.912627922,0.947081254,0.509368817
1388,0.980625776,0.003007122,0.912666545,0.947081254,0.509368817
1389,0.980625776,0.003007122,0.912702464,0.947081254,0.509368817
1390,0.980625776,0.003007122,0.912735869,0.947081254,0.509368817
1391,0.980625776,0.003007122,0.912811799,0.947081254,0.509368817
1392,0.980659135,0.002999738,0.912857255,0.947081254,0.509368817
1393,0.980680502,0.002990508,0.912906857,0.947081254,0.509368817
1394,0.980696375,0.002986571,0.912952987,0.947081254,0.509368817
1395,0.980751767,0.002974036,0.912995888,0.947081254,0.509368817
1396,0.980764022,0.00297225,0.913035786,0.947081254,0.509368817
1397,0.980790166,0.002973199,0.913072891,0.947081254,0.509368817
1398,0.980790166,0.002973199,0.913106149,0.947081254,0.509368817
1399,0.980808481,0.002969972,0.913137078,0.947081254,0.509368817
1400,0.980808481,0.002969972,0.913165843,0.947081254,0.509368817
1401,0.980826796,0.002967355,0.91315187,0.947081254,0.509368817
1402,0.980833384,0.002964501,0.913138875,0.947081254,0.509368817
1403,0.980833384,0.002964501,0.91312679,0.947081254,0.509368817
1404,0.980833384,0.002964501,0.913115551,0.947081254,0.509368817
1405,0.980833384,0.002964501,0.913105098,0.947081254,0.509368817
1406,0.980868383,0.002957072,0.913095377,0.947081254,0.509368817
1407,0.980892559,0.002953894,0.913086337,0.947081254,0.509368817
1408,0.980906448,0.002951897,0.913043016,0.947081254,0.509368817
1409,0.980823115,0.002968485,0.912954533,0.947081254,0.509368817
1410,0.98081086,0.002966617,0.912891288,0.947081254,0.509368817
1411,0.980221117,0.003134834,0.912795467,0.947081254,0.509368817
1412,0.980235005,0.003134895,0.912706354,0.947081254,0.509368817
1413,0.980059567,0.003100269,0.912620702,0.947081254,0.509368817
1414,0.979863488,0.003062755,0.912585335,0.947081254,0.509368817
1415,0.979879361,0.003060817,0.912611311,0.947081254,0.509368817
1416,0.979891616,0.003057376,0.912622596,0.947081254,0.509368817
1417,0.97990251,0.003054355,0.912633091,0.947081254,0.509368817
1418,0.979913403,0.00305462,0.912642851,0.947081254,0.509368817
1419,0.979963437,0.003045391,0.912680341,0.947081254,0.509368817
1420,0.979963437,0.003045391,0.912703362,0.947081254,0.509368817
1421,0.97997931,0.003044555,0.912736616,0.947081254,0.509368817
1422,0.980000337,0.00304157,0.912792259,0.947081254,0.509368817
1423,0.979743927,0.003028124,0.912817857,0.947081254,0.509368817
1424,0.979743927,0.003028124,0.912841662,0.947081254,0.509368817
1425,0.979760889,0.003029263,0.912846914,0.947081254,0.509368817
1426,0.979562302,0.003001046,0.912879147,0.947081254,0.509368817
1427,0.979581144,0.003002592,0.912909124,0.947081254,0.509368817
1428,0.979646363,0.002992881,0.912927053,0.947081254,0.509368817
1429,0.979646363,0.002992881,0.912943727,0.947081254,0.509368817
1430,0.979664678,0.00299011,0.912959234,0.947081254,0.509368817
1431,0.979678567,0.002986966,0.912973655,0.947081254,0.509368817
1432,0.979696882,0.002987226,0.912987067,0.947081254,0.509368817
1433,0.979706629,0.002987559,0.91299954,0.947081254,0.509368817
1434,0.979720518,0.002980202,0.91301114,0.947081254,0.509368817
1435,0.979727105,0.002981007,0.913021928,0.947081254,0.509368817
1436,0.979727105,0.002981007,0.913031961,0.947081254,0.509368817
1437,0.979727105,0.002981007,0.913041292,0.947081254,0.509368817
1438,0.979499903,0.002949533,0.913058546,0.947081254,0.509368817
1439,0.979505942,0.002949838,0.913074593,0.947081254,0.509368817
1440,0.979297609,0.002935103,0.913089517,0.947081254,0.509368817
1441,0.97930638,0.002934093,0.913103396,0.947081254,0.509368817
1442,0.979170634,0.003008438,0.913110714,0.947081254,0.509368817
1443,0.979170634,0.003008438,0.91311752,0.947081254,0.509368817
1444,0.979184523,0.003007941,0.91312385,0.947081254,0.509368817
1445,0.979190078,0.003008246,0.913136425,0.947081254,0.509368817
1446,0.979190078,0.003008246,0.913165007,0.947081254,0.509368817
1447,0.979200972,0.003006719,0.9131849,0.947081254,0.509368817
1448,0.979222973,0.003005991,0.9132034,0.947081254,0.509368817
1449,0.979064821,0.003036422,0.913276773,0.947081254,0.509368817
1450,0.979064821,0.003036422,0.913345009,0.947081254,0.509368817
1451,0.979090441,0.003033884,0.913408469,0.947081254,0.509368817
1452,0.979111808,0.003029731,0.913467487,0.947081254,0.509368817
1453,0.978808778,0.003071567,0.913544809,0.947081254,0.509368817
1454,0.978839551,0.003070838,0.913616718,0.947081254,0.509368817
1455,0.978839551,0.003070838,0.913687954,0.947081254,0.509368817
1456,0.978851806,0.003071122,0.913754204,0.947081254,0.509368817
1457,0.978810176,0.003067693,0.913799199,0.947081254,0.509368817
1458,0.97882107,0.003066926,0.913841044,0.947081254,0.509368817
1459,0.97882107,0.003066926,0.913879961,0.947081254,0.509368817
1460,0.97882107,0.003066926,0.913916153,0.947081254,0.509368817
1461,0.97882107,0.003066926,0.913949811,0.947081254,0.509368817
1462,0.978834958,0.00306777,0.913971872,0.947081254,0.509368817
1463,0.978848847,0.003067458,0.913992389,0.947081254,0.509368817
1464,0.978848847,0.003067458,0.914063838,0.947081254,0.509368817
1465,0.978870215,0.003055962,0.914130286,0.947081254,0.509368817
1466,0.978891582,0.003050457,0.914192083,0.947081254,0.509368817
1467,0.978912059,0.00304557,0.914249554,0.947081254,0.509368817
1468,0.97871598,0.003088677,0.914303002,0.947081254,0.509368817
1469,0.978474003,0.003086636,0.91427328,0.947081254,0.509368817
1470,0.97849579,0.003075281,0.914245638,0.947081254,0.509368817
1471,0.97849579,0.003075281,0.914219932,0.947081254,0.509368817
1472,0.978527536,0.003077331,0.914196024,0.947081254,0.509368817
1473,0.978527536,0.003077331,0.914173791,0.947081254,0.509368817
1474,0.978325505,0.003086135,0.914121256,0.947081254,0.509368817
1475,0.978355808,0.003070643,0.914072399,0.947081254,0.509368817
1476,0.978369697,0.003069388,0.914077335,0.947081254,0.509368817
1477,0.978383586,0.003068352,0.914059878,0.947081254,0.509368817
1478,0.97785727,0.003178621,0.913966233,0.947081254,0.509368817
1479,0.97783786,0.003185616,0.913857225,0.947081254,0.509368817
1480,0.977868163,0.003176664,0.913777896,0.947081254,0.509368817
1481,0.977876935,0.003177162,0.913720673,0.947081254,0.509368817
1482,0.977929573,0.003174411,0.913717829,0.947081254,0.509368817
1483,0.977907434,0.003169242,0.91379212,0.947081254,0.509368817
1484,0.97794863,0.003162103,0.913868856,0.947081254,0.509368817
1485,0.97794863,0.003162103,0.913940221,0.947081254,0.509368817
1486,0.977959524,0.003164042,0.913984542,0.947081254,0.509368817
1487,0.977968296,0.003164517,0.91402576,0.947081254,0.509368817
1488,0.977989663,0.00316051,0.914064093,0.947081254,0.509368817
1489,0.978003552,0.00316125,0.914126891,0.947081254,0.509368817
1490,0.978028334,0.003162459,0.914185292,0.947081254,0.509368817
1491,0.978077222,0.003164168,0.914213886,0.947081254,0.509368817
1492,0.978077222,0.003164168,0.914240479,0.947081254,0.509368817
1493,0.977840908,0.003159404,0.914253793,0.947081254,0.509368817
1494,0.977840908,0.003159404,0.914266175,0.947081254,0.509368817
1495,0.977840908,0.003159404,0.91427769,0.947081254,0.509368817
1496,0.977871047,0.003161191,0.914288399,0.947081254,0.509368817
1497,0.977440491,0.003237312,0.914298358,0.947081254,0.509368817
1498,0.977440491,0.003237312,0.91430762,0.947081254,0.509368817
1499,0.977440491,0.003237312,0.914278605,0.947081254,0.509368817
1500,0.977451385,0.003234267,0.914251621,0.947081254,0.509368817
1501,0.97746364,0.003233571,0.914226525,0.947081254,0.509368817
1502,0.977473386,0.003230855,0.914195541,0.947081254,0.509368817
1503,0.97738426,0.0032568,0.914196036,0.947081254,0.509368817
1504,0.977418284,0.003250965,0.914196496,0.947081254,0.509368817
1505,0.977418284,0.003250965,0.914196924,0.947081254,0.509368817
1506,0.977443537,0.003244871,0.914221423,0.947081254,0.509368817
1507,0.977443537,0.003244871,0.914244207,0.947081254,0.509368817
1508,0.977484951,0.003231502,0.914265396,0.947081254,0.509368817
1509,0.977505142,0.003234271,0.914285102,0.947081254,0.509368817
1510,0.977531908,0.003230476,0.914303428,0.947081254,0.509368817
1511,0.977347194,0.003212554,0.914296679,0.947081254,0.509368817
1512,0.977347194,0.003212554,0.914294545,0.947081254,0.509368817
1513,0.977347194,0.003212554,0.914329896,0.947081254,0.509368817
1514,0.977383339,0.00320435,0.914358631,0.947081254,0.509368817
1515,0.977383339,0.00320435,0.914385354,0.947081254,0.509368817
1516,0.977383339,0.00320435,0.9143923,0.947081254,0.509368817
1517,0.977079768,0.003208876,0.914418723,0.947081254,0.509368817
1518,0.97710783,0.003206498,0.914443295,0.947081254,0.509368817
1519,0.97705492,0.003210341,0.914451717,0.947081254,0.509368817
1520,0.97707789,0.003208402,0.914459548,0.947081254,0.509368817
1521,0.977097383,0.003199475,0.914493658,0.947081254,0.509368817
1522,0.977097383,0.003199475,0.914504492,0.947081254,0.509368817
1523,0.977115698,0.003196632,0.914514567,0.947081254,0.509368817
1524,0.977115698,0.003196632,0.914523936,0.947081254,0.509368817
1525,0.977132407,0.003194832,0.914512773,0.947081254,0.509368817
1526,0.977132407,0.003194832,0.914505773,0.947081254,0.509368817
1527,0.9771949,0.003187309,0.914499263,0.947081254,0.509368817
1528,0.977029906,0.003190171,0.914493209,0.947081254,0.509368817
1529,0.976752128,0.003213203,0.914485231,0.947081254,0.509368817
1530,0.976752128,0.003213203,0.914477811,0.947081254,0.509368817
1531,0.976545779,0.003191274,0.914435137,0.947081254,0.509368817
1532,0.976392342,0.003223962,0.91439545,0.947081254,0.509368817
1533,0.976392342,0.003223962,0.91435854,0.947081254,0.509368817
1534,0.976392342,0.003223962,0.914349367,0.947081254,0.509368817
1535,0.976449056,0.003215746,0.914340836,0.947081254,0.509368817
1536,0.976456271,0.003215237,0.914332902,0.947081254,0.509368817
1537,0.976467164,0.003215762,0.914325523,0.947081254,0.509368817
1538,0.976467164,0.003215762,0.914342779,0.947081254,0.509368817
1539,0.976467164,0.003215762,0.914358827,0.947081254,0.509368817
1540,0.976467164,0.003215762,0.914373752,0.947081254,0.509368817
1541,0.976467164,0.003215762,0.914404265,0.947081254,0.509368817
1542,0.976360212,0.003231994,0.914425105,0.947081254,0.509368817
1543,0.976374642,0.003232543,0.914444487,0.947081254,0.509368817
1544,0.9763955,0.003227334,0.91442655,0.947081254,0.509368817
1545,0.976413044,0.00321965,0.914409869,0.947081254,0.509368817
1546,0.976459827,0.003217451,0.914388824,0.947081254,0.509368817
1547,0.976469574,0.00321503,0.914369253,0.947081254,0.509368817
1548,0.976502292,0.003213476,0.914314281,0.947081254,0.509368817
1549,0.976510229,0.003212978,0.914291692,0.947081254,0.509368817
1550,0.976518165,0.003213613,0.914270684,0.947081254,0.509368817
1551,0.976529059,0.003214517,0.91427652,0.947081254,0.509368817
1552,0.976537831,0.003213987,0.914281948,0.947081254,0.509368817
1553,0.976537831,0.003213987,0.914286996,0.947081254,0.509368817
1554,0.976537831,0.003213987,0.914291691,0.947081254,0.509368817
1555,0.976153004,0.003284302,0.914296057,0.947081254,0.509368817
1556,0.976153004,0.003284302,0.914300117,0.947081254,0.509368817
1557,0.976181066,0.003280585,0.914218797,0.947081254,0.509368817
1558,0.976201257,0.003276713,0.91414317,0.947081254,0.509368817
1559,0.976201257,0.003276713,0.914072837,0.947081254,0.509368817
1560,0.97624094,0.003273479,0.913985378,0.947081254,0.509368817
1561,0.97624094,0.003273479,0.913907424,0.947081254,0.509368817
1562,0.97624094,0.003273479,0.913834927,0.947081254,0.509368817
1563,0.976254829,0.003270206,0.913764122,0.947081254,0.509368817
1564,0.976254829,0.003270206,0.913694796,0.947081254,0.509368817
1565,0.976169337,0.003287404,0.913604147,0.947081254,0.509368817
1566,0.976218901,0.003284346,0.913538358,0.947081254,0.509368817
1567,0.976226116,0.003282678,0.913473793,0.947081254,0.509368817
1568,0.976261032,0.003277832,0.913413748,0.947081254,0.509368817
1569,0.976276905,0.003274003,0.913357906,0.947081254,0.509368817
1570,0.976290794,0.003274782,0.913305972,0.947081254,0.509368817
1571,0.976290794,0.003274782,0.913315288,0.947081254,0.509368817
1572,0.976298009,0.003273258,0.913323951,0.947081254,0.509368817
1573,0.976298009,0.003273258,0.913380258,0.947081254,0.509368817
1574,0.976083723,0.003292109,0.913407991,0.947081254,0.509368817
1575,0.976101267,0.003290692,0.913433783,0.947081254,0.509368817
1576,0.976101267,0.003290692,0.91345777,0.947081254,0.509368817
1577,0.976090374,0.003289761,0.913461563,0.947081254,0.509368817
1578,0.976090374,0.003289761,0.913476117,0.947081254,0.509368817
1579,0.976116625,0.003289157,0.913459532,0.947081254,0.509368817
1580,0.976116625,0.003289157,0.913424432,0.947081254,0.509368817
1581,0.976141878,0.003278543,0.913444343,0.947081254,0.509368817
1582,0.97599373,0.003288881,0.913462939,0.947081254,0.509368817
1583,0.976003476,0.003288623,0.913508189,0.947081254,0.509368817
1584,0.976062515,0.003278259,0.91357439,0.947081254,0.509368817
1585,0.976048626,0.003279961,0.913659513,0.947081254,0.509368817
1586,0.976082008,0.003270191,0.9137352,0.947081254,0.509368817
1587,0.976082008,0.003270191,0.913829689,0.947081254,0.509368817
1588,0.976082008,0.003270191,0.913932091,0.947081254,0.509368817
1589,0.976082008,0.003270191,0.914156894,0.947081254,0.509368817
1590,0.976082008,0.003270191,0.91436596,0.947081254,0.509368817
1591,0.976093119,0.003267574,0.914560392,0.947081254,0.509368817
1592,0.976093119,0.003267574,0.914741214,0.947081254,0.509368817
1593,0.976105374,0.003267281,0.914911404,0.947081254,0.509368817
1594,0.976126742,0.003258535,0.915069682,0.947081254,0.509368817
1595,0.97614063,0.0032553,0.915216879,0.947081254,0.509368817
1596,0.97617347,0.003246054,0.915363031,0.947081254,0.509368817
1597,0.97617347,0.003246054,0.915498951,0.947081254,0.509368817
1598,0.976020282,0.003285429,0.915625358,0.947081254,0.509368817
1599,0.97603417,0.003283527,0.915742916,0.947081254,0.509368817
1600,0.976042107,0.003281988,0.915852245,0.947081254,0.509368817
1601,0.976072493,0.003276268,0.91595392,0.947081254,0.509368817
1602,0.976072493,0.003276268,0.916048479,0.947081254,0.509368817
1603,0.976088366,0.00327287,0.916132977,0.947081254,0.509368817
1604,0.976088366,0.00327287,0.91621156,0.947081254,0.509368817
1605,0.975850271,0.003261812,0.916286844,0.947081254,0.509368817
1606,0.975856859,0.003261216,0.916337366,0.947081254,0.509368817
1607,0.975874403,0.003257269,0.916384351,0.947081254,0.509368817
1608,0.975690579,0.003303015,0.916428047,0.947081254,0.509368817
1609,0.975705731,0.003301905,0.916468684,0.947081254,0.509368817
1610,0.975712318,0.003301788,0.916535011,0.947081254,0.509368817
1611,0.975773572,0.003290694,0.916596694,0.947081254,0.509368817
1612,0.975782344,0.003290553,0.916625526,0.947081254,0.509368817
1613,0.975782344,0.003290553,0.91665234,0.947081254,0.509368817
1614,0.975800659,0.003286242,0.916677277,0.947081254,0.509368817
1615,0.975812914,0.003284825,0.916700468,0.947081254,0.509368817
1616,0.975812914,0.003284825,0.916725418,0.947081254,0.509368817
1617,0.975838394,0.003277836,0.916763943,0.947081254,0.509368817
1618,0.975832981,0.003276953,0.916754303,0.947081254,0.509368817
1619,0.975852474,0.003272211,0.916741957,0.947081254,0.509368817
1620,0.975873842,0.003267939,0.916730475,0.947081254,0.509368817
1621,0.97587988,0.003268901,0.916719797,0.947081254,0.509368817
1622,0.975905361,0.003265006,0.916709866,0.947081254,0.509368817
1623,0.975731069,0.003310366,0.916708103,0.947081254,0.509368817
1624,0.975743324,0.003310525,0.916706462,0.947081254,0.509368817
1625,0.975762989,0.003310095,0.916704937,0.947081254,0.509368817
1626,0.975679655,0.003318395,0.916734616,0.947081254,0.509368817
1627,0.975679655,0.003318395,0.916762217,0.947081254,0.509368817
1628,0.975689152,0.00331584,0.916807379,0.947081254,0.509368817
1629,0.975696367,0.00331557,0.916863739,0.947081254,0.509368817
1630,0.975702955,0.003314311,0.916916153,0.947081254,0.509368817
1631,0.975711727,0.003312253,0.916945406,0.947081254,0.509368817
1632,0.975762317,0.003303845,0.916952152,0.947081254,0.509368817
1633,0.975771089,0.003304104,0.916958425,0.947081254,0.509368817
1634,0.975780836,0.003302839,0.916934823,0.947081254,0.509368817
1635,0.975793091,0.003301596,0.916912873,0.947081254,0.509368817
1636,0.975616677,0.003276144,0.916892459,0.947081254,0.509368817
1637,0.975635196,0.003273272,0.916866003,0.947081254,0.509368817
1638,0.975635196,0.003273272,0.916841398,0.947081254,0.509368817
1639,0.975658284,0.003273539,0.91679884,0.947081254,0.509368817
1640,0.975664323,0.003272907,0.916759261,0.947081254,0.509368817
1641,0.975664323,0.003272907,0.916728042,0.947081254,0.509368817
1642,0.975676578,0.003271715,0.916699008,0.947081254,0.509368817
1643,0.975726612,0.003263026,0.916672007,0.947081254,0.509368817
1644,0.975726612,0.003263026,0.916652084,0.947081254,0.509368817
1645,0.975579235,0.003241914,0.916648109,0.947081254,0.509368817
1646,0.97559149,0.00324077,0.916615877,0.947081254,0.509368817
1647,0.97559149,0.00324077,0.916585902,0.947081254,0.509368817
1648,0.975381376,0.003259945,0.916584668,0.947081254,0.509368817
1649,0.97544416,0.00325129,0.916583519,0.947081254,0.509368817
1650,0.975486554,0.003242434,0.916606471,0.947081254,0.509368817
1651,0.975433644,0.003238675,0.916626136,0.947081254,0.509368817
1652,0.9754392,0.003239604,0.916644424,0.947081254,0.509368817
1653,0.9754392,0.003239604,0.916665792,0.947081254,0.509368817
1654,0.975460568,0.003236955,0.916735548,0.947081254,0.509368817
1655,0.975460568,0.003236955,0.91675801,0.947081254,0.509368817
1656,0.975486819,0.003235133,0.916778899,0.947081254,0.509368817
1657,0.975508606,0.00323173,0.916869559,0.947081254,0.509368817
1658,0.975526921,0.003228762,0.916953874,0.947081254,0.509368817
1659,0.975526921,0.003228762,0.917032286,0.947081254,0.509368817
1660,0.975526921,0.003228762,0.917105209,0.947081254,0.509368817
1661,0.975541351,0.003227122,0.917193075,0.947081254,0.509368817
1662,0.975557224,0.003223563,0.91727479,0.947081254,0.509368817
1663,0.975557224,0.003223563,0.917350786,0.947081254,0.509368817
1664,0.975569478,0.003223173,0.917421461,0.947081254,0.509368817
1665,0.97561093,0.003215924,0.917482829,0.947081254,0.509368817
1666,0.975425745,0.003170006,0.917590221,0.947081254,0.509368817
1667,0.975446763,0.003166765,0.917690096,0.947081254,0.509368817
1668,0.975325023,0.003218268,0.91778298,0.947081254,0.509368817
1669,0.975331062,0.003218267,0.917869362,0.947081254,0.509368817
1670,0.975346935,0.003216612,0.917925106,0.947081254,0.509368817
1671,0.975370745,0.003211079,0.917980908,0.947081254,0.509368817
1672,0.975392531,0.003205311,0.918032804,0.947081254,0.509368817
1673,0.975426719,0.003201101,0.91813095,0.947081254,0.509368817
1674,0.975426719,0.003201101,0.918226586,0.947081254,0.509368817
1675,0.975442592,0.003198647,0.918315528,0.947081254,0.509368817
1676,0.975466228,0.003199251,0.918398244,0.947081254,0.509368817
1677,0.975405407,0.003217928,0.918471639,0.947081254,0.509368817
1678,0.975411446,0.00321677,0.918539895,0.947081254,0.509368817
1679,0.975381684,0.003219997,0.918647043,0.947081254,0.509368817
1680,0.975381684,0.003219997,0.918746691,0.947081254,0.509368817
1681,0.97539194,0.0032157,0.918841593,0.947081254,0.509368817
1682,0.975405829,0.00321308,0.918878746,0.947081254,0.509368817
1683,0.975448346,0.003211663,0.918913299,0.947081254,0.509368817
1684,0.975481705,0.003206323,0.918945432,0.947081254,0.509368817
1685,0.975497578,0.003199745,0.918969128,0.947081254,0.509368817
1686,0.975497578,0.003199745,0.91897932,0.947081254,0.509368817
1687,0.975504793,0.003199623,0.918988799,0.947081254,0.509368817
1688,0.975511381,0.003199526,0.918997615,0.947081254,0.509368817
1689,0.975419207,0.003226264,0.91907163,0.947081254,0.509368817
1690,0.975432383,0.00322345,0.919140464,0.947081254,0.509368817
1691,0.975457165,0.003221646,0.919216325,0.947081254,0.509368817
1692,0.975357324,0.003245646,0.919286874,0.947081254,0.509368817
1693,0.975368435,0.003244437,0.919302603,0.947081254,0.509368817
1694,0.975368435,0.003244437,0.91931723,0.947081254,0.509368817
1695,0.97529721,0.003252908,0.919346768,0.947081254,0.509368817
1696,0.975308103,0.003253447,0.919362394,0.947081254,0.509368817
1697,0.975345504,0.00324836,0.919376926,0.947081254,0.509368817
1698,0.975405439,0.003245309,0.91938536,0.947081254,0.509368817
1699,0.975417694,0.003244142,0.919397164,0.947081254,0.509368817
1700,0.975304235,0.003201355,0.919462504,0.947081254,0.509368817
1701,0.975304235,0.003201355,0.919523271,0.947081254,0.509368817
1702,0.975310823,0.003201705,0.919579784,0.947081254,0.509368817
1703,0.975310823,0.003201705,0.919632341,0.947081254,0.509368817
1704,0.974769156,0.003241412,0.919681219,0.947081254,0.509368817
1705,0.974775195,0.003241775,0.919759812,0.947081254,0.509368817
1706,0.974775195,0.003241775,0.919822837,0.947081254,0.509368817
1707,0.974566861,0.003217828,0.919882159,0.947081254,0.509368817
1708,0.974586355,0.003213723,0.919937329,0.947081254,0.509368817
1709,0.974620171,0.003206018,0.919961202,0.947081254,0.509368817
1710,0.974620171,0.003206018,0.919983403,0.947081254,0.509368817
1711,0.974491117,0.003245491,0.92004119,0.947081254,0.509368817
1712,0.974511308,0.003240988,0.920104174,0.947081254,0.509368817
1713,0.974520126,0.003237527,0.920162749,0.947081254,0.509368817
1714,0.974535001,0.00323908,0.920202056,0.947081254,0.509368817
1715,0.974579193,0.003230309,0.92023861,0.947081254,0.509368817
1716,0.974579193,0.003230309,0.920272606,0.947081254,0.509368817
1717,0.974579193,0.003230309,0.920304223,0.947081254,0.509368817
1718,0.974466012,0.003193419,0.920331601,0.947081254,0.509368817
1719,0.974466012,0.003193419,0.920349901,0.947081254,0.509368817
1720,0.974476905,0.003195748,0.92036692,0.947081254,0.509368817
1721,0.974482033,0.003195319,0.920382748,0.947081254,0.509368817
1722,0.974494288,0.003192198,0.920397468,0.947081254,0.509368817
1723,0.974494288,0.003192198,0.920411157,0.947081254,0.509368817
1724,0.974494288,0.003192198,0.920423888,0.947081254,0.509368817
1725,0.974494288,0.003192198,0.920435729,0.947081254,0.509368817
1726,0.974382921,0.003155644,0.92044625,0.947081254,0.509368817
1727,0.97440673,0.003151595,0.920456035,0.947081254,0.509368817
1728,0.97440673,0.003151595,0.920461175,0.947081254,0.509368817
1729,0.974415502,0.003152222,0.920465955,0.947081254,0.509368817
1730,0.974404378,0.003155065,0.920474624,0.947081254,0.509368817
1731,0.974393484,0.003152697,0.920481312,0.947081254,0.509368817
1732,0.974272563,0.003105612,0.920487532,0.947081254,0.509368817
1733,0.974278118,0.00310571,0.920493316,0.947081254,0.509368817
1734,0.973984834,0.00319705,0.920477145,0.947081254,0.509368817
1735,0.974031368,0.003194371,0.920462105,0.947081254,0.509368817
1736,0.974031368,0.003194371,0.920448118,0.947081254,0.509368817
1737,0.974038583,0.003192943,0.92043511,0.947081254,0.509368817
1738,0.973905898,0.003170768,0.920430261,0.947081254,0.509368817
1739,0.973739028,0.003172453,0.92042575,0.947081254,0.509368817
1740,0.973739028,0.003172453,0.920421556,0.947081254,0.509368817
1741,0.973746964,0.003174296,0.920399625,0.947081254,0.509368817
1742,0.973759649,0.003173252,0.92037923,0.947081254,0.509368817
1743,0.973776098,0.003169614,0.920360263,0.947081254,0.509368817
1744,0.973599605,0.003152093,0.920328633,0.947081254,0.509368817
1745,0.973622693,0.003152959,0.920309284,0.947081254,0.509368817
1746,0.973641008,0.003149443,0.920291289,0.947081254,0.509368817
1747,0.973650754,0.003148912,0.920274554,0.947081254,0.509368817
1748,0.97365631,0.003149368,0.92025899,0.947081254,0.509368817
1749,0.973663525,0.003149975,0.920244516,0.947081254,0.509368817
1750,0.973711146,0.00314967,0.920220988,0.947081254,0.509368817
1751,0.973711146,0.00314967,0.920209174,0.947081254,0.509368817
1752,0.973469798,0.003132729,0.920249579,0.947081254,0.509368817
1753,0.973477734,0.00313225,0.920287156,0.947081254,0.509368817
1754,0.97351719,0.00313243,0.920322102,0.947081254,0.509368817
1755,0.97351719,0.00313243,0.920354602,0.947081254,0.509368817
1756,0.97351719,0.00313243,0.920384827,0.947081254,0.509368817
1757,0.973524405,0.003130368,0.920412937,0.947081254,0.509368817
1758,0.973530443,0.003130465,0.920439078,0.947081254,0.509368817
1759,0.973530443,0.003130465,0.92046339,0.947081254,0.509368817
1760,0.97356748,0.003124065,0.920486,0.947081254,0.509368817
1761,0.97356748,0.003124065,0.920507027,0.947081254,0.509368817
1762,0.973594247,0.003120594,0.920526582,0.947081254,0.509368817
1763,0.973395834,0.003170255,0.92051167,0.947081254,0.509368817
1764,0.973395834,0.003170255,0.920497801,0.947081254,0.509368817
1765,0.973425074,0.003164853,0.920484903,0.947081254,0.509368817
1766,0.973425074,0.003164853,0.920472909,0.947081254,0.509368817
1767,0.973450326,0.003156016,0.920461753,0.947081254,0.509368817
1768,0.973450326,0.003156016,0.920451379,0.947081254,0.509368817
1769,0.973406848,0.003171341,0.920453742,0.947081254,0.509368817
1770,0.973432468,0.003168023,0.920410717,0.947081254,0.509368817
1771,0.973446898,0.00316804,0.920370703,0.947081254,0.509368817
1772,0.973364853,0.003221687,0.920323766,0.947081254,0.509368817
1773,0.973364853,0.003221687,0.920280114,0.947081254,0.509368817
1774,0.973364853,0.003221687,0.920239517,0.947081254,0.509368817
1775,0.973375746,0.003222283,0.920174295,0.947081254,0.509368817
1776,0.973390176,0.003219721,0.920141403,0.947081254,0.509368817
1777,0.973251836,0.003259675,0.920110814,0.947081254,0.509368817
1778,0.973261583,0.003258031,0.920082366,0.947081254,0.509368817
1779,0.973304688,0.003258004,0.920055909,0.947081254,0.509368817
1780,0.973301636,0.003251221,0.920046651,0.947081254,0.509368817
1781,0.973134969,0.003218533,0.920013557,0.947081254,0.509368817
1782,0.973134969,0.003218533,0.919986739,0.947081254,0.509368817
1783,0.973150956,0.003215904,0.91993337,0.947081254,0.509368817
1784,0.9731685,0.003211159,0.919916162,0.947081254,0.509368817
1785,0.973178247,0.003210814,0.919900159,0.947081254,0.509368817
1786,0.973029124,0.003171155,0.91993899,0.947081254,0.509368817
1787,0.973059427,0.003163424,0.919975102,0.947081254,0.509368817
1788,0.97307032,0.003159567,0.920008686,0.947081254,0.509368817
1789,0.973129206,0.003147863,0.920051337,0.947081254,0.509368817
1790,0.972961977,0.00313334,0.92011604,0.947081254,0.509368817
1791,0.972970749,0.00313297,0.920176214,0.947081254,0.509368817
1792,0.972965769,0.003131835,0.920256387,0.947081254,0.509368817
1793,0.972983878,0.003130248,0.920305909,0.947081254,0.509368817
1794,0.973009308,0.003123624,0.920351965,0.947081254,0.509368817
1795,0.973021563,0.003124154,0.920401372,0.947081254,0.509368817
1796,0.972852712,0.003159809,0.92044732,0.947081254,0.509368817
1797,0.972861484,0.003160152,0.920490052,0.947081254,0.509368817
1798,0.972805157,0.003159264,0.920540135,0.947081254,0.509368817
1799,0.97282995,0.003157445,0.920597833,0.947081254,0.509368817
1800,0.97282995,0.003157445,0.920651491,0.947081254,0.509368817
1801,0.972851952,0.003159234,0.920712725,0.947081254,0.509368817
1802,0.97287338,0.00315547,0.920737948,0.947081254,0.509368817
1803,0.97287338,0.00315547,0.920761406,0.947081254,0.509368817
1804,0.972889253,0.003152065,0.920783221,0.947081254,0.509368817
1805,0.972905126,0.003153637,0.92080351,0.947081254,0.509368817
1806,0.972927074,0.003149331,0.920822378,0.947081254,0.509368817
1807,0.972927074,0.003149331,0.920839925,0.947081254,0.509368817
1808,0.972741888,0.003146374,0.920873711,0.947081254,0.509368817
1809,0.972759369,0.003147383,0.920906486,0.947081254,0.509368817
1810,0.972769116,0.003146936,0.920936967,0.947081254,0.509368817
1811,0.972778862,0.003148732,0.920956544,0.947081254,0.509368817
1812,0.972795571,0.003145139,0.92096342,0.947081254,0.509368817
1813,0.972811444,0.003143488,0.920969815,0.947081254,0.509368817
1814,0.972849424,0.003132825,0.920975762,0.947081254,0.509368817
1815,0.972678395,0.003103436,0.920981292,0.947081254,0.509368817
1816,0.972676216,0.003103643,0.920994298,0.947081254,0.509368817
1817,0.97250504,0.003067933,0.921027139,0.947081254,0.509368817
1818,0.972544957,0.003062244,0.921057681,0.947081254,0.509368817
1819,0.972413205,0.003119064,0.921086086,0.947081254,0.509368817
1820,0.97242042,0.003120004,0.921112502,0.947081254,0.509368817
1821,0.972462885,0.003114344,0.921137068,0.947081254,0.509368817
1822,0.972471657,0.003115301,0.921169744,0.947081254,0.509368817
1823,0.972471657,0.003115301,0.921200132,0.947081254,0.509368817
1824,0.972488017,0.003114074,0.921228393,0.947081254,0.509368817
1825,0.972503319,0.003113434,0.921254676,0.947081254,0.509368817
1826,0.972463884,0.003113569,0.921274947,0.947081254,0.509368817
1827,0.972511937,0.003100177,0.921293799,0.947081254,0.509368817
1828,0.972354181,0.003151867,0.921311331,0.947081254,0.509368817
1829,0.972201414,0.003179132,0.921327636,0.947081254,0.509368817
1830,0.97221459,0.003179513,0.921339095,0.947081254,0.509368817
1831,0.972155875,0.003213967,0.92136684,0.947081254,0.509368817
1832,0.972155875,0.003213967,0.921392643,0.947081254,0.509368817
1833,0.972215685,0.003198887,0.921416639,0.947081254,0.509368817
1834,0.972235397,0.003192685,0.921438956,0.947081254,0.509368817
1835,0.972253712,0.003187034,0.921459711,0.947081254,0.509368817
1836,0.972128399,0.003231376,0.921501086,0.947081254,0.509368817
1837,0.972142923,0.003231745,0.92154327,0.947081254,0.509368817
1838,0.972158796,0.003224621,0.921578796,0.947081254,0.509368817
1839,0.972190542,0.0032145,0.921611835,0.947081254,0.509368817
1840,0.972206415,0.003211473,0.921642562,0.947081254,0.509368817
1841,0.972202991,0.003208403,0.921725427,0.947081254,0.509368817
1842,0.972202991,0.003208403,0.921852374,0.947081254,0.509368817
1843,0.972230769,0.003201911,0.921970435,0.947081254,0.509368817
1844,0.972230769,0.003201911,0.922114028,0.947081254,0.509368817
1845,0.972230769,0.003201911,0.92224757,0.947081254,0.509368817
1846,0.972253739,0.003198062,0.922381007,0.947081254,0.509368817
1847,0.972257844,0.003197933,0.922505103,0.947081254,0.509368817
1848,0.972276892,0.003195321,0.922620512,0.947081254,0.509368817
1849,0.972276892,0.003195321,0.922727843,0.947081254,0.509368817
1850,0.97208693,0.003169933,0.922827661,0.947081254,0.509368817
1851,0.972100819,0.003163726,0.922920491,0.947081254,0.509368817
1852,0.972119134,0.003163171,0.922956941,0.947081254,0.509368817
1853,0.972119134,0.003163171,0.922990839,0.947081254,0.509368817
1854,0.972162785,0.003147955,0.923022364,0.947081254,0.509368817
1855,0.972162785,0.003147955,0.92302659,0.947081254,0.509368817
1856,0.972162785,0.003147955,0.923076698,0.947081254,0.509368817
1857,0.972174862,0.003145574,0.923123298,0.947081254,0.509368817
1858,0.972174862,0.003145574,0.923166637,0.947081254,0.509368817
1859,0.971994931,0.003154523,0.923210647,0.947081254,0.509368817
1860,0.972014223,0.003150871,0.923251576,0.947081254,0.509368817
1861,0.971995908,0.003152345,0.92333527,0.947081254,0.509368817
1862,0.971973975,0.003156014,0.92341566,0.947081254,0.509368817
1863,0.971841125,0.003163128,0.923490423,0.947081254,0.509368817
1864,0.97185537,0.003160616,0.923559953,0.947081254,0.509368817
1865,0.971889626,0.003153589,0.923624615,0.947081254,0.509368817
1866,0.971898398,0.003154896,0.923659961,0.947081254,0.509368817
1867,0.971898398,0.003154896,0.923692833,0.947081254,0.509368817
1868,0.971939144,0.003145184,0.923698311,0.947081254,0.509368817
1869,0.971977792,0.003141988,0.923703406,0.947081254,0.509368817
1870,0.971977792,0.003141988,0.923708144,0.947081254,0.509368817
1871,0.972000253,0.003140548,0.92371255,0.947081254,0.509368817
1872,0.972014683,0.003142601,0.923716648,0.947081254,0.509368817
1873,0.971997974,0.003139852,0.923722508,0.947081254,0.509368817
1874,0.972005911,0.003140264,0.923727958,0.947081254,0.509368817
1875,0.972021784,0.003139851,0.923758119,0.947081254,0.509368817
1876,0.971790276,0.003155289,0.92379405,0.947081254,0.509368817
1877,0.971718848,0.003150444,0.923864604,0.947081254,0.509368817
1878,0.971718848,0.003150444,0.923930219,0.947081254,0.509368817
1879,0.971736956,0.003148939,0.923991241,0.947081254,0.509368817
1880,0.971742994,0.003147122,0.924047992,0.947081254,0.509368817
1881,0.971797916,0.00313997,0.92410077,0.947081254,0.509368817
1882,0.971655119,0.003091813,0.924144411,0.947081254,0.509368817
1883,0.971663056,0.003092282,0.924124388,0.947081254,0.509368817
1884,0.971526019,0.003120672,0.92412701,0.947081254,0.509368817
1885,0.971532057,0.003120157,0.924166518,0.947081254,0.509368817
1886,0.971540829,0.003120803,0.92420326,0.947081254,0.509368817
1887,0.971560843,0.00312184,0.924237431,0.947081254,0.509368817
1888,0.971576865,0.003120446,0.924269209,0.947081254,0.509368817
1889,0.971587121,0.003116751,0.924298763,0.947081254,0.509368817
1890,0.971598014,0.003118134,0.924298484,0.947081254,0.509368817
1891,0.971613887,0.003119102,0.924298225,0.947081254,0.509368817
1892,0.97140791,0.003169056,0.92434202,0.947081254,0.509368817
1893,0.971455259,0.003164967,0.924345679,0.947081254,0.509368817
1894,0.971440829,0.0031643,0.924413202,0.947081254,0.509368817
1895,0.971461823,0.003162949,0.924488029,0.947081254,0.509368817
1896,0.971461823,0.003162949,0.924548977,0.947081254,0.509368817
1897,0.971461823,0.003162949,0.924605659,0.947081254,0.509368817
1898,0.971471569,0.003162446,0.924658373,0.947081254,0.509368817
1899,0.971479506,0.003161816,0.92466336,0.947081254,0.509368817
1900,0.971479506,0.003161816,0.924667999,0.947081254,0.509368817
1901,0.971531135,0.003152359,0.924695852,0.947081254,0.509368817
1902,0.971536691,0.00315192,0.924721756,0.947081254,0.509368817
1903,0.971380745,0.003115208,0.924739147,0.947081254,0.509368817
1904,0.971386301,0.00311355,0.92475532,0.947081254,0.509368817
1905,0.971392339,0.003111759,0.924770361,0.947081254,0.509368817
1906,0.971415366,0.003113111,0.924784349,0.947081254,0.509368817
1907,0.971434859,0.003115739,0.924797358,0.947081254,0.509368817
1908,0.971468477,0.003113258,0.924809457,0.947081254,0.509368817
1909,0.971323549,0.003076718,0.924811159,0.947081254,0.509368817
1910,0.971329105,0.003077626,0.924812742,0.947081254,0.509368817
1911,0.971380615,0.00307169,0.924814214,0.947081254,0.509368817
1912,0.971219607,0.003056305,0.924827472,0.947081254,0.509368817
1913,0.971238624,0.003056702,0.924816263,0.947081254,0.509368817
1914,0.971222753,0.003055881,0.924783208,0.947081254,0.509368817
1915,0.971227501,0.003056137,0.924752468,0.947081254,0.509368817
1916,0.970995342,0.0031003,0.924723879,0.947081254,0.509368817
1917,0.970857002,0.003133862,0.924697292,0.947081254,0.509368817
1918,0.970864939,0.003133832,0.924672565,0.947081254,0.509368817
1919,0.970689887,0.003184108,0.92464957,0.947081254,0.509368817
1920,0.970689887,0.003184108,0.92459907,0.947081254,0.509368817
1921,0.970689887,0.003184108,0.924552105,0.947081254,0.509368817
1922,0.970714535,0.003186051,0.924508427,0.947081254,0.509368817
1923,0.970751026,0.00318236,0.924467807,0.947081254,0.509368817
1924,0.970651037,0.003189541,0.924430031,0.947081254,0.509368817
1925,0.970660784,0.003190365,0.924394898,0.947081254,0.509368817
1926,0.970667371,0.003190845,0.924379334,0.947081254,0.509368817
1927,0.970667371,0.003190845,0.924364859,0.947081254,0.509368817
1928,0.970621326,0.003166767,0.92432724,0.947081254,0.509368817
1929,0.9704837,0.003130203,0.924305059,0.947081254,0.509368817
1930,0.9704837,0.003130203,0.92428443,0.947081254,0.509368817
1931,0.970522371,0.00311648,0.924265245,0.947081254,0.509368817
1932,0.970522371,0.00311648,0.924247403,0.947081254,0.509368817
1933,0.970522897,0.00311263,0.924184265,0.947081254,0.509368817
1934,0.970522897,0.00311263,0.924125547,0.947081254,0.509368817
1935,0.970544844,0.003107897,0.924056948,0.947081254,0.509368817
1936,0.970554591,0.003105853,0.923993151,0.947081254,0.509368817
1937,0.970554591,0.003105853,0.92393382,0.947081254,0.509368817
1938,0.970569389,0.003102376,0.923878642,0.947081254,0.509368817
1939,0.970569389,0.003102376,0.923827327,0.947081254,0.509368817
1940,0.970569389,0.003102376,0.923779604,0.947081254,0.509368817
1941,0.970569389,0.003102376,0.923735221,0.947081254,0.509368817
1942,0.970576604,0.003102961,0.923693945,0.947081254,0.509368817
1943,0.970539156,0.003115282,0.923680225,0.947081254,0.509368817
1944,0.970467366,0.003112473,0.923671532,0.947081254,0.509368817
1945,0.970460404,0.003110265,0.923675291,0.947081254,0.509368817
1946,0.970467619,0.003109643,0.923678787,0.947081254,0.509368817
1947,0.970467619,0.003109643,0.923682038,0.947081254,0.509368817
1948,0.970467619,0.003109643,0.923718741,0.947081254,0.509368817
1949,0.970353982,0.003103163,0.92371151,0.947081254,0.509368817
1950,0.970333877,0.003103136,0.923724777,0.947081254,0.509368817
1951,0.970339433,0.003101894,0.923737114,0.947081254,0.509368817
1952,0.970339433,0.003101894,0.923714909,0.947081254,0.509368817
1953,0.970365577,0.003101544,0.923694259,0.947081254,0.509368817
1954,0.970382011,0.003096162,0.923675053,0.947081254,0.509368817
1955,0.970382011,0.003096162,0.923657193,0.947081254,0.509368817
1956,0.97038714,0.00309576,0.923640582,0.947081254,0.509368817
1957,0.970425752,0.003091376,0.923625134,0.947081254,0.509368817
1958,0.970425752,0.003091376,0.923610768,0.947081254,0.509368817
1959,0.970425752,0.003091376,0.923597407,0.947081254,0.509368817
1960,0.970450991,0.003090869,0.923584981,0.947081254,0.509368817
1961,0.970450991,0.003090869,0.923576868,0.947081254,0.509368817
1962,0.970480305,0.003084133,0.92357779,0.947081254,0.509368817
1963,0.970480305,0.003084133,0.923578647,0.947081254,0.509368817
1964,0.970430823,0.00308945,0.923585149,0.947081254,0.509368817
1965,0.970449871,0.003085402,0.923580061,0.947081254,0.509368817
1966,0.970262159,0.003083391,0.923571887,0.947081254,0.509368817
1967,0.970160648,0.00311497,0.923606265,0.947081254,0.509368817
1968,0.970222665,0.003099897,0.923658835,0.947081254,0.509368817
1969,0.970231437,0.003097965,0.923707726,0.947081254,0.509368817
1970,0.970231437,0.003097965,0.923753194,0.947081254,0.509368817
1971,0.970217548,0.003097142,0.923812817,0.947081254,0.509368817
1972,0.970217548,0.003097142,0.923868267,0.947081254,0.509368817
1973,0.970217548,0.003097142,0.923919836,0.947081254,0.509368817
1974,0.970072621,0.003079477,0.923967795,0.947081254,0.509368817
1975,0.97008651,0.003078793,0.924012396,0.947081254,0.509368817
1976,0.970128002,0.003078378,0.924069533,0.947081254,0.509368817
1977,0.970139114,0.003075578,0.924122671,0.947081254,0.509368817
1978,0.970145701,0.003075271,0.924172089,0.947081254,0.509368817
1979,0.970151257,0.003073735,0.924218048,0.947081254,0.509368817
1980,0.970173303,0.003071154,0.924260789,0.947081254,0.509368817
1981,0.970173303,0.003071154,0.924300539,0.947081254,0.509368817
1982,0.970075326,0.003071646,0.924337506,0.947081254,0.509368817
1983,0.970075326,0.003071646,0.924371886,0.947081254,0.509368817
1984,0.970081365,0.003070178,0.924403859,0.947081254,0.509368817
1985,0.970092476,0.00306668,0.924433594,0.947081254,0.509368817
1986,0.970100139,0.00306358,0.924461247,0.947081254,0.509368817
1987,0.970139987,0.003055336,0.924486965,0.947081254,0.509368817
1988,0.969922893,0.003150012,0.924510882,0.947081254,0.509368817
1989,0.969930108,0.003151344,0.924533125,0.947081254,0.509368817
1990,0.969930108,0.003151344,0.924553812,0.947081254,0.509368817
1991,0.969930108,0.003151344,0.92457305,0.947081254,0.509368817
1992,0.969952619,0.003148306,0.924590941,0.947081254,0.509368817
1993,0.969974082,0.00314991,0.92460758,0.947081254,0.509368817
1994,0.970002347,0.003144695,0.924623055,0.947081254,0.509368817
1995,0.970016236,0.003143639,0.924637446,0.947081254,0.509368817
1996,0.970023451,0.003142017,0.92465083,0.947081254,0.509368817
1997,0.970036135,0.003139727,0.924663276,0.947081254,0.509368817
1998,0.970051495,0.00313627,0.924674852,0.947081254,0.509368817
1999,0.970072957,0.003136351,0.924699608,0.947081254,0.509368817

==> data/real-world_reward.csv <==
x,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
.1,0.026849550189393938,0.04759192088293651,0.027338854949874685,0.048799800459956716,0.06823155143467642,0.03265516493055556,0.032958984375,0.06742519547566833,0.06375688570384294,0.05548580109126984,0.0449938841540404,0.035400390625,0.06852809106098579,0.06650545634920635,0.07657412574404762,0.035499331397768896,0.028163812099358976,0.04967215401785714,0.05085100446428571,0.10615234375000002,0.03702757203733766,0.012247721354166668,0.03842540922619048,0.04682384672619048,0.06749674479166666
.2,0.045404237689393945,0.06614660838293651,0.04589354244987469,0.07223730045995672,0.09362217643467644,0.04437391493055556,0.046630859375,0.08890957047566833,0.09403032320384294,0.08771236359126984,0.0674548216540404,0.055908203125,0.09782496606098579,0.09677889384920636,0.12247256324404762,0.0560071438977689,0.055507562099358976,0.07896902901785713,0.09967912946428571,0.16865234375000002,0.057535384537337655,0.034708658854166664,0.07358165922619046,0.08783947172619046,0.11339518229166667
.3,0.07860736268939393,0.1110684833829365,0.10058104244987469,0.1366904254599567,0.15807530143467646,0.08538953993055555,0.091552734375,0.14066738297566833,0.14481157320384294,0.14923580109126983,0.12409544665404042,0.095947265625,0.15544215356098579,0.15146639384920632,0.18985537574404762,0.1146008938977689,0.08871068709935898,0.12584402901785713,0.1358119419642857,0.23798828125000002,0.11710569703733767,0.08060709635416666,0.12045665922619046,0.12592540922619044,0.15734049479166667
.4,0.12352923768939393,0.1686856708829365,0.17577635494987467,0.2216513629599567,0.2381534264346764,0.11956922743055555,0.157958984375,0.22855800797566833,0.23465532320384294,0.23907955109126983,0.1543688841540404,0.161376953125,0.23063746606098579,0.23154451884920632,0.27383975074404765,0.1487805813977689,0.13851537459935898,0.18736746651785716,0.1934291294642857,0.31416015625,0.15128538453733767,0.13334147135416666,0.17709728422619048,0.17865978422619047,0.22472330729166667
.5,0.16356830018939394,0.2106778583829365,0.22460447994987467,0.2792685504599567,0.3094424889346764,0.16156141493055556,0.20385742187500003,0.27738613297566833,0.30203813570384297,0.3064623635912698,0.1807360716540404,0.21411132812500003,0.28630152856098584,0.3155288938492064,0.3402460007440476,0.1731946438977689,0.18148412459935898,0.24693777901785716,0.2764369419642857,0.40009765625,0.19034788453733767,0.17435709635416669,0.22787853422619048,0.24506603422619047,0.3067545572916666
.6,0.18016986268939394,0.2399747333829365,0.24608885494987467,0.3124716754599567,0.32897373893467646,0.18890516493055554,0.21948242187500003,0.30863613297566833,0.32547563570384297,0.3279467385912698,0.2041735716540404,0.23657226562500003,0.31559840356098584,0.3428726438492064,0.3597772507440476,0.1927258938977689,0.21175756209935898,0.2781877790178572,0.31842912946428575,0.42744140625,0.21671507203733767,0.20463053385416669,0.2552222842261905,0.28412853422619044,0.3350748697916666
.7,0.19579486268939394,0.2516934833829365,0.25683104244987465,0.3212607379599567,0.32995030143467646,0.20257703993055554,0.23022460937500003,0.32133144547566833,0.33817094820384297,0.3308764260912698,0.2119860716540404,0.24926757812500003,0.32829371606098584,0.3565445188492064,0.3675897507440476,0.2054212063977689,0.23031224959935898,0.28892996651785713,0.33210100446428575,0.43720703125,0.22843382203733767,0.21927897135416669,0.2679175967261905,0.2968238467261905,0.3409342447916666
.8,0.19872455018939394,0.2536466083829365,0.26171385494987465,0.3300498004599567,0.33873936393467646,0.20550672743055554,0.23022460937500003,0.32523769547566833,0.34988969820384297,0.3386889260912698,0.2178454466540404,0.257080078125,0.33317652856098584,0.3663101438492064,0.3754022507440476,0.2073743313977689,0.23714818709935898,0.2977190290178572,0.33991350446428575,0.44208984375,0.22843382203733767,0.22220865885416669,0.2767066592261905,0.3056129092261905,0.3497233072916666
.9,0.19872455018939394,0.2575528583829365,0.26562010494987465,0.3329794879599567,0.33971592643467646,0.20550672743055554,0.23315429687500003,0.33012050797566833,0.35184282320384297,0.3416186135912698,0.2178454466540404,0.257080078125,0.33805934106098584,0.3692398313492064,0.3812616257440476,0.2073743313977689,0.23714818709935898,0.2977190290178572,0.33991350446428575,0.44208984375,0.22843382203733767,0.22220865885416669,0.2767066592261905,0.3056129092261905,0.3497233072916666
1.0,0.20263080018939394,0.2624356708829365,0.2695263549498747,0.3349326129599567,0.34557530143467646,0.20550672743055554,0.23999023437500003,0.33500332047566833,0.35379594820384297,0.3445483010912698,0.2178454466540404,0.259033203125,0.33805934106098584,0.3692398313492064,0.3822381882440476,0.2073743313977689,0.23910131209935898,0.2977190290178572,0.33991350446428575,0.44208984375,0.22843382203733767,0.22220865885416669,0.2767066592261905,0.3056129092261905,0.3497233072916666


==> data/reward_varyH.csv <==
t,zero,fifty,hundred,fivehundred
0,0.51628484,0.514128478,0.525796936,0.573451139
1,0.503599682,0.517842593,0.53266998,0.568632241
2,0.495153512,0.513595785,0.52450045,0.536943045
3,0.504026547,0.525339949,0.530569472,0.55278179
4,0.499680976,0.515719863,0.531915097,0.549572295
5,0.506893751,0.529517478,0.537307425,0.557302446
6,0.502283854,0.521249564,0.539691624,0.548374757
7,0.511712117,0.536240024,0.54679448,0.551996056
8,0.507258078,0.525517334,0.542172468,0.548922474
9,0.511640406,0.535367883,0.553889476,0.550857497
10,0.521343855,0.541007782,0.571535555,0.555082234
11,0.519204227,0.538753225,0.557901027,0.552651301
12,0.526018009,0.542133315,0.56143386,0.559662022
13,0.5277258,0.554131528,0.567654179,0.560103557
14,0.533140832,0.552898678,0.565753654,0.55860385
15,0.537818752,0.551619191,0.568554731,0.560865779
16,0.539507667,0.551890107,0.568938453,0.568225706
17,0.537859629,0.559222989,0.573849842,0.571966651
18,0.536246684,0.553727947,0.572065317,0.5762269
19,0.547407237,0.558269758,0.57520993,0.581733367
20,0.547832922,0.56113214,0.576647206,0.582968776
21,0.55385154,0.566597939,0.579159029,0.579833279
22,0.555661996,0.566750407,0.581300902,0.576601711
23,0.555828316,0.567373416,0.568843105,0.576763816
24,0.560063904,0.571760098,0.574793181,0.569394494
25,0.556369498,0.562966459,0.585149551,0.576636087
26,0.566437998,0.566544558,0.572096119,0.580518185
27,0.561917755,0.569622059,0.577099586,0.580621524
28,0.564044577,0.561006324,0.589939722,0.581990256
29,0.575814464,0.559419385,0.596109058,0.577031206
30,0.574255773,0.56816807,0.592396874,0.584746531
31,0.581174093,0.570510117,0.594636649,0.584558625
32,0.578228441,0.569621769,0.597654284,0.588211215
33,0.573804384,0.575596246,0.593078493,0.596365217
34,0.575103906,0.575101683,0.590248853,0.592328891
35,0.585920444,0.57978936,0.592794425,0.585625074
36,0.582719656,0.581380423,0.601304064,0.588560187
37,0.579721004,0.583888477,0.595473633,0.58832534
38,0.588229572,0.582467173,0.596523043,0.585609807
39,0.587527915,0.580706277,0.595870531,0.581789322
40,0.585190238,0.579671086,0.597605903,0.586867409
41,0.585984133,0.580062251,0.59260794,0.589594717
42,0.582717158,0.586777639,0.59411058,0.579025475
43,0.580476177,0.587113453,0.590154121,0.578493935
44,0.586477185,0.586443691,0.590045853,0.589037553
45,0.597570595,0.598023459,0.593700469,0.584972066
46,0.595663145,0.594158155,0.59689291,0.584107103
47,0.597379959,0.585175769,0.592973179,0.596218938
48,0.597081287,0.587462455,0.592494874,0.59307515
49,0.594991649,0.581901345,0.5986469,0.593464138
50,0.599671448,0.586586649,0.593876528,0.594181324
51,0.5985046,0.583645245,0.58424399,0.595379192
52,0.591795421,0.575132601,0.592997859,0.59314224
53,0.597652886,0.579143739,0.596347362,0.592374655
54,0.59527517,0.582106816,0.601660578,0.595149738
55,0.59171597,0.579847869,0.598339388,0.597362397
56,0.596709626,0.581033925,0.599292398,0.593972008
57,0.590268032,0.582322802,0.599315356,0.596275995
58,0.596900627,0.584995247,0.586615925,0.599253551
59,0.596919232,0.581786146,0.592187884,0.594995596
60,0.591190176,0.581296914,0.59323404,0.604293792
61,0.586019096,0.575210841,0.593177039,0.606572235
62,0.584136253,0.581797009,0.593792217,0.60178005
63,0.579110876,0.584907362,0.595919265,0.606588356
64,0.582147062,0.588272101,0.593921441,0.598164775
65,0.58130132,0.590507128,0.590234271,0.602412457
66,0.584592304,0.594850416,0.5910812,0.606831719
67,0.589780928,0.599344439,0.585995868,0.607907572
68,0.592609798,0.590420196,0.586830744,0.607883645
69,0.592173863,0.592871538,0.593210767,0.610372469
70,0.593579571,0.592097703,0.603504088,0.606124184
71,0.58772035,0.593526542,0.595898416,0.607235722
72,0.590877325,0.594695483,0.587996852,0.609637444
73,0.59956129,0.59881928,0.588347314,0.619364335
74,0.598026263,0.612935526,0.586201152,0.623969799
75,0.594735195,0.615586904,0.589112165,0.624149018
76,0.596438853,0.602365604,0.596101875,0.617765973
77,0.602451131,0.606285661,0.592240849,0.610690747
78,0.614999712,0.613266629,0.592471283,0.613802873
79,0.613448384,0.616544256,0.597671036,0.621045113
80,0.614748997,0.613532427,0.599978238,0.624853133
81,0.620015901,0.612913968,0.597195412,0.624026564
82,0.628156146,0.611555906,0.596845647,0.619348748
83,0.626870869,0.610753087,0.58139838,0.613882869
84,0.615807519,0.615447967,0.583040225,0.613054012
85,0.600834083,0.611328914,0.587442436,0.613481123
86,0.611749987,0.622382009,0.595599142,0.606614548
87,0.616713407,0.615446605,0.597833019,0.61240232
88,0.613485624,0.604531299,0.591410524,0.609754716
89,0.612869818,0.602536763,0.589900188,0.604298968
90,0.617805442,0.603874581,0.595421159,0.613617907
91,0.621141216,0.611275598,0.593788754,0.619405086
92,0.622784299,0.621893886,0.597064948,0.618495672
93,0.625223044,0.623398916,0.599441361,0.614485626
94,0.619601735,0.61783499,0.602322668,0.611918027
95,0.619806666,0.617676228,0.604735086,0.611394974
96,0.618773034,0.621142097,0.606430404,0.615441127
97,0.616336413,0.625409969,0.602097766,0.620889421
98,0.61800302,0.627193131,0.599942544,0.621135974
99,0.61700346,0.63029342,0.608280174,0.620968808
100,0.613778391,0.630975716,0.615647947,0.616026321
101,0.615676236,0.629640633,0.610671466,0.616667244
102,0.627388953,0.629835379,0.604633464,0.617461714
103,0.62189761,0.629631885,0.605984716,0.617405304
104,0.616219048,0.629361665,0.607818383,0.611358731
105,0.615338084,0.631040983,0.615092664,0.615237782
106,0.615853721,0.629123162,0.614559672,0.608563346
107,0.623839001,0.632972697,0.622361645,0.616623926
108,0.619736768,0.639515603,0.62438481,0.62711495
109,0.618739451,0.644672614,0.624422582,0.620874913
110,0.617408293,0.642955293,0.617701675,0.625573762
111,0.617820757,0.647630222,0.620116248,0.63030681
112,0.622866542,0.642854832,0.61915594,0.629765126
113,0.620620388,0.641317578,0.619902287,0.631427633
114,0.624906803,0.636337732,0.622738556,0.633977539
115,0.622070391,0.63701631,0.616943406,0.624764049
116,0.620035048,0.643688428,0.61424489,0.632108845
117,0.617031225,0.640080834,0.619653593,0.634069826
118,0.622260905,0.636848715,0.628293327,0.636336249
119,0.624210059,0.638218332,0.628086414,0.642388918
120,0.626267333,0.634825089,0.630583342,0.642853472
121,0.620846741,0.63741967,0.62869001,0.637479545
122,0.623185955,0.637127875,0.625576914,0.638217944
123,0.62128853,0.634497828,0.638375238,0.634863391
124,0.622808471,0.638513611,0.64073851,0.63465549
125,0.629151734,0.637625518,0.639981901,0.63617041
126,0.629888811,0.639622662,0.636887983,0.634641494
127,0.635539896,0.639680177,0.635292886,0.635351885
128,0.631080197,0.642401831,0.635012678,0.640002066
129,0.629953378,0.642835277,0.644207769,0.6431464
130,0.625552152,0.640930257,0.644212081,0.641304603
131,0.621899407,0.640047895,0.631776317,0.638896749
132,0.629921523,0.644060438,0.632555348,0.653394162
133,0.628632502,0.642037746,0.629816267,0.648474955
134,0.634318656,0.652550024,0.628133025,0.647119086
135,0.641297772,0.647228438,0.630358807,0.644083926
136,0.634277564,0.638881719,0.637418956,0.638562656
137,0.633734935,0.639887465,0.641699117,0.637142159
138,0.632625419,0.637573588,0.641157676,0.639039271
139,0.635562273,0.647965107,0.638523107,0.641182818
140,0.641690577,0.656021336,0.639639834,0.636942781
141,0.634174714,0.658080353,0.641692894,0.633289423
142,0.638437228,0.653220168,0.644859465,0.635793178
143,0.637223559,0.648107923,0.637193139,0.631685858
144,0.635068967,0.64581622,0.634872312,0.625928342
145,0.645976335,0.645035509,0.637699293,0.631712462
146,0.64430566,0.642266218,0.622058169,0.628469208
147,0.646162664,0.642684875,0.622923309,0.62617801
148,0.647647455,0.636749501,0.639278804,0.634031483
149,0.649641004,0.642261132,0.641944351,0.622859413
150,0.650590487,0.643130632,0.635820985,0.629839488
151,0.656651949,0.646449841,0.640908754,0.633119301
152,0.656548233,0.65037857,0.63763108,0.638524328
153,0.657569236,0.650444185,0.641903778,0.644400076
154,0.653888631,0.652979412,0.636612963,0.640448546
155,0.659313472,0.650606158,0.631143455,0.63808343
156,0.667661121,0.653895064,0.624536832,0.633721542
157,0.666681582,0.654143877,0.627673351,0.631495294
158,0.658243915,0.654315298,0.631724774,0.631842538
159,0.650933029,0.660408059,0.642111932,0.628469576
160,0.643521834,0.655475735,0.639225308,0.631846462
161,0.645833691,0.641155965,0.643336219,0.638973323
162,0.644566693,0.647061733,0.64391279,0.635161528
163,0.64255513,0.651680157,0.63673537,0.635551405
164,0.644802172,0.651444803,0.639220146,0.628638489
165,0.647190769,0.648285259,0.636411066,0.623965055
166,0.652146535,0.641428489,0.640128616,0.62473414
167,0.654175691,0.637383493,0.646753823,0.620325843
168,0.644581642,0.636365202,0.647790221,0.630218747
169,0.645213258,0.634526448,0.642374777,0.632299649
170,0.649586863,0.638920106,0.646400956,0.641715989
171,0.655430252,0.638060236,0.648562505,0.634838347
172,0.658574526,0.640760266,0.642566726,0.634361229
173,0.657402126,0.636448092,0.64688826,0.6392494
174,0.667054378,0.635728174,0.653222514,0.642315737
175,0.664625705,0.63933479,0.645699716,0.641702189
176,0.661997863,0.63877089,0.642155538,0.635092579
177,0.658843417,0.638213723,0.649055531,0.642766512
178,0.6644922,0.638103149,0.649122238,0.645200082
179,0.666190434,0.640964848,0.649932703,0.649434993
180,0.665920457,0.635588572,0.650300731,0.65437854
181,0.670834343,0.641140706,0.653861913,0.653343399
182,0.667280121,0.643899003,0.658218229,0.656879769
183,0.658297148,0.64608711,0.650695344,0.654835779
184,0.661549649,0.646478789,0.656084065,0.650775374
185,0.662502482,0.649187707,0.660304333,0.654339783
186,0.66840043,0.647032235,0.663778108,0.654066181
187,0.674403336,0.648513287,0.670225822,0.649831158
188,0.675312788,0.646904516,0.684387874,0.644868515
189,0.668117708,0.649644987,0.687363413,0.656035446
190,0.665991353,0.65749453,0.68783923,0.659817467
191,0.669867897,0.659019804,0.676890047,0.659469997
192,0.673330807,0.661160237,0.666932071,0.653622376
193,0.671432102,0.65837818,0.664453103,0.653674737
194,0.670031601,0.65847297,0.667426048,0.656599087
195,0.65679866,0.655361747,0.664421202,0.65638176
196,0.656310666,0.659573681,0.667154257,0.656515168
197,0.659158315,0.65247532,0.6651622,0.648193331
198,0.66244027,0.65383243,0.668203199,0.652513353
199,0.655931243,0.661261604,0.672218478,0.650028052
200,0.6574061,0.668362583,0.674875398,0.647781702
201,0.659750436,0.665118428,0.675482537,0.657957263
202,0.653041276,0.669219847,0.672087861,0.657013661
203,0.656965125,0.672461566,0.677972287,0.655204491
204,0.658007898,0.667217686,0.674524223,0.653417889
205,0.666953412,0.669007838,0.668846394,0.650228298
206,0.67088298,0.670489144,0.672385402,0.655255719
207,0.672099479,0.666069779,0.667681575,0.662042078
208,0.673183079,0.670050759,0.664904332,0.657602311
209,0.667232427,0.671888346,0.659905248,0.659659528
210,0.663895046,0.66996009,0.659000001,0.663775162
211,0.658512817,0.668860393,0.659697142,0.668792225
212,0.66595771,0.669338721,0.660418236,0.673298196
213,0.671505955,0.667523084,0.658947958,0.669979412
214,0.672228235,0.657113928,0.664466138,0.663295366
215,0.675751203,0.66014316,0.668262337,0.662271954
216,0.678011608,0.65812667,0.67114497,0.662765783
217,0.680792069,0.656522853,0.671110883,0.670330393
218,0.678406671,0.66080991,0.671388876,0.65468628
219,0.673707792,0.66341192,0.67635862,0.658181627
220,0.66986026,0.668193272,0.669774496,0.654657065
221,0.66782838,0.670428699,0.670296256,0.64674704
222,0.671486088,0.676002248,0.672154682,0.649284888
223,0.665074986,0.672895743,0.668407623,0.658185928
224,0.664535147,0.661452209,0.66969562,0.663673026
225,0.667152268,0.655926058,0.662067147,0.663755378
226,0.665328963,0.665641194,0.658842206,0.665700307
227,0.655811243,0.664562182,0.659159551,0.662562768
228,0.663215702,0.663412331,0.665904539,0.662888393
229,0.665471783,0.657007996,0.667547747,0.665267292
230,0.660083392,0.652732445,0.657673471,0.661696568
231,0.666290854,0.663057526,0.664041182,0.667436397
232,0.670913499,0.663925299,0.66812949,0.661143834
233,0.665255197,0.664631592,0.677622147,0.658427718
234,0.664131905,0.664661483,0.673617153,0.662104069
235,0.670713967,0.667851993,0.677821121,0.661608233
236,0.670579789,0.662830724,0.672217712,0.658280821
237,0.669573137,0.66920609,0.671895067,0.667175339
238,0.661065054,0.674177533,0.678298653,0.665840973
239,0.665027752,0.674915459,0.674763929,0.667924655
240,0.661848443,0.680888858,0.678298933,0.668035205
241,0.661745042,0.678939562,0.676437351,0.666789906
242,0.664298076,0.67598528,0.673371939,0.668523761
243,0.668539696,0.680741641,0.668927695,0.67409508
244,0.665108894,0.685350159,0.666418944,0.669758169
245,0.664704975,0.68215554,0.672621342,0.670565299
246,0.665080485,0.680458971,0.677001646,0.67274306
247,0.665719217,0.677058886,0.678054081,0.675474965
248,0.66927935,0.679774295,0.674342521,0.679969148
249,0.680721452,0.682813392,0.672719587,0.675166765
250,0.682452713,0.683022577,0.668718148,0.680713263
251,0.681687206,0.683750529,0.665530484,0.679037772
252,0.67433231,0.678764244,0.666889562,0.676768028
253,0.669188228,0.681215847,0.672952146,0.672256389
254,0.668193051,0.681693332,0.674796001,0.678057462
255,0.665882883,0.681627454,0.676927901,0.674074611
256,0.668499731,0.6787229,0.676657873,0.677177211
257,0.680940655,0.677906919,0.676340298,0.677293598
258,0.683813355,0.684512438,0.679911168,0.676478261
259,0.687406681,0.688310878,0.679592036,0.668942036
260,0.695878207,0.695789034,0.679327374,0.677821797
261,0.695206314,0.694379574,0.680624273,0.682441031
262,0.691218589,0.691216825,0.682579228,0.681086787
263,0.691746846,0.692721851,0.681345467,0.683271227
264,0.684430392,0.690000851,0.679586455,0.685917663
265,0.67727845,0.689613077,0.680998691,0.682061072
266,0.677864236,0.686257761,0.686256057,0.685231393
267,0.685471079,0.691100546,0.678651536,0.686794048
268,0.691459401,0.683316224,0.675656939,0.688246791
269,0.689068055,0.678761406,0.679171766,0.691198954
270,0.676329526,0.683879449,0.678642527,0.691181855
271,0.672906108,0.688756912,0.674409958,0.680354248
272,0.68146324,0.686618377,0.670102227,0.681573396
273,0.680229316,0.679272006,0.676565161,0.683619854
274,0.675232579,0.68257175,0.673827833,0.681675956
275,0.672037404,0.685762057,0.675339392,0.687034852
276,0.673943762,0.68806655,0.680844589,0.683568371
277,0.670763314,0.693946136,0.681670149,0.683563267
278,0.674110432,0.69153072,0.683555217,0.680703786
279,0.671920116,0.683804146,0.684534338,0.681260546
280,0.679225625,0.681879708,0.681454755,0.677620894
281,0.681187439,0.684109637,0.679492161,0.671406477
282,0.678392506,0.682151807,0.676779312,0.674750137
283,0.681766868,0.68345985,0.682784949,0.680565546
284,0.688090162,0.685490292,0.685080408,0.678965456
285,0.696855011,0.681999325,0.690695472,0.683508325
286,0.696320756,0.683467805,0.687940856,0.685118383
287,0.689289262,0.681252272,0.690238051,0.683552687
288,0.684196403,0.682237926,0.687948172,0.684274877
289,0.683963357,0.677418561,0.68890603,0.682749584
290,0.685036497,0.683280834,0.68865953,0.682500613
291,0.679655361,0.681549652,0.694175792,0.681652366
292,0.675327301,0.685127131,0.690560558,0.684297053
293,0.672892751,0.690524605,0.681624301,0.687528052
294,0.667813505,0.694641629,0.68265599,0.681751729
295,0.671183343,0.68914772,0.679630944,0.684250227
296,0.674012442,0.675853358,0.679381651,0.684813063
297,0.674968043,0.678629903,0.683658603,0.685323656
298,0.675852171,0.679843411,0.682909726,0.683591217
299,0.677670143,0.684369937,0.683915762,0.690662595
300,0.67111722,0.686980856,0.692328917,0.689245152
301,0.665771709,0.68689898,0.683403084,0.692836303
302,0.666545365,0.69157683,0.681115637,0.688736169
303,0.676257132,0.698148386,0.684477173,0.692498779
304,0.679842892,0.68982125,0.68300417,0.693260243
305,0.678125529,0.685256515,0.686644914,0.684583085
306,0.675379424,0.674769015,0.682742614,0.682563288
307,0.674602384,0.677811863,0.686038153,0.678795986
308,0.67794838,0.679380041,0.68638683,0.680376365
309,0.676653425,0.676160965,0.685204721,0.682705937
310,0.683766282,0.67221478,0.683701719,0.685196322
311,0.685448657,0.679779421,0.686900236,0.686417598
312,0.684331212,0.682240803,0.687120323,0.682539355
313,0.685985117,0.680103552,0.689131624,0.683559492
314,0.681110892,0.682285031,0.683953942,0.679680222
315,0.678197079,0.681727932,0.687480397,0.685110362
316,0.682991758,0.687075025,0.687416659,0.68246788
317,0.680594934,0.687662178,0.688533755,0.689028189
318,0.682862674,0.688524066,0.689579106,0.689201129
319,0.691370976,0.683565894,0.68909974,0.693059862
320,0.700775809,0.68436179,0.695311462,0.696865231
321,0.698970894,0.683606598,0.697717024,0.692488587
322,0.698954885,0.688967442,0.69714357,0.694398348
323,0.696433412,0.685069931,0.698951489,0.694829343
324,0.690057936,0.685897921,0.698721222,0.692462923
325,0.691533016,0.6883985,0.690811852,0.691122495
326,0.695178542,0.692112598,0.695812236,0.696748914
327,0.69202558,0.68444635,0.698894729,0.696705738
328,0.694609873,0.683492731,0.700735142,0.695546549
329,0.696464398,0.69265698,0.70022865,0.701174644
330,0.701216284,0.692912802,0.699452033,0.70609167
331,0.70151555,0.68773772,0.696797607,0.705293098
332,0.701219798,0.690438081,0.693937107,0.707374777
333,0.695626586,0.688311756,0.68632615,0.703176668
334,0.695406717,0.687210978,0.689371204,0.708137316
335,0.696773612,0.689235232,0.689372843,0.704449639
336,0.693890793,0.689597612,0.68511369,0.699082276
337,0.686172253,0.697138442,0.683377092,0.69448125
338,0.684420539,0.697729713,0.684286369,0.696940676
339,0.691747386,0.691779942,0.69296328,0.695275309
340,0.696165027,0.686313947,0.691062854,0.702740431
341,0.698842708,0.689732856,0.682662743,0.697711095
342,0.697882077,0.688211543,0.682712893,0.697166826
343,0.695170979,0.690009033,0.683158834,0.695006593
344,0.691519558,0.685024612,0.69240565,0.697146624
345,0.688386104,0.687385969,0.701843959,0.691260463
346,0.690133329,0.691530909,0.707894503,0.699439649
347,0.692407625,0.693142954,0.70652702,0.696534483
348,0.693253915,0.688285582,0.703867609,0.694461391
349,0.694380416,0.686912641,0.700554733,0.693020291
350,0.693300233,0.690363763,0.69821078,0.686476776
351,0.691904885,0.695409511,0.697315015,0.691408183
352,0.693038046,0.696773579,0.700096504,0.689736152
353,0.700293081,0.698102636,0.704032489,0.694944824
354,0.700669681,0.701936455,0.700111492,0.690226435
355,0.699420209,0.696506122,0.704576419,0.694287543
356,0.693449549,0.694770289,0.706573632,0.691782767
357,0.696838783,0.698129415,0.708728955,0.690220804
358,0.696090564,0.692028854,0.705727139,0.688021295
359,0.692200705,0.696478418,0.701046765,0.693502025
360,0.6904813,0.691403252,0.6957304,0.698051363
361,0.692726696,0.693777823,0.69270997,0.699810591
362,0.692382992,0.697397566,0.692862369,0.701604015
363,0.687112447,0.694308511,0.692742195,0.695853379
364,0.691373524,0.694553256,0.699370972,0.693136261
365,0.693286079,0.693136144,0.69771228,0.691683567
366,0.689215524,0.694616081,0.690644634,0.694255001
367,0.691172226,0.694521284,0.69197615,0.695634262
368,0.694047,0.690791199,0.696103609,0.691263943
369,0.701777126,0.688937153,0.697723827,0.689279854
370,0.692801016,0.692349232,0.696899655,0.686005078
371,0.69833021,0.688335063,0.697627867,0.686524274
372,0.697869674,0.685449939,0.697716329,0.691728836
373,0.701361306,0.681738158,0.696488798,0.693759371
374,0.700187544,0.68137557,0.698583306,0.696955009
375,0.698260607,0.686337219,0.694752964,0.695769896
376,0.693293041,0.682590659,0.688441897,0.696149908
377,0.688542281,0.687883547,0.684497319,0.697145148
378,0.681485662,0.689421312,0.690655024,0.690273759
379,0.68299337,0.688533608,0.691405747,0.696712053
380,0.680286155,0.689163917,0.689954788,0.700118831
381,0.687352758,0.683730791,0.688871907,0.694936203
382,0.692380687,0.685101408,0.685672259,0.694331775
383,0.691900123,0.685310337,0.697162212,0.695801505
384,0.694315843,0.687365499,0.697806116,0.697920046
385,0.688185473,0.686488677,0.696920212,0.698830828
386,0.686528478,0.693500849,0.69797765,0.698109108
387,0.688401726,0.697914209,0.69668335,0.698874215
388,0.684267967,0.696191508,0.695061888,0.697741668
389,0.690364484,0.694244491,0.691285639,0.703459171
390,0.691712076,0.694850745,0.692934413,0.706078355
391,0.68787024,0.694395809,0.68918257,0.703008051
392,0.692917809,0.688876304,0.695344802,0.705777404
393,0.692166121,0.692643323,0.693440489,0.702619472
394,0.693047596,0.690822889,0.693352369,0.702773061
395,0.686981997,0.692790423,0.693454064,0.702576389
396,0.686257946,0.690896275,0.687957479,0.712856213
397,0.689919085,0.691683833,0.68592659,0.712388651
398,0.691018223,0.693614091,0.691715643,0.710035465
399,0.690505542,0.696858688,0.695792842,0.703126082
400,0.691580361,0.694234823,0.699283141,0.706734859
401,0.693790461,0.691162457,0.695420447,0.707607356
402,0.694223913,0.689511436,0.696670273,0.707186249
403,0.694579755,0.696395396,0.695832941,0.706927861
404,0.698676783,0.699926548,0.69131166,0.702831469
405,0.696110112,0.703877295,0.691374319,0.701406346
406,0.693664303,0.70339786,0.694516011,0.705137144
407,0.695994642,0.703539475,0.693943612,0.703767769
408,0.690268022,0.696835753,0.697812412,0.702458179
409,0.694254624,0.69361173,0.699905878,0.700388911
410,0.700330183,0.694454266,0.700927434,0.702648452
411,0.699246715,0.692243456,0.697640542,0.695111195
412,0.701934988,0.697094859,0.693269321,0.687574178
413,0.701024959,0.697328892,0.68949553,0.696397241
414,0.697519341,0.691939469,0.689393776,0.697542395
415,0.692969442,0.687565757,0.691686945,0.697874061
416,0.690725325,0.688157105,0.689898647,0.703710941
417,0.691687616,0.686324843,0.68965102,0.702917049
418,0.694333329,0.689966282,0.686485334,0.705490467
419,0.691136845,0.6922219,0.689777796,0.709261931
420,0.694976565,0.693816442,0.697916168,0.710771316
421,0.69316814,0.6934604,0.695250659,0.705218452
422,0.692501673,0.690793771,0.694884954,0.710655173
423,0.694849475,0.692237936,0.696384049,0.713911383
424,0.684303306,0.691692511,0.695827073,0.708488872
425,0.683897468,0.696501195,0.701937707,0.715015871
426,0.685669578,0.70068444,0.696995892,0.711934807
427,0.690212412,0.698980337,0.695441922,0.715508925
428,0.693566088,0.704355027,0.693060654,0.713493011
429,0.698216636,0.705190285,0.692251123,0.709491367
430,0.699981225,0.703835504,0.695568896,0.709454973
431,0.700345368,0.704021865,0.697595434,0.708689351
432,0.705210777,0.708306504,0.701494068,0.709533038
433,0.703435763,0.703363015,0.70079888,0.712133684
434,0.695592648,0.699671693,0.69953715,0.70929922
435,0.692552225,0.702503591,0.692601528,0.710685564
436,0.699660646,0.704504487,0.686770322,0.716997571
437,0.694851501,0.708162503,0.690894588,0.713347653
438,0.696653348,0.705275925,0.695556408,0.713179388
439,0.699241661,0.706088825,0.697873781,0.711354571
440,0.699348903,0.706036805,0.696308105,0.705203055
441,0.703110286,0.707874229,0.698068063,0.705698166
442,0.702159486,0.709247257,0.697292615,0.706756714
443,0.702851782,0.709037068,0.69585146,0.71080915
444,0.700875522,0.707463669,0.695358013,0.708070382
445,0.701950594,0.71052117,0.69593473,0.712228326
446,0.7062026,0.706812069,0.69682289,0.712926667
447,0.707749519,0.707351942,0.695450116,0.711839744
448,0.709684533,0.708861981,0.699710431,0.707974619
449,0.708442418,0.706040287,0.700634031,0.70856163
450,0.701632436,0.708406003,0.704193742,0.712096602
451,0.699445059,0.706272888,0.70922088,0.712716623
452,0.701366972,0.705863703,0.710247065,0.711614468
453,0.706309613,0.707382291,0.710830339,0.712907388
454,0.710520953,0.703886008,0.711294767,0.709291385
455,0.709097132,0.702926986,0.710135487,0.714074296
456,0.708305676,0.701821719,0.707889965,0.709886729
457,0.709227415,0.700956167,0.705193554,0.710805384
458,0.701789054,0.703235406,0.703243916,0.710075212
459,0.697238254,0.703974591,0.701838786,0.713419139
460,0.701128236,0.70738751,0.703307128,0.714665954
461,0.696280086,0.7064638,0.708259177,0.714073396
462,0.693084884,0.701198908,0.711062955,0.71961251
463,0.693746013,0.704343022,0.711946171,0.725474981
464,0.696819914,0.700385235,0.712021531,0.718951232
465,0.699909906,0.701134114,0.715343166,0.714777296
466,0.697776349,0.699329235,0.717261697,0.710827192
467,0.697617636,0.698601231,0.711058035,0.715535864
468,0.699009002,0.701516354,0.708388048,0.713672616
469,0.701177789,0.699324229,0.703668417,0.711539816
470,0.705639736,0.702682333,0.70481728,0.713885128
471,0.699615912,0.703080179,0.706676053,0.712510502
472,0.695346703,0.705742564,0.703586252,0.714576258
473,0.690760262,0.705899103,0.703515664,0.718750019
474,0.686024151,0.70029709,0.709322621,0.718847906
475,0.689299398,0.704602357,0.70919066,0.718145627
476,0.695609617,0.705244261,0.708713656,0.715251196
477,0.698827168,0.711097395,0.709891877,0.717172016
478,0.694212071,0.709499308,0.714586663,0.71917762
479,0.694241699,0.711776476,0.717609388,0.716092679
480,0.698387618,0.711447812,0.717934327,0.717707617
481,0.699231724,0.708394112,0.716425804,0.718111142
482,0.69876187,0.709785222,0.706946811,0.716397769
483,0.700810582,0.714079736,0.710587721,0.713459008
484,0.698467657,0.716646547,0.705955542,0.711587683
485,0.696342412,0.716898581,0.709785409,0.715336597
486,0.702427808,0.720971089,0.710893711,0.7118534
487,0.700978634,0.722466657,0.709191507,0.721285195
488,0.70122173,0.723197257,0.707388199,0.719880557
489,0.701733867,0.720317264,0.709575943,0.718916652
490,0.699845829,0.720623519,0.711376558,0.717579778
491,0.698357732,0.720572464,0.705502562,0.719271081
492,0.708259977,0.715386692,0.706709927,0.715732298
493,0.709458627,0.717697533,0.704437614,0.714594334
494,0.710474072,0.717914644,0.705158539,0.714484046
495,0.704552695,0.719501489,0.712240464,0.707932489
496,0.702487353,0.718563604,0.711292062,0.712401093
497,0.703030483,0.719530412,0.719287302,0.713079683
498,0.706456063,0.71960265,0.721569779,0.71586853
499,0.708471389,0.719729349,0.719361403,0.718619475

==> data/reward_varyL.csv <==
t,Lexact,L1,L2
0,0.514128478,0.514128478,0.514128478
1,0.528036536,0.521504991,0.520758802
2,0.529914536,0.505318754,0.506505424
3,0.533505015,0.522122217,0.505881966
4,0.528650056,0.518450127,0.518225773
5,0.536317523,0.528479533,0.502940349
6,0.538885702,0.52412139,0.518893067
7,0.546555453,0.537715973,0.53025155
8,0.550396344,0.540985461,0.521424664
9,0.554563647,0.545378645,0.526756059
10,0.55857004,0.556471035,0.54845977
11,0.566470844,0.553584711,0.546468172
12,0.573032664,0.55723102,0.54332604
13,0.572063909,0.564755889,0.546326976
14,0.572488549,0.559388824,0.564390337
15,0.570231026,0.564768398,0.563111858
16,0.570621548,0.564324013,0.547388198
17,0.57203494,0.561755489,0.559201037
18,0.577232373,0.567834372,0.572982132
19,0.581956103,0.569764742,0.567874153
20,0.58300544,0.574552996,0.551237593
21,0.584333521,0.577380132,0.552870026
22,0.588779675,0.57301595,0.563173427
23,0.583468948,0.575178623,0.557641409
24,0.589157633,0.566472913,0.558200934
25,0.58969445,0.578741051,0.561276754
26,0.589927792,0.579135893,0.557899006
27,0.5934482,0.583310685,0.55933071
28,0.595951756,0.577982504,0.563788052
29,0.594086844,0.580080692,0.565933691
30,0.596602303,0.584381906,0.560370419
31,0.599130414,0.590434409,0.562975193
32,0.603466802,0.600709412,0.568659649
33,0.599500842,0.602706131,0.577143023
34,0.605104939,0.598713133,0.573956048
35,0.614532081,0.601327329,0.564417388
36,0.605082882,0.604949045,0.571834151
37,0.608372245,0.599960573,0.582148589
38,0.61011424,0.598500698,0.591005747
39,0.624503174,0.604767674,0.575830692
40,0.620832078,0.604042867,0.580616289
41,0.622845674,0.608042449,0.581082501
42,0.626743924,0.611694375,0.590741936
43,0.625061121,0.618655444,0.587488414
44,0.626092882,0.613731563,0.574712184
45,0.622819152,0.618677112,0.577710181
46,0.619241013,0.612867429,0.580816359
47,0.618951179,0.619811795,0.587344301
48,0.617262006,0.619117012,0.589609063
49,0.615476642,0.617500642,0.586151773
50,0.615714303,0.615270265,0.589995557
51,0.621988075,0.615928359,0.596552632
52,0.618026683,0.61534981,0.601385315
53,0.620171425,0.617546753,0.595956733
54,0.620776023,0.619207552,0.597498533
55,0.614737925,0.612898078,0.597553422
56,0.613406157,0.613481401,0.60709519
57,0.610724232,0.616259152,0.605414323
58,0.615973929,0.619809382,0.597891024
59,0.614136422,0.612000117,0.601778941
60,0.610884859,0.606001797,0.605973624
61,0.612129724,0.61002776,0.599839144
62,0.614106663,0.615685475,0.596072013
63,0.609435868,0.617112483,0.59418556
64,0.610141562,0.618989726,0.612306426
65,0.604638459,0.620571364,0.607781909
66,0.613166946,0.616877727,0.600897727
67,0.616485786,0.618415857,0.60354703
68,0.620307933,0.623879668,0.594510248
69,0.615633551,0.621399459,0.603346255
70,0.621144853,0.621450501,0.602233206
71,0.614315518,0.615322132,0.612488035
72,0.609774485,0.612151151,0.612415626
73,0.608831398,0.622322361,0.613353036
74,0.615821488,0.616928615,0.613946075
75,0.615047879,0.619859888,0.612340627
76,0.616870664,0.622388637,0.604390029
77,0.623604819,0.61670889,0.614237059
78,0.62080495,0.617121943,0.61761159
79,0.621760266,0.62248098,0.608068492
80,0.622778557,0.62010447,0.608023601
81,0.63215771,0.630530072,0.611122334
82,0.632871754,0.623382002,0.618229019
83,0.637092184,0.630314478,0.614026532
84,0.639135605,0.632702537,0.613244498
85,0.636760913,0.634628602,0.608806266
86,0.632115554,0.635509013,0.615904826
87,0.637029276,0.626108199,0.614340533
88,0.638942582,0.620649647,0.613155814
89,0.641955641,0.619825179,0.61279281
90,0.640647548,0.618843844,0.610640719
91,0.645352236,0.61569859,0.617082601
92,0.636800238,0.620146345,0.622080612
93,0.640179287,0.626782844,0.620362317
94,0.640712618,0.626211335,0.616934036
95,0.645863699,0.617686342,0.621429684
96,0.644240319,0.619321363,0.628076141
97,0.64030578,0.619759894,0.620793505
98,0.645015147,0.628375727,0.621907764
99,0.645642616,0.621265333,0.62905973
100,0.651485953,0.622006907,0.633479389
101,0.654556906,0.625381477,0.631367058
102,0.657052729,0.627703023,0.634682804
103,0.659563643,0.631540716,0.623418061
104,0.655507135,0.630204913,0.62422129
105,0.652634977,0.633975895,0.624332887
106,0.657923267,0.637885651,0.625484665
107,0.661248405,0.634093127,0.628365745
108,0.657392578,0.629236041,0.629488344
109,0.661314041,0.637971669,0.623982279
110,0.660937985,0.629798472,0.624270145
111,0.658807087,0.635497976,0.620992231
112,0.656161976,0.634750992,0.635022976
113,0.662315792,0.633947986,0.635358686
114,0.665617932,0.635010256,0.634849905
115,0.659497057,0.637932677,0.636814705
116,0.659485567,0.643656648,0.639451419
117,0.656614855,0.644100075,0.6310364
118,0.65787821,0.64399446,0.631067025
119,0.664180629,0.639919179,0.640652534
120,0.664922098,0.640476454,0.639864413
121,0.654222881,0.641582506,0.634644793
122,0.658710099,0.647912362,0.638057833
123,0.661075459,0.648503674,0.630592696
124,0.654726724,0.643412066,0.626837279
125,0.64590372,0.651400528,0.625523978
126,0.643505281,0.638248616,0.626733002
127,0.646474483,0.640227103,0.626400548
128,0.654535136,0.64147069,0.621969757
129,0.658518776,0.63777181,0.628281784
130,0.66160059,0.633643676,0.632824661
131,0.660695397,0.632367002,0.633929763
132,0.665570704,0.633831623,0.630923974
133,0.662557113,0.64166809,0.635376191
134,0.663927461,0.64561776,0.633006128
135,0.662638482,0.650014332,0.64633773
136,0.663038734,0.645835428,0.647171825
137,0.659638313,0.643057325,0.645002792
138,0.661490966,0.635809189,0.641727595
139,0.658359198,0.632111405,0.643030148
140,0.655870316,0.638827311,0.647274235
141,0.660476183,0.642368187,0.642226245
142,0.66953602,0.647566305,0.637161778
143,0.668496777,0.645170295,0.634760089
144,0.6749638,0.645657733,0.636732844
145,0.67590163,0.636194299,0.639937582
146,0.681794639,0.634646742,0.641403317
147,0.676272527,0.64052029,0.645038667
148,0.678103535,0.644355454,0.650494873
149,0.677353156,0.647612062,0.651515979
150,0.671784321,0.648602466,0.645441192
151,0.673136412,0.649001488,0.637394965
152,0.672850114,0.64674526,0.631966005
153,0.662496407,0.643253868,0.627818617
154,0.672524848,0.639104738,0.621852694
155,0.672638068,0.640294099,0.610722984
156,0.679588631,0.638273767,0.603424446
157,0.686134817,0.642396162,0.605547699
158,0.681016996,0.648324901,0.615467657
159,0.671604385,0.643040654,0.605034756
160,0.668317027,0.641584386,0.600623817
161,0.668623941,0.638467886,0.600700094
162,0.666448096,0.640426406,0.601662852
163,0.672822238,0.637712593,0.598838064
164,0.674708603,0.635375547,0.603822412
165,0.675600144,0.638622699,0.603431763
166,0.677167247,0.639474257,0.608448827
167,0.67270345,0.639502827,0.609749989
168,0.672942854,0.642322525,0.606809159
169,0.670238027,0.652596993,0.602156001
170,0.663641795,0.659640896,0.594159954
171,0.668599598,0.654504192,0.590006903
172,0.664680972,0.647081675,0.587213673
173,0.666947262,0.640914961,0.58524011
174,0.665005058,0.644200045,0.57787867
175,0.667430298,0.647389144,0.570439318
176,0.669706522,0.645623825,0.5676734
177,0.668816799,0.652787105,0.570018129
178,0.670453668,0.657016592,0.575538193
179,0.664932895,0.662784535,0.577036383
180,0.665732256,0.652918943,0.583082736
181,0.665919128,0.651998414,0.584019447
182,0.669062125,0.656328704,0.585346757
183,0.677789265,0.654154669,0.582515656
184,0.677541653,0.657825774,0.586451849
185,0.674993116,0.658183513,0.589337989
186,0.677558884,0.666615169,0.596074116
187,0.673427528,0.670834344,0.598881272
188,0.677496121,0.674826196,0.596043133
189,0.684216047,0.659951776,0.590849412
190,0.681705636,0.654489837,0.582355117
191,0.682982578,0.650964281,0.578586315
192,0.68629296,0.650929124,0.578103535
193,0.685623957,0.654690946,0.577781979
194,0.685243865,0.656286387,0.584041017
195,0.689237183,0.657807691,0.580775488
196,0.689311651,0.655387425,0.58469136
197,0.692900367,0.657002888,0.583663805
198,0.693455649,0.658838345,0.579708586
199,0.691723157,0.65580301,0.576939933
200,0.692522103,0.658072436,0.575422676
201,0.689274982,0.656871818,0.569620562
202,0.689456914,0.668219456,0.565509022
203,0.695320671,0.669471913,0.563410061
204,0.695110692,0.663867587,0.55577321
205,0.688113906,0.666254077,0.552937899
206,0.685485296,0.669275459,0.550173628
207,0.681860395,0.665317184,0.546675569
208,0.685052959,0.671477339,0.55139052
209,0.676941323,0.678093903,0.560834403
210,0.676289605,0.67662077,0.568750478
211,0.678576982,0.674466461,0.57446505
212,0.675483245,0.676045831,0.577208471
213,0.679069988,0.675965917,0.568282506
214,0.683092431,0.673299429,0.564153295
215,0.684458219,0.669749525,0.56044858
216,0.685254844,0.665437659,0.563018061
217,0.682598393,0.664201442,0.56272303
218,0.674922413,0.660794292,0.561112534
219,0.678233527,0.65539088,0.570215243
220,0.679390437,0.650534289,0.574464697
221,0.680407417,0.652141962,0.577127654
222,0.684726039,0.648475294,0.571652166
223,0.684869392,0.649828984,0.569350035
224,0.683659816,0.647589262,0.559569125
225,0.68097774,0.650929808,0.552864817
226,0.682166414,0.647043596,0.544077175
227,0.68096545,0.651872146,0.536771554
228,0.681526427,0.658845779,0.533703814
229,0.682907081,0.657720932,0.532984861
230,0.677951662,0.659252073,0.531028011
231,0.681101381,0.660858451,0.521992278
232,0.677523981,0.658530378,0.515373695
233,0.680136588,0.663291831,0.517994152
234,0.684792774,0.662837438,0.526100184
235,0.681929772,0.661356222,0.528759109
236,0.682457226,0.660018988,0.531178094
237,0.681024054,0.653535124,0.538290704
238,0.680210934,0.655335703,0.54157447
239,0.681653447,0.660174651,0.542977767
240,0.686782667,0.660408781,0.546479243
241,0.683533557,0.658923255,0.546293144
242,0.680510133,0.661180227,0.549157076
243,0.683032376,0.661688808,0.550414467
244,0.687957133,0.6620268,0.545001071
245,0.689569702,0.664384143,0.543956161
246,0.688997392,0.663387591,0.541064136
247,0.688860995,0.660749521,0.550303898
248,0.688605841,0.659889743,0.558840616
249,0.685028567,0.66004453,0.563504063
250,0.68580083,0.666998373,0.5634
251,0.690622763,0.66925394,0.564880862
252,0.684934733,0.668680053,0.568637561
253,0.687795697,0.662975451,0.569367645
254,0.693319502,0.662895922,0.56992697
255,0.697207424,0.663016252,0.564189018
256,0.70238072,0.667098769,0.565452947
257,0.695368471,0.668731343,0.568398759
258,0.688749808,0.665738691,0.563312731
259,0.682709081,0.666332954,0.559381139
260,0.690028146,0.669868593,0.568171937
261,0.689873036,0.669971083,0.575162647
262,0.686656773,0.674350301,0.580664712
263,0.696712939,0.674010791,0.572936011
264,0.702565606,0.674599046,0.564056788
265,0.70155271,0.670110208,0.554711378
266,0.696406956,0.670060246,0.55575616
267,0.696334604,0.663886246,0.553459791
268,0.696930549,0.662763625,0.551437579
269,0.691847445,0.668324548,0.54546467
270,0.694437225,0.672140697,0.542633255
271,0.693864822,0.672927651,0.548031166
272,0.694320305,0.674941872,0.548621768
273,0.703653004,0.674759874,0.549781873
274,0.703907423,0.677128201,0.54400393
275,0.692908946,0.675143673,0.54378505
276,0.691819514,0.679637008,0.549435401
277,0.689659219,0.684265422,0.548679294
278,0.683584425,0.679154904,0.550905623
279,0.679536661,0.67951107,0.550604376
280,0.68034775,0.685880867,0.543801147
281,0.686681097,0.676570952,0.540944828
282,0.685150432,0.670711737,0.540904345
283,0.683965607,0.668784695,0.54365542
284,0.684664418,0.669064604,0.548259591
285,0.691650764,0.675187483,0.551156568
286,0.687533615,0.674369645,0.554412223
287,0.68952277,0.682437227,0.550761114
288,0.685427568,0.680311288,0.549247981
289,0.686017769,0.6782313,0.543222201
290,0.688272306,0.677663282,0.542225273
291,0.693143896,0.668814821,0.537424807
292,0.689425085,0.667700551,0.53683273
293,0.685962316,0.671851532,0.544091518
294,0.688865066,0.6651981,0.544349044
295,0.679323573,0.674815149,0.539622454
296,0.685671149,0.674391831,0.549829985
297,0.675878452,0.675024305,0.551344152
298,0.67400468,0.673509463,0.55467779
299,0.674353964,0.67235758,0.553671948
300,0.679048119,0.670957821,0.549729313
301,0.673763893,0.671230266,0.551738458
302,0.672575965,0.666581214,0.548466387
303,0.678085963,0.66474037,0.543360121
304,0.679321125,0.675838649,0.537406685
305,0.683580324,0.679903604,0.532483572
306,0.688573025,0.683712255,0.533794194
307,0.685512441,0.689955164,0.540951301
308,0.684372164,0.685574326,0.550386028
309,0.690511219,0.684179375,0.553670503
310,0.687290962,0.678347336,0.561214203
311,0.692953639,0.683444838,0.561992671
312,0.696444748,0.688020618,0.565778875
313,0.697854088,0.693631032,0.568648941
314,0.697199404,0.688329324,0.571003645
315,0.69536412,0.693089527,0.568784251
316,0.693763173,0.691749585,0.571343738
317,0.695702095,0.697433503,0.567086934
318,0.69075623,0.700597042,0.575053853
319,0.689494997,0.698196567,0.576306765
320,0.689907249,0.692235234,0.581961056
321,0.69454734,0.690943073,0.5861637
322,0.697501913,0.696535612,0.587072595
323,0.699758264,0.70379355,0.587849511
324,0.698486503,0.698039543,0.583322871
325,0.693422045,0.70229719,0.57532086
326,0.689776699,0.700175529,0.578994558
327,0.693130942,0.701038113,0.584688499
328,0.701112097,0.699488235,0.5835734
329,0.701808743,0.685525727,0.584509653
330,0.697236101,0.69526844,0.599105508
331,0.699515232,0.697923197,0.587381041
332,0.685886768,0.695367185,0.592853189
333,0.684383262,0.693352707,0.582226855
334,0.682007764,0.690505962,0.584451989
335,0.687386827,0.691544837,0.586640773
336,0.684968607,0.690568468,0.583026106
337,0.691337362,0.695048038,0.586273502
338,0.693246221,0.697534714,0.583910771
339,0.690567661,0.693044422,0.582519869
340,0.692181406,0.691281345,0.57944028
341,0.69531593,0.689258969,0.579793285
342,0.698016156,0.69474998,0.591667978
343,0.697370871,0.698087725,0.592788898
344,0.695593936,0.692554712,0.596139919
345,0.70142697,0.687029943,0.598454196
346,0.702991556,0.691919641,0.594212392
347,0.707145754,0.688460398,0.596456222
348,0.71625695,0.696367645,0.590066073
349,0.709844151,0.697552527,0.588196671
350,0.710319827,0.698437277,0.60271147
351,0.709782039,0.69550434,0.60203506
352,0.70374736,0.701323536,0.594815353
353,0.701600015,0.705258517,0.603903718
354,0.700036647,0.708549026,0.609584568
355,0.701310408,0.705513547,0.612753629
356,0.699102539,0.704987906,0.615846466
357,0.695096145,0.704756365,0.616338391
358,0.696593396,0.70564545,0.614985051
359,0.694246022,0.700238766,0.613555635
360,0.697757172,0.701304452,0.609652454
361,0.697607132,0.691365945,0.602587313
362,0.697256691,0.690834208,0.597794014
363,0.699067044,0.691549139,0.60543655
364,0.694664106,0.693221555,0.604237526
365,0.69163135,0.693966328,0.590956762
366,0.692528037,0.691936741,0.583304932
367,0.68892257,0.690250983,0.591812959
368,0.695076696,0.693145026,0.599246571
369,0.692518297,0.690541,0.613169268
370,0.693403428,0.692413474,0.61351126
371,0.694119401,0.691653034,0.613646131
372,0.695287895,0.689523158,0.612551319
373,0.699239862,0.685107686,0.612427063
374,0.695614762,0.676689127,0.621099971
375,0.693412333,0.682188776,0.620794689
376,0.689656724,0.682555514,0.61820053
377,0.69102366,0.684518826,0.627966998
378,0.694815533,0.687050881,0.62024843
379,0.697915672,0.688682014,0.616327285
380,0.700813468,0.694575596,0.615382688
381,0.701867039,0.693233453,0.618156967
382,0.697760907,0.692831297,0.614457087
383,0.693965331,0.70120052,0.614648726
384,0.695483012,0.69922626,0.611612334
385,0.700530417,0.696619257,0.60233007
386,0.705590623,0.693779648,0.604329323
387,0.704820955,0.695577522,0.603568071
388,0.710718121,0.69595986,0.603999883
389,0.715911828,0.696668026,0.60180939
390,0.713635527,0.694041206,0.608945814
391,0.712075196,0.693077844,0.604087537
392,0.706928841,0.700312597,0.601382186
393,0.708107516,0.69973939,0.602671173
394,0.705926749,0.704030671,0.60317169
395,0.702984237,0.698054136,0.60669704
396,0.70497255,0.697907184,0.610973347
397,0.711811288,0.695554148,0.614893322
398,0.7114453,0.695562077,0.623924749
399,0.712514925,0.696495736,0.625515055
400,0.709238132,0.699732905,0.617055766
401,0.712217699,0.6997049,0.615556102
402,0.710626958,0.707723774,0.623327312
403,0.713775989,0.709738641,0.619497968
404,0.715778441,0.712228198,0.61709986
405,0.72189435,0.708834279,0.610687973
406,0.7193826,0.708384353,0.613827855
407,0.716336033,0.709791555,0.615284608
408,0.712001354,0.701801586,0.611882081
409,0.70926469,0.698285809,0.608961876
410,0.711366558,0.70250897,0.606073363
411,0.715674274,0.70167979,0.611730371
412,0.716653175,0.704715181,0.612633459
413,0.718255396,0.699315051,0.611537852
414,0.718903598,0.695310316,0.612505448
415,0.72251416,0.700031914,0.60363913
416,0.725769354,0.705923713,0.610456057
417,0.723884703,0.702591683,0.614964798
418,0.721562392,0.69936983,0.607641631
419,0.718470926,0.694401147,0.618925762
420,0.719893713,0.695730091,0.619902997
421,0.722943729,0.702169531,0.616920055
422,0.720941008,0.699071718,0.611042077
423,0.72366444,0.699830534,0.610523189
424,0.725952195,0.700940295,0.615803937
425,0.722926553,0.704283304,0.623048502
426,0.723217857,0.700979364,0.629985629
427,0.723071501,0.699098886,0.633287691
428,0.718672565,0.703766773,0.635140003
429,0.720934412,0.702409478,0.635931162
430,0.721684638,0.698863102,0.637627524
431,0.720962249,0.705098418,0.626093906
432,0.716653224,0.704773529,0.618750266
433,0.717312447,0.707558201,0.625028988
434,0.718525412,0.700783416,0.630096805
435,0.719208855,0.699784451,0.62699718
436,0.726020999,0.702453695,0.627293864
437,0.731628943,0.701339259,0.637637051
438,0.730420929,0.706107809,0.633021985
439,0.729154149,0.706148365,0.64017589
440,0.729407642,0.706189118,0.646767923
441,0.727676339,0.702683164,0.636576448
442,0.728177723,0.69909172,0.630914577
443,0.727374189,0.703051351,0.625606886
444,0.729905229,0.704309683,0.622765686
445,0.733306937,0.702373239,0.602638626
446,0.731644339,0.703254565,0.614863914
447,0.727215273,0.703434662,0.616564693
448,0.730033296,0.708267881,0.62008889
449,0.727293386,0.712364208,0.627033405
450,0.725971156,0.710626455,0.626230602
451,0.731414591,0.708236267,0.623131003
452,0.733575064,0.698377512,0.620219852
453,0.736023438,0.689956561,0.618596899
454,0.73476529,0.690086003,0.631107273
455,0.733935595,0.698461817,0.641304083
456,0.738666097,0.704019563,0.644348115
457,0.741940848,0.707171915,0.646924009
458,0.742002608,0.714636993,0.634674476
459,0.734110538,0.708705995,0.630130854
460,0.73315401,0.708313564,0.633446674
461,0.729692708,0.70966868,0.630017608
462,0.730666964,0.711897193,0.627809814
463,0.737538373,0.702661709,0.616192443
464,0.736715988,0.700691175,0.619780628
465,0.733735242,0.699600437,0.614483056
466,0.73048289,0.704277848,0.602231869
467,0.724248366,0.709926791,0.610607082
468,0.71893042,0.711105603,0.623691417
469,0.719851388,0.715116616,0.638768449
470,0.715270904,0.713900294,0.641312917
471,0.72100577,0.718587842,0.637485957
472,0.71896661,0.714237107,0.629668738
473,0.722419508,0.707291078,0.629533541
474,0.724146997,0.702511236,0.622222399
475,0.720102228,0.702238495,0.617998549
476,0.716826385,0.701798316,0.622029305
477,0.71254873,0.704319232,0.618910325
478,0.714910672,0.706666112,0.615160044
479,0.712647394,0.70411232,0.616167054
480,0.719157611,0.703753509,0.625118452
481,0.725556474,0.709853501,0.624384532
482,0.725821152,0.710057385,0.616576138
483,0.729378399,0.711658309,0.618232802
484,0.731222263,0.718809995,0.618682098
485,0.733246069,0.717284033,0.631520991
486,0.722734492,0.716669912,0.636930088
487,0.718426845,0.719026871,0.636378648
488,0.722394104,0.716131404,0.630785729
489,0.724416981,0.719828725,0.621593769
490,0.729448509,0.722523098,0.618924578
491,0.728285737,0.726445589,0.621949463
492,0.727754539,0.71458882,0.622674324
493,0.730190042,0.711538404,0.628802925
494,0.733010446,0.714129378,0.63144242
495,0.72934216,0.716515306,0.63350863
496,0.730233335,0.709162517,0.627203682
497,0.722447044,0.714689175,0.6225854
498,0.719943437,0.714066453,0.628739624
499,0.723264849,0.714285091,0.628631164

==> data/reward_vary_H.csv <==
t,H0,H0_sem,H50,H50_sem,H100,H100_sem,H500,H500_sem
0,0.510632312,0.014167259,0.504809046,0.015473136,0.533102428,0.014298894,0.537989929,0.014216032
1,0.504757199,0.015043829,0.510486182,0.015090738,0.539616295,0.014963808,0.534049227,0.01442668
2,0.497407146,0.016431,0.522052007,0.016123924,0.525872127,0.015687899,0.521124806,0.014447251
3,0.508770719,0.015008169,0.526408763,0.015684477,0.52845802,0.016286608,0.527853361,0.014216471
4,0.504297913,0.015335328,0.527887887,0.015724591,0.520947715,0.015887034,0.523750741,0.015375919
5,0.514027995,0.01393629,0.535437964,0.015387048,0.533636554,0.014791516,0.531498175,0.015365396
6,0.505861905,0.014606448,0.531298585,0.01580924,0.525686973,0.015545574,0.527682271,0.015075289
7,0.513403158,0.013427502,0.541006753,0.01534074,0.536302185,0.014837769,0.538522713,0.015255437
8,0.511372101,0.014324337,0.539432113,0.014991726,0.536726319,0.015626387,0.535081293,0.014840576
9,0.51272092,0.01394885,0.548516453,0.014958965,0.541659317,0.016870187,0.539273685,0.016534297
10,0.515716392,0.014142367,0.554189415,0.014123798,0.547638658,0.015514025,0.542524025,0.015202288
11,0.514845339,0.014442064,0.551285641,0.015144568,0.547774525,0.015740433,0.541659913,0.015571612
12,0.522134607,0.013764676,0.560473161,0.015059581,0.556329637,0.015014354,0.553788684,0.015395493
13,0.525239884,0.013610616,0.560857979,0.015278128,0.556001744,0.014891278,0.552214104,0.015250832
14,0.526393999,0.014208197,0.558153366,0.014366413,0.559141925,0.015140701,0.549129344,0.015028581
15,0.529756071,0.013746999,0.56523615,0.014030727,0.565586528,0.015199684,0.552750758,0.015327644
16,0.529363715,0.013264625,0.56112043,0.01553304,0.558063688,0.015869291,0.551306927,0.015418665
17,0.537364466,0.013382428,0.563424716,0.014352692,0.55500319,0.016105864,0.552979079,0.014542166
18,0.537932362,0.013401223,0.561291308,0.014596084,0.556485743,0.015875887,0.558118451,0.014433278
19,0.541019215,0.013309072,0.564602195,0.014466233,0.559607243,0.016028896,0.557277875,0.014416954
20,0.541737088,0.014826727,0.569389557,0.01467835,0.560797352,0.016297818,0.558986394,0.015241922
21,0.548154962,0.014336492,0.568765274,0.015497845,0.563414982,0.016750055,0.559959917,0.015196473
22,0.550579602,0.013980114,0.56884791,0.015800669,0.565696127,0.01551779,0.562539794,0.015030707
23,0.545719604,0.014359684,0.572354337,0.015484176,0.566016708,0.015953287,0.565274398,0.014979975
24,0.54831518,0.013723092,0.572910741,0.015668905,0.563353356,0.015971707,0.564379184,0.015244289
25,0.547567446,0.015106584,0.568854019,0.015816418,0.565806739,0.01607217,0.570724489,0.01449808
26,0.54026356,0.014685689,0.571989082,0.015121453,0.566615359,0.015032843,0.569296358,0.015101222
27,0.550035282,0.01544684,0.574891285,0.015700085,0.568664045,0.014910141,0.574947067,0.015642825
28,0.543744102,0.01580197,0.570127842,0.015133833,0.571772075,0.015490424,0.571929601,0.014520739
29,0.548806535,0.0143355,0.571037497,0.01533559,0.566827662,0.015095792,0.575340093,0.013834854
30,0.551749972,0.015782202,0.578738394,0.01517903,0.570141645,0.014965811,0.582246546,0.013582398
31,0.553865082,0.016522121,0.575208497,0.015779357,0.573514486,0.01495932,0.580180039,0.013343775
32,0.555641743,0.016468734,0.574493024,0.014852033,0.574152718,0.015014019,0.580774292,0.013728422
33,0.559056766,0.01612453,0.576386977,0.014939189,0.578797845,0.013364215,0.57882084,0.014501844
34,0.562698731,0.016642379,0.580276548,0.015608816,0.580053666,0.014059274,0.583230271,0.014518208
35,0.558832137,0.016904172,0.576482885,0.015025755,0.581418508,0.013874838,0.577241107,0.015694451
36,0.560921451,0.016727213,0.577974115,0.01485832,0.584145745,0.014019986,0.580646834,0.016133012
37,0.566997554,0.01533062,0.581365444,0.01513078,0.586239765,0.014353922,0.578168454,0.015884924
38,0.564365074,0.015180678,0.581022967,0.014384327,0.588157847,0.014049892,0.574392707,0.01639345
39,0.567261113,0.015419572,0.579283668,0.01498309,0.591127018,0.014795192,0.572304325,0.01652817
40,0.571186041,0.014933967,0.585102794,0.015381032,0.593758385,0.014685624,0.580669487,0.016344358
41,0.575159942,0.014115998,0.57716602,0.015368331,0.591810928,0.015430352,0.579977152,0.016155329
42,0.573611286,0.014228569,0.57993121,0.014946314,0.588808517,0.015983712,0.573461157,0.015464396
43,0.573986657,0.015828417,0.580033467,0.014956576,0.591810377,0.01544301,0.580879735,0.015164966
44,0.581825697,0.015357405,0.58199209,0.016090214,0.593290065,0.01496952,0.588482518,0.015941906
45,0.588078152,0.01448987,0.587237781,0.016417486,0.598782357,0.01507149,0.592550449,0.015265015
46,0.587561175,0.014791761,0.590124803,0.015683899,0.596766525,0.015593103,0.584943259,0.015913608
47,0.57920796,0.015325541,0.58700742,0.015871274,0.59516268,0.015579638,0.58821263,0.016527561
48,0.57789931,0.01548976,0.588894426,0.01574672,0.593857897,0.016323104,0.595478459,0.015999984
49,0.579385508,0.015272885,0.589150202,0.016728368,0.594471278,0.016400649,0.593180015,0.015532517
50,0.577546445,0.014908033,0.594081488,0.01602047,0.591221818,0.016288314,0.59460995,0.015714844
51,0.578495638,0.014932502,0.586766755,0.016337929,0.590569435,0.015600263,0.590510328,0.015869078
52,0.574743552,0.015400757,0.581625889,0.016209443,0.586608288,0.016050411,0.58643963,0.015358543
53,0.574607621,0.015109808,0.581746476,0.016468515,0.585501183,0.015902787,0.589687805,0.015748373
54,0.574646867,0.015229305,0.584978808,0.015298283,0.584036578,0.016195579,0.584710045,0.015706131
55,0.574869813,0.016454623,0.588182264,0.014853877,0.583133038,0.016102151,0.584364062,0.016057656
56,0.577222854,0.016210897,0.583223466,0.015653886,0.586041109,0.015900446,0.588971198,0.015694294
57,0.575904074,0.01708621,0.578352572,0.015222881,0.583875626,0.015548362,0.589709303,0.015095427
58,0.576440093,0.01705434,0.584938663,0.015145578,0.586156012,0.015483231,0.588568345,0.015716905
59,0.574619419,0.017038385,0.590332854,0.015127653,0.588485236,0.014933442,0.593618854,0.014752284
60,0.579954028,0.016781127,0.58837584,0.015973666,0.58124547,0.016317207,0.587965428,0.015019992
61,0.581521725,0.017172392,0.584909797,0.015742166,0.581929854,0.015907654,0.583955545,0.015317229
62,0.581489912,0.017379691,0.580837699,0.015460639,0.586478017,0.015467384,0.588305535,0.015091898
63,0.588407435,0.016906697,0.578472238,0.015554859,0.590026593,0.015831589,0.592989375,0.016393778
64,0.587768375,0.017394023,0.580034093,0.015285685,0.597069037,0.015525936,0.595820016,0.015634216
65,0.584804486,0.0179159,0.581502103,0.015190821,0.596566444,0.015561378,0.597059867,0.014630032
66,0.577703692,0.018018321,0.579535173,0.015247117,0.593591633,0.016116047,0.602542825,0.015052316
67,0.581680985,0.017874143,0.572895841,0.015825491,0.596009432,0.014976552,0.601457663,0.015303229
68,0.586042498,0.017425522,0.574079458,0.015192998,0.603089685,0.01464761,0.600540707,0.014610089
69,0.58822484,0.016816435,0.580926567,0.015029311,0.607057604,0.01412176,0.604369225,0.014750499
70,0.585458957,0.016574042,0.580381371,0.01455767,0.599144431,0.014875575,0.600007339,0.014393447
71,0.584773563,0.016425023,0.575260509,0.014715074,0.601609969,0.015433652,0.602080506,0.014586616
72,0.579265112,0.016770176,0.576272821,0.014731721,0.59820573,0.015064048,0.602843481,0.014050772
73,0.580842206,0.016528088,0.581785422,0.014613409,0.597221568,0.015287278,0.59898337,0.014899739
74,0.58278293,0.016725066,0.592588699,0.014231824,0.601713092,0.015100591,0.605235593,0.015513557
75,0.588187118,0.015558524,0.593437453,0.014631085,0.604790594,0.015258011,0.610398722,0.015339039
76,0.584111865,0.015491302,0.588648477,0.014543625,0.60186743,0.014431091,0.608237782,0.015445015
77,0.589053836,0.016338029,0.591486266,0.014941084,0.599711785,0.014601622,0.604303883,0.015615482
78,0.595979095,0.015327664,0.589739253,0.015268112,0.596009163,0.016004134,0.601768975,0.015110946
79,0.594396327,0.015288904,0.60232286,0.015516475,0.599595232,0.016203172,0.604084085,0.016062956
80,0.598303319,0.014687014,0.602019268,0.016143259,0.596761184,0.01569642,0.60815864,0.016290991
81,0.599168249,0.015695165,0.604260625,0.015190158,0.597553805,0.015521587,0.61337926,0.015403334
82,0.608404076,0.014639478,0.603891477,0.015090517,0.602283855,0.014903525,0.610876911,0.015308558
83,0.60890658,0.013928208,0.604249239,0.015405658,0.601238391,0.016014063,0.609748695,0.016136864
84,0.599719025,0.01380604,0.598738781,0.016102009,0.593491558,0.016109083,0.610777352,0.016036903
85,0.599850005,0.013467918,0.604617036,0.015916364,0.600001961,0.015899979,0.614148514,0.01561152
86,0.604757175,0.013031725,0.60560319,0.014624599,0.604253176,0.015752078,0.614573073,0.015018946
87,0.607320341,0.012970482,0.60883203,0.013471079,0.604425214,0.016315203,0.614366932,0.014917368
88,0.607880206,0.013483624,0.614998135,0.013482382,0.605185345,0.016181353,0.612937459,0.01532607
89,0.596336957,0.013828232,0.61161934,0.014543252,0.603887547,0.015191382,0.611104942,0.015385591
90,0.590804475,0.014046032,0.610270786,0.014895297,0.602252722,0.016517524,0.616304155,0.015342962
91,0.592263153,0.013785258,0.606658339,0.014579038,0.600036325,0.016718492,0.616340528,0.014448883
92,0.598390607,0.014039053,0.610184058,0.013696377,0.604469628,0.015265127,0.6131121,0.01523944
93,0.604650155,0.013436625,0.605233637,0.014147967,0.603831495,0.014250435,0.618534647,0.015497379
94,0.602667469,0.014952755,0.610266315,0.01439769,0.603053536,0.014911195,0.617373237,0.01495932
95,0.600218106,0.015176023,0.611226745,0.013949181,0.602078782,0.01499543,0.615821712,0.014813406
96,0.601655948,0.014795611,0.61197669,0.012679131,0.60192803,0.015002912,0.609076721,0.016112425
97,0.597734779,0.015374604,0.607359671,0.012886029,0.601897865,0.014704682,0.611829153,0.015525718
98,0.599684715,0.015166529,0.60871136,0.01274914,0.611611894,0.015140353,0.612316156,0.015684726
99,0.60591111,0.014535773,0.612362318,0.013092448,0.612190442,0.015199441,0.621198598,0.014670728
100,0.61066149,0.013861072,0.615660931,0.013095917,0.614104637,0.014956019,0.623182121,0.015296246
101,0.602394085,0.013572397,0.617336778,0.013460484,0.613022016,0.014805884,0.623522301,0.015270073
102,0.601890268,0.013863302,0.616395122,0.014434403,0.616680456,0.013896117,0.620654355,0.015509746
103,0.60493915,0.014025889,0.61479808,0.014436602,0.617096387,0.013232341,0.62435026,0.015964344
104,0.611596894,0.015363777,0.61194816,0.015233184,0.614765598,0.014228726,0.62204922,0.015629652
105,0.610825968,0.015213157,0.616425025,0.01508096,0.618774495,0.014456714,0.620524184,0.015191768
106,0.608622288,0.015427624,0.61201101,0.015475195,0.617158612,0.015585539,0.627430317,0.015732479
107,0.605249776,0.014876558,0.612802867,0.015235564,0.615883755,0.015582259,0.628449759,0.015228292
108,0.605978704,0.014209432,0.613636805,0.014649394,0.618992148,0.014919246,0.627683756,0.015160309
109,0.609787394,0.013862702,0.623534561,0.014581003,0.620082507,0.015206024,0.625904275,0.01551624
110,0.609809145,0.013970774,0.621152802,0.014991317,0.620153254,0.014398543,0.628111419,0.016320837
111,0.60814639,0.013618337,0.61718907,0.014897335,0.622705868,0.014026439,0.628743802,0.015280939
112,0.615870934,0.014156927,0.619801351,0.014668727,0.623360693,0.01475903,0.62892296,0.014773821
113,0.617062349,0.014707463,0.616311106,0.015758445,0.626666964,0.014735624,0.629000224,0.01473813
114,0.618228612,0.01561245,0.613326285,0.015960635,0.628501838,0.014308753,0.623477043,0.015721568
115,0.619231198,0.015357541,0.618575802,0.015691929,0.628278837,0.013753653,0.624003758,0.015702224
116,0.618249381,0.015196709,0.61657815,0.014726673,0.630013994,0.013460708,0.625489007,0.015185827
117,0.624064959,0.014874844,0.619482636,0.01548978,0.629737146,0.013731127,0.622302069,0.014925452
118,0.622176359,0.015666783,0.618633299,0.015855064,0.63068121,0.01320963,0.623978139,0.014887518
119,0.613797759,0.016556692,0.614195895,0.01635036,0.632236721,0.012255089,0.626407835,0.014635157
120,0.614671433,0.015839165,0.619805454,0.015856452,0.630002117,0.012567223,0.624477541,0.015233099
121,0.616548224,0.015748939,0.620942174,0.014252837,0.627487778,0.011915802,0.621678819,0.015003599
122,0.625632049,0.015179836,0.613870015,0.014393655,0.625321932,0.013784602,0.620855044,0.015226876
123,0.629508578,0.015320695,0.614075028,0.014957059,0.630236343,0.013603848,0.625573068,0.014246129
124,0.632144391,0.015257704,0.612113672,0.015525405,0.63154557,0.013891991,0.627822461,0.013901749
125,0.621659668,0.015449662,0.617519308,0.015873935,0.632880678,0.012905739,0.627436753,0.014168318
126,0.623968383,0.014001088,0.617615233,0.016323852,0.633998837,0.013619661,0.622768974,0.014734412
127,0.629172407,0.013649051,0.619048315,0.015654684,0.638458173,0.013869526,0.624481038,0.014879053
128,0.63763301,0.014186933,0.620554248,0.014256544,0.639044519,0.014043967,0.627381863,0.014408479
129,0.637538165,0.014711061,0.622819268,0.013906642,0.633399269,0.014314655,0.625841026,0.014964854
130,0.634952816,0.014230926,0.624026744,0.014054078,0.62984873,0.014288733,0.633786385,0.014023381
131,0.633155667,0.014622957,0.626039294,0.01463719,0.625612057,0.014743476,0.633348502,0.014477526
132,0.63136494,0.015383195,0.626204377,0.014648867,0.627495139,0.014917285,0.632893624,0.014217166
133,0.635257905,0.014467692,0.632091516,0.0146331,0.632110477,0.014408568,0.639009901,0.01408664
134,0.629742093,0.013995543,0.63146905,0.015128852,0.634189541,0.014054854,0.635360143,0.013582655
135,0.633482758,0.014008342,0.634911673,0.01440891,0.635398838,0.013313647,0.636586657,0.013715744
136,0.632565259,0.015128628,0.634104358,0.014813573,0.637862253,0.014095642,0.638991698,0.014414525
137,0.629368781,0.015296116,0.629224439,0.014361897,0.633377887,0.013434926,0.639364712,0.015171599
138,0.633488895,0.015266586,0.627716319,0.013920572,0.628603555,0.01385397,0.64408646,0.014516983
139,0.632062803,0.014797333,0.633166632,0.01490549,0.62883766,0.013913454,0.644480934,0.014375092
140,0.636554609,0.014678516,0.631706146,0.015316259,0.632349778,0.013981524,0.641922188,0.014708538
141,0.635868288,0.014966695,0.637398597,0.015330263,0.630802005,0.01409958,0.642170037,0.014297305
142,0.637582047,0.014196758,0.641214333,0.014590148,0.632615756,0.014114497,0.641402193,0.013535664
143,0.640677225,0.01411623,0.635731897,0.013912236,0.625747118,0.014477162,0.636945342,0.014243355
144,0.6461363,0.014435882,0.640153587,0.013680484,0.626053788,0.014092742,0.637229175,0.014048501
145,0.644876718,0.014254497,0.635618405,0.013773852,0.631130169,0.013869437,0.635826514,0.014885862
146,0.644947034,0.014700215,0.630653643,0.014992063,0.629698927,0.012737138,0.636400825,0.013842477
147,0.641952876,0.014538808,0.632508268,0.015157405,0.628400383,0.013101216,0.637735688,0.01407724
148,0.64377177,0.013201634,0.641202951,0.01419556,0.626336945,0.013579826,0.634490102,0.014569071
149,0.642709804,0.01373577,0.635204615,0.015036047,0.627041316,0.014525305,0.636004099,0.014973221
150,0.637867377,0.014224652,0.636094764,0.014737104,0.623736399,0.013909722,0.635004769,0.015013589
151,0.638667566,0.014600196,0.63358335,0.014350099,0.630559487,0.014251177,0.632627067,0.015330621
152,0.639644955,0.01522974,0.632402559,0.015043516,0.631816301,0.013856225,0.634210618,0.015161843
153,0.643344902,0.015248698,0.62867531,0.015296373,0.637539226,0.013696207,0.63871408,0.015223996
154,0.644891923,0.014700263,0.635342537,0.014750778,0.635667958,0.013753644,0.636026272,0.015102347
155,0.648591245,0.014381303,0.634705041,0.015064851,0.633167828,0.013292618,0.627679297,0.015140859
156,0.64776469,0.013251666,0.638982832,0.01420964,0.626211945,0.013601125,0.626582494,0.015456958
157,0.640253827,0.013177161,0.632327357,0.013880985,0.623638987,0.014089733,0.629502151,0.014194885
158,0.637669684,0.014146979,0.635351858,0.012728693,0.624485093,0.013801574,0.634939588,0.013485211
159,0.64006692,0.014240265,0.633411344,0.012789059,0.630403104,0.013450111,0.636685093,0.013179363
160,0.644371899,0.014808792,0.63151066,0.013366814,0.635185848,0.01366701,0.635898806,0.01427557
161,0.649407563,0.014301693,0.633854657,0.01326976,0.637594136,0.01322274,0.635770685,0.013756892
162,0.653093715,0.014408052,0.636442544,0.012865867,0.634076685,0.013723227,0.639782711,0.013592044
163,0.646272933,0.015000733,0.637983011,0.013311496,0.633609976,0.01421732,0.640863327,0.013572395
164,0.64213206,0.014777672,0.64183023,0.013440154,0.630087163,0.01534629,0.640893116,0.013194706
165,0.638380265,0.014693549,0.64938766,0.013058054,0.636242658,0.014931791,0.640634545,0.01292233
166,0.643287928,0.014614501,0.645929205,0.012817397,0.633875093,0.01522538,0.642345443,0.013780962
167,0.645625531,0.014957853,0.645576079,0.012977164,0.636766815,0.01502053,0.63570514,0.013787664
168,0.643893775,0.015760364,0.64556187,0.013787451,0.636946994,0.015123477,0.637332158,0.014702413
169,0.648760793,0.01559752,0.646023405,0.014171456,0.635540665,0.014213249,0.641762376,0.01413474
170,0.650862328,0.015496851,0.648513583,0.014460561,0.641685974,0.014432799,0.641802593,0.013685424
171,0.652169323,0.015250619,0.642334454,0.014469709,0.642647241,0.01463806,0.642444848,0.013823063
172,0.65048367,0.01479646,0.646502667,0.013451975,0.642885054,0.015406482,0.634035123,0.013196907
173,0.650250985,0.014831021,0.648706118,0.013020988,0.641686798,0.014754589,0.638266552,0.012309129
174,0.648679504,0.015243701,0.653813247,0.01287129,0.639253064,0.013791694,0.642356981,0.012346696
175,0.649204542,0.015544711,0.650803967,0.012051397,0.632905204,0.01468429,0.639966403,0.013737294
176,0.64567193,0.015293386,0.645972043,0.012610739,0.636042724,0.014243264,0.639910973,0.013387564
177,0.645190559,0.015779725,0.647133491,0.013391275,0.637878449,0.014496922,0.640119956,0.014422275
178,0.651106899,0.014087294,0.642107433,0.013658915,0.646467952,0.013769818,0.639873188,0.013769727
179,0.649905466,0.014114565,0.637734127,0.013838488,0.64331765,0.013695417,0.64268393,0.01373449
180,0.649324231,0.014221707,0.639190763,0.01296449,0.642517291,0.013426368,0.64423363,0.013293773
181,0.643739673,0.014593054,0.648135504,0.012003168,0.641654321,0.013472839,0.649638546,0.013172114
182,0.647190165,0.01454505,0.646701757,0.012362745,0.648692837,0.01319592,0.644715232,0.012817872
183,0.651774319,0.014699376,0.646345428,0.012531043,0.650553603,0.01298304,0.650471872,0.013028674
184,0.652842886,0.014386821,0.648863634,0.012732393,0.653264478,0.012509456,0.654684846,0.012697021
185,0.650377909,0.015342571,0.646750659,0.012500247,0.652480878,0.012562507,0.653882783,0.012381029
186,0.651865756,0.014817937,0.642720102,0.012993141,0.644877956,0.012379139,0.655016996,0.012940287
187,0.652182472,0.01449577,0.649957589,0.012419345,0.642754738,0.012444398,0.651348692,0.012549965
188,0.654084048,0.014014742,0.649282434,0.012983197,0.642554063,0.013140912,0.649113996,0.012588141
189,0.653110882,0.013802411,0.650613365,0.013258133,0.648521273,0.012659253,0.653013844,0.011386049
190,0.655659593,0.01273052,0.649657128,0.012608107,0.645214773,0.013190776,0.657846257,0.011534824
191,0.654315237,0.013034774,0.656584648,0.011714118,0.645394793,0.013039884,0.652386514,0.011099005
192,0.65411275,0.014011832,0.660959452,0.011295103,0.644545155,0.013015597,0.648955981,0.012041866
193,0.652325618,0.013485645,0.660430658,0.011487549,0.645689597,0.013493088,0.649551031,0.012442956
194,0.653050321,0.013126074,0.659502579,0.012322596,0.64797075,0.013160461,0.650433504,0.012587943
195,0.654895954,0.012705296,0.659281511,0.011761784,0.647819495,0.012780605,0.646585723,0.012302953
196,0.657346981,0.011820385,0.665023038,0.011500588,0.649821118,0.012742441,0.650157203,0.012349026
197,0.656506451,0.012444082,0.664036251,0.011680602,0.650387848,0.013776636,0.650835677,0.012047584
198,0.649790363,0.012316152,0.666069901,0.011852225,0.650642632,0.013460471,0.653805939,0.011395113
199,0.643843283,0.013222962,0.669700339,0.011816787,0.649650221,0.013058121,0.652655784,0.012103451
200,0.644413011,0.014061344,0.667222656,0.012648953,0.651126821,0.012210623,0.651097564,0.012329443
201,0.649833165,0.013725916,0.668490328,0.012587795,0.654413525,0.011847283,0.652355234,0.012365553
202,0.649841363,0.012989457,0.669872092,0.012558613,0.651734872,0.012096808,0.65054665,0.012702173
203,0.652767208,0.013149412,0.672451328,0.012176686,0.653421284,0.012210588,0.650043708,0.012023964
204,0.652882933,0.013053547,0.668679091,0.012070641,0.653341693,0.012254905,0.658320179,0.011538029
205,0.651001793,0.013170011,0.671022805,0.011367971,0.656145232,0.012680237,0.658504767,0.01204017
206,0.64865867,0.013995863,0.666372247,0.011793788,0.659786853,0.01308157,0.661555077,0.011760889
207,0.656588985,0.01322953,0.666501868,0.01265841,0.657330032,0.013346756,0.661706018,0.011198092
208,0.656819586,0.01310564,0.663694476,0.013378951,0.659285149,0.012991261,0.660781152,0.011138501
209,0.658038771,0.012944649,0.661080129,0.013187724,0.660358636,0.012025673,0.666629123,0.010840417
210,0.655649937,0.012708746,0.66089898,0.013704285,0.662791636,0.010750915,0.667381238,0.011220525
211,0.657119718,0.013252033,0.665323723,0.013101338,0.661583376,0.011045995,0.66594165,0.012089793
212,0.654927824,0.013134471,0.663307794,0.012964625,0.661681919,0.012432278,0.664745765,0.011833213
213,0.654299718,0.013055372,0.661942688,0.01402777,0.658291941,0.012597856,0.662350832,0.012062976
214,0.655175985,0.013033857,0.663153904,0.013515194,0.657909497,0.012881046,0.66438762,0.012316081
215,0.655030188,0.012767518,0.663597328,0.01358375,0.659213005,0.012620101,0.661422906,0.012174918
216,0.6558794,0.012720365,0.664087357,0.013315892,0.65717587,0.012028981,0.665764611,0.012731656
217,0.66332767,0.013267799,0.663925514,0.012562568,0.655235163,0.0123721,0.667991975,0.012620551
218,0.657760786,0.013090575,0.664939559,0.012204306,0.65719196,0.012868298,0.66784224,0.012477497
219,0.661062952,0.013433517,0.665730509,0.012225655,0.659006852,0.013168395,0.667752649,0.012363205
220,0.662169884,0.013127431,0.660074502,0.012718954,0.664530321,0.012767489,0.676841665,0.012261574
221,0.657133969,0.013522182,0.660441746,0.012952621,0.667393693,0.012336533,0.675250566,0.011834094
222,0.650969213,0.013561632,0.665634187,0.012618454,0.662964912,0.012759451,0.67522363,0.011406577
223,0.64942782,0.014630663,0.662563057,0.012633404,0.66591354,0.013276778,0.673343031,0.011497621
224,0.655168688,0.012744347,0.661379954,0.012463479,0.669491944,0.012146473,0.671996013,0.011283368
225,0.661005526,0.012538325,0.658321232,0.01143964,0.670255991,0.012106278,0.672526605,0.011794382
226,0.662153321,0.012100031,0.658189691,0.010684213,0.668804728,0.012214537,0.670544084,0.012147451
227,0.664648143,0.012473725,0.657364765,0.011001068,0.667022428,0.012175115,0.670681345,0.01210544
228,0.654626261,0.013573921,0.659198803,0.012136896,0.669982132,0.012584385,0.674123237,0.011971864
229,0.650862393,0.013578208,0.656681445,0.012536426,0.670230925,0.012913271,0.673582239,0.012019462
230,0.653326085,0.013297707,0.659868631,0.012120783,0.670296219,0.012629309,0.670806563,0.01237396
231,0.653669155,0.012936758,0.662353102,0.012115761,0.671914053,0.01203262,0.668816477,0.012209954
232,0.660428819,0.012220964,0.667497381,0.012704022,0.668180444,0.012309911,0.67002181,0.01220611
233,0.66250163,0.012610361,0.663953509,0.012685147,0.670677101,0.012528897,0.675615382,0.012436894
234,0.663837564,0.013568982,0.662595754,0.012616442,0.667708673,0.012767932,0.675032151,0.013362485
235,0.664650418,0.012879847,0.659444329,0.011919431,0.664463742,0.013011637,0.675505441,0.012963246
236,0.666302624,0.012741346,0.663824587,0.011055842,0.662149349,0.013206634,0.672594251,0.013323323
237,0.668995526,0.012272473,0.661138131,0.012489676,0.6644818,0.012640345,0.675483074,0.013691525
238,0.664111972,0.012634302,0.66109368,0.013615809,0.665838308,0.012204651,0.672597545,0.01365842
239,0.664023552,0.012690111,0.660057373,0.013965967,0.665094698,0.012115915,0.679447325,0.013161414
240,0.668155337,0.012846751,0.665232336,0.014201546,0.663423348,0.012589519,0.681288446,0.012917729
241,0.669345094,0.012955747,0.666242498,0.014262583,0.666959871,0.012536905,0.68127966,0.012757725
242,0.667883966,0.013403944,0.665560239,0.013514629,0.667543605,0.012838299,0.680455841,0.012941458
243,0.66309475,0.013726734,0.664276039,0.013466007,0.667600097,0.01220146,0.683069363,0.013079766
244,0.667725572,0.013648537,0.658896112,0.013525437,0.66610518,0.012079737,0.684549814,0.01272593
245,0.662693077,0.01321688,0.655756058,0.012896331,0.662708501,0.012251715,0.682103579,0.013128981
246,0.6627032,0.012521534,0.661428634,0.012776255,0.661986182,0.012419815,0.679774538,0.012043431
247,0.668200357,0.011912138,0.662091644,0.013343316,0.664794171,0.012281742,0.680719742,0.011968381
248,0.670884271,0.012198122,0.6661434,0.013128897,0.671318078,0.012257707,0.682421983,0.012365374
249,0.672016848,0.011562106,0.670363543,0.013530706,0.664568793,0.012076788,0.681134037,0.01191905
250,0.671410718,0.012200238,0.670554587,0.01454946,0.667918025,0.012098645,0.681461807,0.011915876
251,0.674294825,0.012277578,0.674007812,0.014036041,0.66862903,0.012213263,0.684480464,0.011744194
252,0.67559499,0.012384788,0.668915315,0.014252958,0.671811741,0.012426465,0.684556686,0.012128886
253,0.677686142,0.012536049,0.670253738,0.013668699,0.666039484,0.012521416,0.68775342,0.011906375
254,0.674992029,0.013116449,0.674398563,0.012996397,0.666719934,0.012774954,0.688573424,0.012074641
255,0.669861491,0.013355303,0.674869085,0.011797868,0.669342093,0.012014001,0.686656404,0.012300892
256,0.669155921,0.01296847,0.671342022,0.011904462,0.672106498,0.011878688,0.687663734,0.011995097
257,0.66772704,0.013144917,0.674156592,0.011596405,0.671741016,0.012062223,0.68795583,0.011578538
258,0.66556731,0.013281117,0.67160491,0.012347153,0.674087757,0.012227683,0.684947844,0.011778866
259,0.666096605,0.012680038,0.669175367,0.012652341,0.675586716,0.012275162,0.681539874,0.011585706
260,0.665396054,0.012391476,0.673648303,0.012118269,0.675257071,0.012196661,0.680901492,0.012092817
261,0.659155424,0.013089684,0.676007412,0.011488599,0.674564549,0.012349121,0.679722299,0.012769442
262,0.662661738,0.013645603,0.681946765,0.011474183,0.67443888,0.011434928,0.684952644,0.012521571
263,0.662781391,0.013771209,0.683145195,0.011362342,0.67547915,0.011617765,0.68336511,0.011475731
264,0.667125626,0.013459958,0.680880496,0.011788219,0.676337542,0.011919822,0.684981389,0.010994252
265,0.663946271,0.014059202,0.674246924,0.011853648,0.679986532,0.011563092,0.683504106,0.010662
266,0.668511204,0.013191404,0.67711238,0.010860871,0.678687431,0.012398646,0.686623751,0.010808081
267,0.668335793,0.012711356,0.681944769,0.011373284,0.67393749,0.012705152,0.680937453,0.011794822
268,0.670520941,0.013068126,0.684314126,0.011327685,0.679771248,0.012082999,0.682443757,0.011313649
269,0.665499207,0.013948156,0.683844977,0.011165341,0.683987438,0.011367303,0.67911541,0.011438885
270,0.665851752,0.013097166,0.680910136,0.011077183,0.68467261,0.011733933,0.681304654,0.011473295
271,0.670090367,0.012691497,0.6810714,0.011135789,0.680201472,0.012667364,0.687320885,0.011650581
272,0.669961959,0.012416841,0.677370952,0.011897437,0.680158484,0.011917243,0.684965005,0.011643176
273,0.677827231,0.012223303,0.676267456,0.012416988,0.675921173,0.011851066,0.688108424,0.011601229
274,0.671300513,0.012470878,0.677944481,0.011617127,0.672757383,0.011701833,0.686082765,0.011919249
275,0.671783722,0.012615247,0.680162061,0.011261751,0.674703781,0.011262965,0.682441862,0.013111108
276,0.671454861,0.011920261,0.669291297,0.011676829,0.672577659,0.011688288,0.677976393,0.013218458
277,0.667472435,0.013035102,0.668286059,0.012227758,0.677657531,0.011337169,0.677970242,0.012413558
278,0.666666408,0.012968651,0.66894898,0.012750289,0.673805398,0.0108281,0.681294108,0.011785222
279,0.67242588,0.012590671,0.675180507,0.011809097,0.677027163,0.010821847,0.676414382,0.011801343
280,0.671354916,0.012655803,0.679710325,0.011500801,0.673146746,0.011028211,0.678585802,0.011605349
281,0.670761188,0.012159391,0.684687023,0.011320889,0.670750716,0.011540764,0.678149589,0.012303579
282,0.670608968,0.012417175,0.679261496,0.011872711,0.669598012,0.011130577,0.677715435,0.01187047
283,0.667436542,0.013096833,0.677156951,0.012372076,0.664697264,0.011245695,0.680563154,0.01181628
284,0.669963457,0.013545224,0.681442145,0.012555182,0.664460561,0.011322623,0.679052831,0.010876134
285,0.66817734,0.013748979,0.685375341,0.012247825,0.671174389,0.01077716,0.679052438,0.011280586
286,0.668238273,0.013458574,0.683813648,0.011909241,0.674193323,0.010483041,0.674537797,0.01115808
287,0.668954607,0.01299788,0.681865102,0.011346172,0.674610995,0.010150867,0.67302664,0.011405803
288,0.671865554,0.012817408,0.678811499,0.011278318,0.670542166,0.010338191,0.672797812,0.011938422
289,0.675246035,0.012362053,0.676016997,0.011252963,0.670952214,0.010767773,0.671823662,0.0120572
290,0.67738014,0.012597859,0.672637274,0.011254678,0.67269744,0.010936833,0.677702272,0.012087005
291,0.678542289,0.01290516,0.673682372,0.011399384,0.671587467,0.010689214,0.676368404,0.011766925
292,0.675961487,0.012784998,0.674412064,0.011731353,0.674984144,0.010610301,0.674698541,0.012414055
293,0.67939971,0.012467692,0.672522202,0.011439823,0.675234546,0.010561478,0.673581505,0.012348206
294,0.678627815,0.012052489,0.673486864,0.011243901,0.673260249,0.010437798,0.674323101,0.012440227
295,0.678481299,0.011353921,0.674873681,0.010980103,0.670862251,0.01092922,0.67865881,0.012517589
296,0.679395265,0.011500324,0.677203974,0.010679096,0.671476452,0.011075239,0.67799437,0.012265783
297,0.675849757,0.01167246,0.67873527,0.010465635,0.674290037,0.011523438,0.681090828,0.011738519
298,0.67334773,0.012180373,0.674808283,0.011510778,0.677061056,0.011470235,0.684135152,0.010827537
299,0.676707994,0.011960014,0.676579473,0.011371759,0.675599,0.011395103,0.685424198,0.011376071
300,0.676173361,0.012059085,0.681595395,0.010869821,0.676108456,0.011201646,0.683767823,0.011237956
301,0.678328385,0.011398809,0.680811537,0.010422424,0.672090076,0.010564649,0.681102378,0.012201086
302,0.675799133,0.011269127,0.682577448,0.010808056,0.671658456,0.010354501,0.680423516,0.012254481
303,0.676842633,0.011335782,0.682885741,0.010427142,0.673871554,0.010736179,0.680725387,0.011914918
304,0.676790181,0.011725176,0.686502684,0.010120191,0.672635911,0.011510723,0.686143188,0.011636608
305,0.67991499,0.01195717,0.684872682,0.011081838,0.672228951,0.011973806,0.680566022,0.012034964
306,0.679915728,0.012706121,0.6776456,0.012189967,0.670994675,0.011849013,0.683513831,0.012001003
307,0.675739393,0.012851121,0.681397354,0.012176325,0.677048875,0.011362358,0.679951428,0.012293865
308,0.674883861,0.012752083,0.685059456,0.012111453,0.675405512,0.0112807,0.677473029,0.013300894
309,0.676020995,0.012507987,0.680884639,0.012076923,0.674776714,0.011688144,0.677632923,0.012322925
310,0.678272769,0.012142274,0.684156344,0.011615194,0.680111722,0.011108131,0.681078284,0.01261085
311,0.676961829,0.012649665,0.683793617,0.01122903,0.678234878,0.011048784,0.678216513,0.01321198
312,0.673069313,0.012795248,0.680296225,0.012230903,0.676911387,0.011215601,0.681075855,0.012271741
313,0.669989464,0.012118991,0.681528525,0.012439038,0.681332054,0.010718244,0.682493125,0.011579833
314,0.673590154,0.012976403,0.680369465,0.012349979,0.685309583,0.010376356,0.680632554,0.011384541
315,0.674276297,0.013277099,0.684318228,0.011555394,0.677122048,0.010557675,0.678275598,0.011685381
316,0.6723768,0.013292832,0.679945324,0.011505487,0.671484031,0.011145008,0.682100408,0.01128832
317,0.672772404,0.013685631,0.675926873,0.011817485,0.67258293,0.011176584,0.681026324,0.011561194
318,0.676609878,0.012534614,0.681523194,0.011422467,0.669500573,0.011321959,0.680052808,0.011461046
319,0.672144318,0.012805285,0.680998867,0.011414745,0.67666583,0.011019407,0.684958109,0.010662046
320,0.676551886,0.013050745,0.683068703,0.010836162,0.676096169,0.01107603,0.68531955,0.011576906
321,0.681096187,0.013429258,0.678311163,0.010754794,0.676876377,0.010511789,0.686455083,0.011672036
322,0.682983993,0.013069211,0.677884247,0.010459832,0.675623956,0.010293269,0.687074807,0.011553505
323,0.681566629,0.012180981,0.675975666,0.011493708,0.678620452,0.010499116,0.690372063,0.011233795
324,0.679381547,0.013241704,0.680353312,0.01096723,0.676907377,0.010914998,0.688132338,0.01185724
325,0.673242575,0.013278852,0.681710654,0.010861729,0.670971215,0.011536796,0.685736427,0.012630066
326,0.677816054,0.012379258,0.682927251,0.009595616,0.670806245,0.01157019,0.683229952,0.013150956
327,0.676137393,0.012382441,0.683723947,0.010085808,0.676822682,0.011980647,0.686523143,0.012959305
328,0.674899532,0.012486261,0.6879297,0.00965521,0.675373098,0.012149724,0.690219067,0.011936129
329,0.673291448,0.012637801,0.68452628,0.009874929,0.675288491,0.012270063,0.68446542,0.011835231
330,0.676125365,0.012813951,0.685871629,0.010190421,0.672997414,0.011471522,0.683960389,0.011452362
331,0.673450955,0.012818618,0.688540948,0.010906276,0.679843012,0.011221873,0.684009776,0.011588061
332,0.679304332,0.012752613,0.686127644,0.011016741,0.6805005,0.010640712,0.685165412,0.011138459
333,0.681570005,0.011707278,0.688485752,0.01044001,0.68203943,0.011122429,0.687638702,0.011815956
334,0.678603578,0.011918253,0.687612205,0.010771407,0.682219989,0.011402657,0.687719746,0.011360421
335,0.679021775,0.012969289,0.685644232,0.010567014,0.681123712,0.011225071,0.690615024,0.011205359
336,0.677446331,0.012738907,0.68749268,0.010951963,0.682081327,0.010612715,0.689465259,0.010973534
337,0.673749542,0.013857264,0.689521405,0.01054535,0.683786668,0.010967587,0.691532721,0.010545853
338,0.6751219,0.013811859,0.692288652,0.010609988,0.679961144,0.01109289,0.695782318,0.010466063
339,0.678200131,0.013859017,0.692945371,0.010949696,0.679458565,0.011739057,0.696407139,0.010562654
340,0.682258329,0.012876049,0.69364121,0.011031525,0.677887275,0.011911334,0.698629182,0.010106248
341,0.682238101,0.012491359,0.691775876,0.011467408,0.677662057,0.01173287,0.696958644,0.009894919
342,0.681247082,0.012458066,0.685879706,0.011906652,0.681048766,0.011754528,0.692323005,0.009845507
343,0.685925681,0.012989833,0.683949523,0.011917351,0.682405423,0.01181859,0.6905484,0.010403147
344,0.679854328,0.012847704,0.691071828,0.011241269,0.682761772,0.011751966,0.696159259,0.010377094
345,0.684663588,0.012793822,0.690278078,0.011184987,0.681902469,0.011620267,0.693016494,0.011012071
346,0.68620235,0.012521055,0.694475905,0.011510147,0.680272187,0.011987655,0.694421226,0.010879451
347,0.688314405,0.012097506,0.698258668,0.010900876,0.679684995,0.011487222,0.699123663,0.010373643
348,0.684593694,0.013347246,0.696903149,0.011267843,0.67754303,0.011444184,0.696046239,0.010418552
349,0.682512628,0.013720432,0.699832591,0.011076622,0.677358638,0.011803104,0.698247185,0.010239329
350,0.682548732,0.013549821,0.699299544,0.01046585,0.675246657,0.012240678,0.698393711,0.010601887
351,0.686597608,0.013062969,0.697735363,0.010613824,0.679689752,0.011478706,0.698647209,0.010230325
352,0.687230722,0.012920178,0.696668381,0.010766806,0.680816023,0.011075036,0.691105683,0.010866441
353,0.685300768,0.012657446,0.696165094,0.010397934,0.681204766,0.010977331,0.68288823,0.011698592
354,0.681299365,0.012346713,0.699266914,0.010433869,0.679193742,0.011893545,0.685748069,0.011642217
355,0.683536233,0.012356103,0.695284016,0.011034809,0.679449736,0.011530602,0.689135523,0.010968636
356,0.68505876,0.011954409,0.694570308,0.010947735,0.677776681,0.011529741,0.688687204,0.010903139
357,0.685791135,0.011498373,0.698083944,0.010596481,0.676862963,0.01154092,0.688447117,0.010537536
358,0.683266251,0.012080952,0.69943354,0.010153567,0.676682379,0.012066291,0.690435701,0.010871624
359,0.687605673,0.012517787,0.700187146,0.010114599,0.676505535,0.01203582,0.690902546,0.010169651
360,0.684401407,0.013324048,0.700974881,0.010104913,0.677387528,0.011811151,0.691225005,0.011386645
361,0.683303345,0.013424788,0.698735461,0.010811799,0.67590688,0.011623041,0.690502331,0.011481602
362,0.688942432,0.012911235,0.697624317,0.011709631,0.677044597,0.01146013,0.690721464,0.011270269
363,0.684764321,0.012416648,0.701176008,0.012040896,0.679125776,0.011413092,0.688290018,0.010721653
364,0.684991345,0.013255676,0.699451303,0.012130384,0.679956672,0.011428139,0.689786968,0.010538933
365,0.687095064,0.012731293,0.700807383,0.011821945,0.676920563,0.011512717,0.689614441,0.010945124
366,0.689485299,0.012689311,0.700251995,0.01188637,0.675178358,0.010896841,0.688778695,0.010760163
367,0.691972296,0.012268616,0.70032401,0.011593044,0.679109945,0.011381003,0.688846899,0.010133684
368,0.696009813,0.012069685,0.699032623,0.01209539,0.678349506,0.011700919,0.682171118,0.011841656
369,0.697052641,0.012002859,0.69666001,0.011253557,0.679657592,0.011336148,0.686914679,0.011805219
370,0.695712211,0.011788245,0.696928288,0.011072659,0.676560159,0.011383241,0.690561405,0.011298488
371,0.69398069,0.012669127,0.698700151,0.010687545,0.680307824,0.01069992,0.692792746,0.010999147
372,0.696626709,0.012790557,0.696276403,0.01018877,0.681670572,0.010881308,0.693691369,0.010914277
373,0.694072407,0.013042025,0.698208738,0.010409048,0.681971612,0.011069902,0.691330723,0.011682757
374,0.697395822,0.012504601,0.701886085,0.010617643,0.686175763,0.011211395,0.690436489,0.011983907
375,0.697878853,0.013115253,0.699820254,0.010571282,0.684847656,0.010608523,0.69103406,0.013089091
376,0.697898195,0.013382404,0.697829765,0.010612713,0.682343746,0.010981778,0.693951129,0.012482817
377,0.699030268,0.012678456,0.699265411,0.010524422,0.682010018,0.010904874,0.695888901,0.011766363
378,0.69940569,0.012660397,0.697965153,0.010926206,0.681091169,0.0108725,0.690378004,0.012113031
379,0.695866247,0.013302251,0.695358239,0.011308099,0.680544,0.009806346,0.691467232,0.011786762
380,0.699052112,0.012861415,0.702096847,0.011326721,0.68079182,0.01011117,0.695674134,0.011597259
381,0.696705499,0.013082614,0.700989366,0.010887864,0.686285576,0.010262307,0.694109622,0.011803713
382,0.698035951,0.012849235,0.700325388,0.01155807,0.684585288,0.010608913,0.690262164,0.011621703
383,0.700366976,0.012244904,0.700351241,0.011656049,0.683994468,0.010307833,0.693787603,0.010728956
384,0.702200651,0.011725155,0.706637091,0.011744038,0.683148894,0.009810438,0.694959879,0.010952122
385,0.69951552,0.01176068,0.704440758,0.011484799,0.683061425,0.009474785,0.69960088,0.010403244
386,0.703273238,0.011708874,0.705700636,0.011256128,0.685973176,0.00924681,0.696385565,0.010429565
387,0.700743337,0.012053018,0.702112939,0.011015431,0.687384111,0.009112133,0.692665633,0.011628711
388,0.698468154,0.011467116,0.699855108,0.010774462,0.686092033,0.009219298,0.693630202,0.011623508
389,0.693457431,0.011295627,0.697750372,0.010804783,0.685448674,0.009558885,0.698534631,0.011278495
390,0.692809109,0.011695979,0.701050043,0.010565319,0.687775605,0.009622643,0.69805702,0.011748928
391,0.697272966,0.011232577,0.705010628,0.011056227,0.686231521,0.009651464,0.700633484,0.011769869
392,0.697490436,0.011067401,0.705166212,0.011517774,0.687876545,0.009310343,0.699910225,0.01116779
393,0.700204177,0.010953704,0.705770149,0.011403545,0.690062163,0.009837521,0.700322504,0.011181042
394,0.699129073,0.011269775,0.706804548,0.011166946,0.69004809,0.009802486,0.696162349,0.011059284
395,0.699095703,0.011599541,0.705222683,0.011709153,0.688822323,0.009884128,0.68946458,0.011882507
396,0.702338767,0.011160707,0.704059768,0.011279625,0.684143955,0.010267532,0.687672859,0.011913837
397,0.700438767,0.011538136,0.703415328,0.010937595,0.685131901,0.009892801,0.688170027,0.011859607
398,0.699180657,0.011342637,0.704823429,0.010843834,0.688124931,0.010034719,0.691086282,0.011206524
399,0.700780014,0.011640924,0.709773458,0.010495987,0.694049639,0.009942569,0.696055495,0.011451987
400,0.701067965,0.011528781,0.706083832,0.01136067,0.693258273,0.009734354,0.699782701,0.011274405
401,0.704227357,0.011269861,0.701975111,0.011100751,0.69340485,0.009722206,0.696033536,0.012009249
402,0.701190934,0.011735987,0.705625233,0.011513512,0.69438839,0.010462791,0.698910442,0.011527641
403,0.697700541,0.011616334,0.702663495,0.011995048,0.693539885,0.011209623,0.699881134,0.011790926
404,0.699896823,0.011283341,0.702922164,0.011108921,0.689503769,0.010724033,0.696245329,0.01243738
405,0.705513077,0.011587928,0.698754068,0.011178871,0.688954401,0.010413666,0.695504475,0.012361017
406,0.705269257,0.011053129,0.700702579,0.010946898,0.688553196,0.009399463,0.69660909,0.011607269
407,0.704872564,0.010693018,0.701281967,0.010278177,0.693056942,0.010028022,0.697797458,0.011520748
408,0.70510534,0.00988334,0.695915322,0.010726738,0.692685122,0.010520871,0.69393431,0.011440155
409,0.703487898,0.011412279,0.696140372,0.010568864,0.69615456,0.010151397,0.698893671,0.011723676
410,0.7031688,0.01202481,0.696197836,0.010294692,0.695788358,0.010458936,0.696855015,0.011605138
411,0.704170782,0.011781681,0.700254399,0.010591055,0.695841856,0.010837652,0.697796306,0.011391229
412,0.704232025,0.01157505,0.701231223,0.01115842,0.695055906,0.011530305,0.699410702,0.011651639
413,0.704192183,0.011278306,0.700194853,0.010750636,0.695454644,0.010674431,0.699280819,0.011802167
414,0.703783779,0.010710731,0.696849284,0.011471159,0.697785486,0.010636625,0.702877771,0.011433598
415,0.702532081,0.010502914,0.693619872,0.011345061,0.698324789,0.010532147,0.701379205,0.011387935
416,0.702657462,0.01075192,0.694029928,0.011546704,0.69893354,0.010492795,0.697115747,0.010605352
417,0.702424734,0.01130666,0.697094481,0.01122479,0.701143148,0.010647419,0.70034133,0.010740259
418,0.701243655,0.01163582,0.696371626,0.011079287,0.701095526,0.010637211,0.70237636,0.010130638
419,0.703074586,0.011977241,0.701057315,0.010512073,0.700090544,0.01111727,0.703843862,0.010128313
420,0.705926193,0.011607131,0.702622233,0.010552727,0.699984008,0.011175075,0.70721335,0.010373839
421,0.709414356,0.011502481,0.700807017,0.01088782,0.701237761,0.010658326,0.703897046,0.010196877
422,0.70953401,0.01138505,0.701568551,0.011109757,0.704497047,0.010548642,0.69911234,0.010341076
423,0.710554411,0.011069026,0.697668615,0.010935184,0.703045682,0.010340539,0.697181475,0.010053031
424,0.705953497,0.01121326,0.695267032,0.010739026,0.701742961,0.009841052,0.695917183,0.010405553
425,0.706600892,0.010676794,0.698245578,0.010911471,0.703766551,0.009540794,0.697311703,0.010322909
426,0.707445815,0.01107628,0.699445547,0.010865767,0.70242022,0.009763964,0.700822145,0.009519018
427,0.704019379,0.011123275,0.697765517,0.010809569,0.702522946,0.009871666,0.697671506,0.009681126
428,0.703362348,0.011148582,0.698255354,0.010554223,0.703596088,0.010490241,0.697309534,0.010297435
429,0.704031984,0.011265945,0.702394198,0.010409142,0.707995695,0.009877648,0.697532117,0.010319424
430,0.706821251,0.011473276,0.701808134,0.010313931,0.708758265,0.00935799,0.691297005,0.01068682
431,0.704928943,0.011448755,0.704156406,0.009891259,0.703504954,0.00929022,0.692375032,0.010445703
432,0.710073442,0.011021268,0.701440743,0.00965203,0.70499554,0.009517393,0.692866779,0.010673722
433,0.710840302,0.011258169,0.69869535,0.010377032,0.708131849,0.009966773,0.696104805,0.010968799
434,0.705619541,0.011368617,0.701067206,0.009768437,0.706567886,0.00977872,0.694973836,0.010431338
435,0.705915295,0.011206278,0.702524137,0.010124893,0.704527458,0.009710727,0.693281892,0.010783833
436,0.706169279,0.011103935,0.697604658,0.010559746,0.700336769,0.009783654,0.693526784,0.010536372
437,0.703451594,0.011064833,0.696466309,0.010317463,0.702207678,0.009256464,0.695546285,0.010463249
438,0.704986936,0.010985505,0.697049132,0.01059253,0.702194579,0.0092966,0.694751562,0.010430162
439,0.706027596,0.010482072,0.693284944,0.01101763,0.702931288,0.009749919,0.697838333,0.010110493
440,0.707656754,0.010495233,0.697464704,0.010590776,0.704496385,0.010128871,0.697516805,0.009661746
441,0.709468146,0.010132785,0.693199591,0.010808677,0.703635018,0.010422744,0.694705675,0.009972129
442,0.70595626,0.010164663,0.697442368,0.010672999,0.699591518,0.01014379,0.689428169,0.010189182
443,0.710250426,0.010058606,0.697052203,0.011167741,0.700903503,0.010141029,0.694706357,0.010516191
444,0.714562453,0.009732353,0.697705713,0.011462215,0.705111412,0.0097555,0.698810403,0.009861831
445,0.716337035,0.009617144,0.699546566,0.0108814,0.700052689,0.010193265,0.698523428,0.010495059
446,0.71423227,0.009679713,0.694628979,0.011192993,0.7003697,0.010120945,0.698923175,0.010738145
447,0.712516437,0.009417688,0.69790431,0.0112237,0.702253754,0.009956362,0.698811659,0.010899549
448,0.713650188,0.009241853,0.699629948,0.010409731,0.703736161,0.009792264,0.699312541,0.009894505
449,0.712614164,0.009553518,0.70285556,0.009200331,0.696329427,0.01035798,0.695302155,0.010371011
450,0.711670658,0.009708397,0.70400739,0.009862111,0.69850841,0.009980243,0.700181623,0.009951105
451,0.710038177,0.00995302,0.697621692,0.010628709,0.69854233,0.01011769,0.700148207,0.009987984
452,0.709893985,0.010213073,0.701482144,0.010455002,0.700148417,0.010714571,0.700734573,0.010069221
453,0.711697393,0.01004573,0.703296199,0.010660824,0.695882931,0.010779293,0.699372063,0.00986461
454,0.711094814,0.009844991,0.699491159,0.010775234,0.692995323,0.010376938,0.696774272,0.009915435
455,0.708304053,0.010504574,0.695535615,0.011432372,0.695498533,0.010943283,0.697313174,0.010198732
456,0.707885632,0.010586092,0.696286358,0.011233343,0.69744507,0.010611349,0.695057124,0.010746698
457,0.708592471,0.01079081,0.700710882,0.011257762,0.698200736,0.011018379,0.695683254,0.009880351
458,0.710411009,0.011290478,0.701381242,0.011256671,0.696449085,0.011771891,0.699260837,0.010053263
459,0.711783679,0.011538889,0.703734908,0.010700298,0.699979072,0.011241321,0.700029773,0.010221166
460,0.708775455,0.011891925,0.707026845,0.010697124,0.701770568,0.011351323,0.701071623,0.010652283
461,0.704839327,0.012013094,0.705540694,0.010909513,0.704398839,0.011281775,0.701125224,0.010275448
462,0.702032966,0.012047655,0.704595314,0.010927701,0.703043728,0.010834802,0.703842789,0.010141274
463,0.700680888,0.011426113,0.705381283,0.010829169,0.701684556,0.010721441,0.701905941,0.009752618
464,0.70179908,0.010416405,0.708585324,0.010743232,0.700489718,0.011362643,0.699362948,0.009892748
465,0.703305037,0.010042846,0.709676021,0.010880364,0.704037269,0.011402549,0.702084797,0.010194888
466,0.70142311,0.010542198,0.712857484,0.010403822,0.702098285,0.01137083,0.702491851,0.009904546
467,0.704132014,0.010879894,0.712474049,0.010799583,0.70195027,0.010990624,0.704293946,0.009839909
468,0.708002694,0.01099728,0.714142061,0.01050449,0.699090949,0.011129334,0.703537357,0.009755478
469,0.71081208,0.010348274,0.714108357,0.010091348,0.697519728,0.011614592,0.704154605,0.009668295
470,0.712050478,0.010341571,0.715212968,0.009848187,0.700490595,0.01172416,0.702514102,0.010782216
471,0.713164713,0.010730275,0.716937606,0.009476047,0.69917165,0.011825069,0.70634057,0.010228338
472,0.714279445,0.010383561,0.719163084,0.008945591,0.700865308,0.011942178,0.707274246,0.010447651
473,0.714666728,0.01022651,0.71708359,0.010117536,0.698847585,0.011942203,0.709230893,0.010874881
474,0.718078334,0.010242728,0.716393299,0.010284417,0.698401728,0.01224451,0.707345712,0.010923246
475,0.719419692,0.009746597,0.717747763,0.009898355,0.698158116,0.011437222,0.707043838,0.01039282
476,0.716968969,0.009738146,0.716870318,0.01013124,0.698972171,0.01118418,0.707781018,0.010281256
477,0.714184013,0.009854192,0.715923148,0.01032141,0.698882267,0.011164563,0.708982121,0.010369669
478,0.713620099,0.010056336,0.713565554,0.010219884,0.698859396,0.011018319,0.707737967,0.010212017
479,0.715976783,0.010090115,0.708061181,0.009989742,0.693872993,0.010647938,0.706945798,0.009965955
480,0.714985913,0.01030538,0.706870195,0.009568053,0.693798992,0.010917396,0.703877996,0.010618907
481,0.717636475,0.010562871,0.70922402,0.010079573,0.694679302,0.011079344,0.7062544,0.010511639
482,0.71824574,0.010276231,0.709511519,0.010158419,0.695169987,0.010703827,0.705333721,0.010334847
483,0.718923896,0.010261363,0.712731129,0.010166381,0.700056365,0.010996228,0.703718889,0.01019307
484,0.717794248,0.010415189,0.715109334,0.010332028,0.702706459,0.010716124,0.70796013,0.010574158
485,0.715433653,0.009891818,0.715393438,0.009709032,0.700646205,0.010621263,0.702944722,0.010526805
486,0.711817645,0.010022006,0.715360208,0.009360717,0.701232545,0.010998334,0.704952993,0.010267227
487,0.714430784,0.010053306,0.713256303,0.009624876,0.705083035,0.010772545,0.699996552,0.01010458
488,0.714361461,0.010214399,0.714655996,0.009720928,0.706937491,0.010170198,0.699428115,0.010217505
489,0.714247541,0.010658159,0.71146842,0.010311378,0.708076162,0.010369433,0.705550501,0.010151754
490,0.714478071,0.010421549,0.711922124,0.010480317,0.705384713,0.010267134,0.709803291,0.01003918
491,0.713179033,0.010412098,0.712811734,0.010075197,0.701363928,0.009996162,0.704373598,0.009934588
492,0.712636575,0.011191907,0.712640454,0.009550149,0.701112923,0.010004972,0.70551536,0.009961299
493,0.711394579,0.01106308,0.717011238,0.009033599,0.700516091,0.009586568,0.703851932,0.010060299
494,0.712684247,0.011365387,0.715404554,0.009017429,0.698133465,0.009750651,0.701482981,0.009616644
495,0.710898585,0.012079852,0.70927274,0.00966992,0.698395613,0.010299494,0.703113555,0.009609969
496,0.709243663,0.012314463,0.706102229,0.0095993,0.699466348,0.00994449,0.704352751,0.009602431
497,0.716066329,0.011610682,0.707109855,0.009303326,0.698333078,0.009385359,0.701365812,0.009741621
498,0.712879499,0.011950432,0.710008997,0.00896643,0.696717001,0.010208189,0.700449003,0.009829735
499,0.712069706,0.012047283,0.712724305,0.008877451,0.695482412,0.009705775,0.701185808,0.010610451

==> data/reward_vary_L.csv <==
t,optimal_avg,optimal_sem,historical_exploit_avg,historical_exploit_sem,L07,L07_sem,L10,L10_sem,L12,L12_sem,L15,L15_sem,L20,L20_sem,L_exact,L_exact_sem
0,0.848945986,0,0.560164669,0.016273616,0.506530945,0.015863175,0.504809046,0.015473136,0.504809046,0.015473136,0.504809046,0.015473136,0.504809046,0.015473136,0.509362554,0.016362275
1,0.848945986,0,0.560164669,0.016273616,0.511379553,0.014953197,0.510486182,0.015090738,0.509425179,0.015007624,0.513759497,0.015220447,0.507060064,0.014885291,0.512380582,0.015580606
2,0.848945986,0,0.560164669,0.016273616,0.514832511,0.015621581,0.522052007,0.016123924,0.521031025,0.017219957,0.518580876,0.016367782,0.502476606,0.016585105,0.522949595,0.016013534
3,0.848945986,0,0.560164669,0.016273616,0.5194576,0.014892698,0.526408763,0.015684477,0.52676896,0.015960887,0.524982948,0.015622273,0.507389475,0.01636066,0.527258557,0.015084534
4,0.848945986,0,0.560164669,0.016273616,0.523223247,0.014653076,0.527887887,0.015724591,0.522106035,0.016645661,0.525641477,0.015848398,0.520792975,0.015850833,0.520001833,0.015431216
5,0.848945986,0,0.560164669,0.016273616,0.523096939,0.014920235,0.535437964,0.015387048,0.535649993,0.015728551,0.52479042,0.015710035,0.506660839,0.016850096,0.527570955,0.014164102
6,0.848945986,0,0.560164669,0.016273616,0.5329233,0.014907635,0.531298585,0.01580924,0.531933019,0.01583385,0.536069496,0.015035353,0.5234269,0.016427637,0.529762644,0.015675502
7,0.848945986,0,0.560164669,0.016273616,0.534265049,0.014223096,0.541006753,0.01534074,0.536357737,0.014977881,0.530058713,0.015314494,0.534228254,0.015461443,0.532105882,0.014985649
8,0.848945986,0,0.560164669,0.016273616,0.543691413,0.013972276,0.539432113,0.014991726,0.545258642,0.014474965,0.539046626,0.015240044,0.528280616,0.016050846,0.536232828,0.016112278
9,0.848945986,0,0.560164669,0.016273616,0.535668644,0.013484958,0.548516453,0.014958965,0.53514609,0.014726372,0.543547379,0.015877575,0.538855489,0.016161753,0.543677767,0.015649472
10,0.848945986,0,0.560164669,0.016273616,0.542524649,0.013906458,0.554189415,0.014123798,0.550297124,0.014494482,0.542139318,0.014964479,0.550444809,0.016424939,0.546931078,0.014863545
11,0.848945986,0,0.560164669,0.016273616,0.54729637,0.013335417,0.551285641,0.015144568,0.549153777,0.014227124,0.547184804,0.015999199,0.546672357,0.01710795,0.548197185,0.015258573
12,0.848945986,0,0.560164669,0.016273616,0.543242256,0.013848474,0.560473161,0.015059581,0.549482537,0.014115942,0.546968622,0.016292025,0.534640153,0.01647088,0.554972436,0.014978547
13,0.848945986,0,0.560164669,0.016273616,0.549185346,0.013853282,0.560857979,0.015278128,0.558632491,0.014091553,0.545838746,0.01677987,0.548547295,0.014986776,0.554677705,0.014812669
14,0.848945986,0,0.560164669,0.016273616,0.551832192,0.013455427,0.558153366,0.014366413,0.557947637,0.014549372,0.551379497,0.016709611,0.559989538,0.015685766,0.561447027,0.014693016
15,0.848945986,0,0.560164669,0.016273616,0.549955396,0.013196249,0.56523615,0.014030727,0.564261994,0.013964032,0.557593439,0.016460767,0.552054404,0.016344931,0.556536602,0.014644494
16,0.848945986,0,0.560164669,0.016273616,0.554574417,0.013730291,0.56112043,0.01553304,0.562194129,0.013616864,0.553384471,0.016894661,0.548661162,0.015823235,0.563470308,0.014890273
17,0.848945986,0,0.560164669,0.016273616,0.557832148,0.01370739,0.563424716,0.014352692,0.563251122,0.014012398,0.560666226,0.015832856,0.548934237,0.016168524,0.561557852,0.015039641
18,0.848945986,0,0.560164669,0.016273616,0.559139136,0.014078722,0.561291308,0.014596084,0.564721067,0.014715053,0.568224958,0.016048475,0.554924944,0.016735755,0.562239451,0.014747005
19,0.848945986,0,0.560164669,0.016273616,0.562211286,0.013546106,0.564602195,0.014466233,0.566536514,0.014971684,0.551875503,0.017028848,0.559605944,0.016110785,0.568044174,0.015262096
20,0.848945986,0,0.560164669,0.016273616,0.558104812,0.013219041,0.569389557,0.01467835,0.561197017,0.01448037,0.552321671,0.016927765,0.552516728,0.015735939,0.571569648,0.014901985
21,0.848945986,0,0.560164669,0.016273616,0.559399792,0.014242772,0.568765274,0.015497845,0.569163738,0.015386597,0.567316197,0.015732991,0.551101125,0.01629174,0.576744096,0.014664053
22,0.848945986,0,0.560164669,0.016273616,0.559528616,0.013632248,0.56884791,0.015800669,0.567736446,0.016017977,0.561286731,0.015942836,0.548653162,0.018090203,0.575791438,0.014172181
23,0.848945986,0,0.560164669,0.016273616,0.557378548,0.013751215,0.572354337,0.015484176,0.565727384,0.014695078,0.549669445,0.01745461,0.553519245,0.01752367,0.578220911,0.014608256
24,0.848945986,0,0.560164669,0.016273616,0.560865611,0.013839713,0.572910741,0.015668905,0.575160714,0.01587074,0.546793309,0.016173099,0.555551339,0.01732509,0.581186242,0.014634708
25,0.848945986,0,0.560164669,0.016273616,0.55844084,0.013643474,0.568854019,0.015816418,0.570602647,0.015955629,0.557170277,0.016454009,0.553339138,0.01740078,0.57998294,0.014742666
26,0.848945986,0,0.560164669,0.016273616,0.562124396,0.013292767,0.571989082,0.015121453,0.566833352,0.015619771,0.567249333,0.016219495,0.558570708,0.016897817,0.580506532,0.014386605
27,0.848945986,0,0.560164669,0.016273616,0.569318865,0.013987063,0.574891285,0.015700085,0.579037674,0.015762235,0.56936383,0.016472654,0.553938917,0.018035545,0.582260417,0.014312377
28,0.848945986,0,0.560164669,0.016273616,0.569071815,0.014097411,0.570127842,0.015133833,0.580867083,0.015378612,0.565663929,0.016329573,0.561809757,0.017377515,0.587917701,0.013511132
29,0.848945986,0,0.560164669,0.016273616,0.568015176,0.013255578,0.571037497,0.01533559,0.581188887,0.016172851,0.561386546,0.016509556,0.566044201,0.017352898,0.596640611,0.013240868
30,0.848945986,0,0.560164669,0.016273616,0.57545249,0.01321914,0.578738394,0.01517903,0.583094624,0.016338734,0.560771374,0.016927836,0.573294855,0.017505431,0.590493338,0.014572026
31,0.848945986,0,0.560164669,0.016273616,0.575904715,0.013893626,0.575208497,0.015779357,0.584944932,0.015743427,0.561759596,0.017451355,0.56817577,0.017461387,0.592470416,0.01476956
32,0.848945986,0,0.560164669,0.016273616,0.575791598,0.013800322,0.574493024,0.014852033,0.588878485,0.015851945,0.569474648,0.016987514,0.569460897,0.018350458,0.596224934,0.014451381
33,0.848945986,0,0.560164669,0.016273616,0.575165882,0.013887471,0.576386977,0.014939189,0.580981947,0.016007587,0.567202255,0.016631581,0.56928158,0.018847117,0.591976509,0.015385277
34,0.848945986,0,0.560164669,0.016273616,0.576691127,0.013294932,0.580276548,0.015608816,0.575334549,0.015587061,0.562123403,0.016505764,0.571767435,0.018621436,0.59705383,0.015341079
35,0.848945986,0,0.560164669,0.016273616,0.574431203,0.012502814,0.576482885,0.015025755,0.581709385,0.015598305,0.557998437,0.016312688,0.572643195,0.018047801,0.594313542,0.015447926
36,0.848945986,0,0.560164669,0.016273616,0.578773148,0.013362501,0.577974115,0.01485832,0.591592287,0.014321133,0.558886223,0.017253027,0.57214029,0.018427378,0.600777224,0.014751429
37,0.848945986,0,0.560164669,0.016273616,0.579198647,0.013682938,0.581365444,0.01513078,0.58388711,0.013559604,0.567024398,0.016869633,0.575394479,0.017922002,0.600143094,0.014810295
38,0.848945986,0,0.560164669,0.016273616,0.576296976,0.013293138,0.581022967,0.014384327,0.576856807,0.012805691,0.565553776,0.017218013,0.575435789,0.017971338,0.592831223,0.015449896
39,0.848945986,0,0.560164669,0.016273616,0.580268371,0.013415315,0.579283668,0.01498309,0.575891281,0.014353531,0.557221756,0.017206762,0.572188097,0.018049484,0.598371212,0.014267567
40,0.848945986,0,0.560164669,0.016273616,0.574281857,0.013171179,0.585102794,0.015381032,0.57760153,0.01403487,0.557259143,0.017486275,0.573679244,0.018310579,0.599133455,0.01480324
41,0.848945986,0,0.560164669,0.016273616,0.57661192,0.012506248,0.57716602,0.015368331,0.572164652,0.014064909,0.563146518,0.017947731,0.580620175,0.017712863,0.596856462,0.015816389
42,0.848945986,0,0.560164669,0.016273616,0.577855078,0.013017324,0.57993121,0.014946314,0.56998841,0.015335295,0.560642215,0.018063459,0.579246934,0.017201056,0.597696644,0.015580053
43,0.848945986,0,0.560164669,0.016273616,0.580399606,0.012854116,0.580033467,0.014956576,0.564833974,0.015671967,0.560420672,0.017644713,0.577147184,0.018076859,0.599519134,0.015262963
44,0.848945986,0,0.560164669,0.016273616,0.58046022,0.012202948,0.58199209,0.016090214,0.564181802,0.015514348,0.558790874,0.017410451,0.586887449,0.018263029,0.602610273,0.014460491
45,0.848945986,0,0.560164669,0.016273616,0.581907545,0.012371643,0.587237781,0.016417486,0.562341465,0.015165546,0.560782305,0.016292005,0.58923904,0.017420885,0.595789014,0.015335487
46,0.848945986,0,0.560164669,0.016273616,0.586844846,0.013391031,0.590124803,0.015683899,0.559255026,0.014942036,0.55753189,0.016379345,0.578867888,0.018167828,0.597701487,0.014342341
47,0.848945986,0,0.560164669,0.016273616,0.58375721,0.0127529,0.58700742,0.015871274,0.555826215,0.015220283,0.562673949,0.017326979,0.577076823,0.017846103,0.599124707,0.014783629
48,0.848945986,0,0.560164669,0.016273616,0.587559203,0.012749942,0.588894426,0.01574672,0.561242611,0.015852457,0.568495699,0.017933249,0.592374639,0.016647153,0.597170176,0.015664477
49,0.848945986,0,0.560164669,0.016273616,0.589329392,0.012358018,0.589150202,0.016728368,0.562238859,0.015363611,0.567521996,0.017854884,0.593439835,0.017031913,0.604513486,0.014632793
50,0.848945986,0,0.560164669,0.016273616,0.59008815,0.012754322,0.594081488,0.01602047,0.565324635,0.015470573,0.568492985,0.017471659,0.587420465,0.018343129,0.6060203,0.013973272
51,0.848945986,0,0.560164669,0.016273616,0.58807881,0.01238708,0.586766755,0.016337929,0.563016005,0.016251238,0.570250456,0.017431705,0.586413698,0.017288174,0.603350191,0.014156902
52,0.848945986,0,0.560164669,0.016273616,0.593563465,0.012000096,0.581625889,0.016209443,0.56778109,0.016737292,0.576891465,0.016282677,0.594123811,0.016114982,0.607333339,0.013564895
53,0.848945986,0,0.560164669,0.016273616,0.590662019,0.012519978,0.581746476,0.016468515,0.56814433,0.015982219,0.582767466,0.016747025,0.595087452,0.016621861,0.612061645,0.014186543
54,0.848945986,0,0.560164669,0.016273616,0.591006784,0.012661694,0.584978808,0.015298283,0.569478574,0.017994955,0.578278545,0.016898996,0.58699824,0.017506141,0.610491858,0.014439214
55,0.848945986,0,0.560164669,0.016273616,0.593920858,0.013363304,0.588182264,0.014853877,0.568693853,0.018320145,0.577936958,0.016479997,0.588337363,0.016670429,0.610470825,0.014851943
56,0.848945986,0,0.560164669,0.016273616,0.591713022,0.012537036,0.583223466,0.015653886,0.566114718,0.018430582,0.583501364,0.015218937,0.591627838,0.016084335,0.616859849,0.013598439
57,0.848945986,0,0.560164669,0.016273616,0.594303973,0.013304851,0.578352572,0.015222881,0.573307928,0.017480824,0.583961434,0.015397043,0.596451086,0.017478277,0.614988409,0.014426155
58,0.848945986,0,0.560164669,0.016273616,0.597809627,0.013452802,0.584938663,0.015145578,0.582148189,0.017250654,0.581897354,0.015982527,0.595971856,0.017153865,0.616313356,0.014706741
59,0.848945986,0,0.560164669,0.016273616,0.593795953,0.013201679,0.590332854,0.015127653,0.582565342,0.017316252,0.579144248,0.015991174,0.592419198,0.015884662,0.611731054,0.014731178
60,0.848945986,0,0.560164669,0.016273616,0.591771459,0.01356535,0.58837584,0.015973666,0.574694637,0.017497684,0.586385592,0.015871961,0.597917853,0.015128556,0.613908945,0.014144202
61,0.848945986,0,0.560164669,0.016273616,0.597872282,0.013734418,0.584909797,0.015742166,0.572842081,0.017568101,0.588375207,0.016869458,0.598505989,0.01636257,0.61061241,0.013760348
62,0.848945986,0,0.560164669,0.016273616,0.599611004,0.013788993,0.580837699,0.015460639,0.576163937,0.017829036,0.581339352,0.016392425,0.602446499,0.0173077,0.611408994,0.013755995
63,0.848945986,0,0.560164669,0.016273616,0.600059008,0.014098845,0.578472238,0.015554859,0.58252772,0.01746276,0.585801419,0.017584402,0.592225389,0.016960014,0.617946585,0.013660467
64,0.848945986,0,0.560164669,0.016273616,0.599134341,0.014036902,0.580034093,0.015285685,0.582742248,0.016601656,0.595914299,0.017068224,0.5861709,0.016984928,0.610550325,0.013755036
65,0.848945986,0,0.560164669,0.016273616,0.601425938,0.014391381,0.581502103,0.015190821,0.581837084,0.016828163,0.595763878,0.016756959,0.598705826,0.017416305,0.605215087,0.013743664
66,0.848945986,0,0.560164669,0.016273616,0.600515784,0.014682991,0.579535173,0.015247117,0.576440851,0.017653408,0.588216096,0.015472371,0.606222955,0.016539322,0.609036667,0.014545337
67,0.848945986,0,0.560164669,0.016273616,0.5972142,0.015389249,0.572895841,0.015825491,0.574532725,0.016504585,0.585572431,0.016266146,0.597259234,0.016753616,0.61207396,0.015000771
68,0.848945986,0,0.560164669,0.016273616,0.599620928,0.013735683,0.574079458,0.015192998,0.572290752,0.017067259,0.597402851,0.017050375,0.594167823,0.016047049,0.60911503,0.01498206
69,0.848945986,0,0.560164669,0.016273616,0.595520973,0.014544598,0.580926567,0.015029311,0.575816979,0.017521042,0.600824674,0.01720375,0.594313628,0.017169077,0.609612059,0.014176314
70,0.848945986,0,0.560164669,0.016273616,0.594592073,0.014252627,0.580381371,0.01455767,0.581014296,0.017166026,0.593121344,0.016672058,0.599329217,0.01723824,0.614926731,0.014267422
71,0.848945986,0,0.560164669,0.016273616,0.603105351,0.014252527,0.575260509,0.014715074,0.584825432,0.015957386,0.590804935,0.016614077,0.601813516,0.016847248,0.615952556,0.013668881
72,0.848945986,0,0.560164669,0.016273616,0.600541417,0.01356659,0.576272821,0.014731721,0.584237138,0.015609858,0.598631593,0.01718967,0.598664758,0.017277286,0.616183087,0.014775954
73,0.848945986,0,0.560164669,0.016273616,0.605089063,0.013874314,0.581785422,0.014613409,0.586697273,0.014842505,0.600280534,0.017227281,0.59318818,0.01715234,0.610955056,0.014817113
74,0.848945986,0,0.560164669,0.016273616,0.603358959,0.013415502,0.592588699,0.014231824,0.58707978,0.01496658,0.602261319,0.016887491,0.5985449,0.01811578,0.61494172,0.01395445
75,0.848945986,0,0.560164669,0.016273616,0.604220182,0.013808886,0.593437453,0.014631085,0.587903085,0.015383953,0.599805073,0.016470378,0.603699076,0.017537576,0.621642184,0.013424805
76,0.848945986,0,0.560164669,0.016273616,0.60153587,0.013692256,0.588648477,0.014543625,0.590751508,0.015265995,0.59655081,0.016911844,0.602388327,0.017218502,0.616079661,0.013836575
77,0.848945986,0,0.560164669,0.016273616,0.608541777,0.013286471,0.591486266,0.014941084,0.5982245,0.01427064,0.599301882,0.01616238,0.600566702,0.016657533,0.613917833,0.014935997
78,0.848945986,0,0.560164669,0.016273616,0.606498893,0.013607596,0.589739253,0.015268112,0.604783051,0.014435996,0.604098435,0.015777517,0.599657815,0.016272569,0.616353442,0.014434308
79,0.848945986,0,0.560164669,0.016273616,0.603015367,0.014006097,0.60232286,0.015516475,0.604722564,0.014071453,0.604263929,0.016486216,0.607176308,0.017235024,0.614751111,0.014642148
80,0.848945986,0,0.560164669,0.016273616,0.604424182,0.014418986,0.602019268,0.016143259,0.597796754,0.014576658,0.610420392,0.016940028,0.614568819,0.016633871,0.617163826,0.014449743
81,0.848945986,0,0.560164669,0.016273616,0.606764545,0.013370761,0.604260625,0.015190158,0.598873587,0.015113377,0.606002173,0.015791857,0.610150265,0.016424648,0.617866856,0.01391056
82,0.848945986,0,0.560164669,0.016273616,0.607597621,0.013545344,0.603891477,0.015090517,0.606178791,0.01479921,0.606174168,0.014825273,0.605659502,0.015914792,0.612405472,0.01439835
83,0.848945986,0,0.560164669,0.016273616,0.607119459,0.013437732,0.604249239,0.015405658,0.605183671,0.015572535,0.607631535,0.014617202,0.609946875,0.016469265,0.610389165,0.013621674
84,0.848945986,0,0.560164669,0.016273616,0.60326259,0.013564109,0.598738781,0.016102009,0.607632006,0.015495392,0.618575901,0.015207088,0.608906647,0.017313816,0.608566568,0.013819371
85,0.848945986,0,0.560164669,0.016273616,0.600912434,0.013189586,0.604617036,0.015916364,0.602524013,0.015548927,0.616835736,0.015142094,0.607731613,0.017126272,0.608760271,0.013540514
86,0.848945986,0,0.560164669,0.016273616,0.602225863,0.013442466,0.60560319,0.014624599,0.602752213,0.015664792,0.613351609,0.015669024,0.603600777,0.017161455,0.61167977,0.013949013
87,0.848945986,0,0.560164669,0.016273616,0.601445496,0.013632118,0.60883203,0.013471079,0.601624667,0.014765385,0.602164759,0.015387012,0.604574399,0.016601273,0.61554273,0.01396853
88,0.848945986,0,0.560164669,0.016273616,0.603536132,0.013820072,0.614998135,0.013482382,0.6002349,0.016056232,0.615503866,0.015067596,0.608577924,0.017099904,0.605875075,0.014252328
89,0.848945986,0,0.560164669,0.016273616,0.600136464,0.01292859,0.61161934,0.014543252,0.6002748,0.016069655,0.624728748,0.014299226,0.614070405,0.017022291,0.607814425,0.013279349
90,0.848945986,0,0.560164669,0.016273616,0.606245284,0.012590533,0.610270786,0.014895297,0.603620207,0.014911408,0.611684954,0.015513644,0.602857784,0.01688234,0.61800256,0.013773945
91,0.848945986,0,0.560164669,0.016273616,0.602878025,0.012907026,0.606658339,0.014579038,0.608139761,0.01414818,0.607771859,0.015743663,0.606113012,0.016417568,0.625060629,0.01428771
92,0.848945986,0,0.560164669,0.016273616,0.603620506,0.013598643,0.610184058,0.013696377,0.601523015,0.014370337,0.616882638,0.014939049,0.6084136,0.015717247,0.623416684,0.013850387
93,0.848945986,0,0.560164669,0.016273616,0.606528917,0.012785237,0.605233637,0.014147967,0.594210939,0.015302814,0.616007151,0.014922273,0.614882862,0.016011899,0.620071148,0.014044302
94,0.848945986,0,0.560164669,0.016273616,0.606517827,0.01345248,0.610266315,0.01439769,0.593554853,0.015615577,0.610394229,0.015731453,0.611785037,0.015476906,0.61602175,0.014525535
95,0.848945986,0,0.560164669,0.016273616,0.604963451,0.013236906,0.611226745,0.013949181,0.599046426,0.016361132,0.611958013,0.015916857,0.606691792,0.015996347,0.619447599,0.014203883
96,0.848945986,0,0.560164669,0.016273616,0.60132512,0.013114979,0.61197669,0.012679131,0.601815912,0.015390111,0.618228269,0.014828955,0.606979927,0.016588409,0.624248827,0.013502218
97,0.848945986,0,0.560164669,0.016273616,0.60612166,0.013275313,0.607359671,0.012886029,0.60399404,0.015068139,0.621938035,0.014949535,0.612708018,0.016088399,0.62663625,0.013494316
98,0.848945986,0,0.560164669,0.016273616,0.60852394,0.013505089,0.60871136,0.01274914,0.603868771,0.015194423,0.626005812,0.014193338,0.618539865,0.016773874,0.624271316,0.014098623
99,0.848945986,0,0.560164669,0.016273616,0.608255763,0.012914187,0.612362318,0.013092448,0.605521876,0.01579182,0.614917813,0.014961538,0.621187934,0.015610289,0.618841762,0.014834832
100,0.848945986,0,0.560164669,0.016273616,0.609436179,0.01332518,0.615660931,0.013095917,0.605521097,0.01590041,0.609627632,0.014881945,0.611588904,0.016351505,0.61957071,0.014688469
101,0.848945986,0,0.560164669,0.016273616,0.612155571,0.013063145,0.617336778,0.013460484,0.606074314,0.015607989,0.616248017,0.015498677,0.607569444,0.016092109,0.620975108,0.014254107
102,0.848945986,0,0.560164669,0.016273616,0.612630072,0.013148526,0.616395122,0.014434403,0.602394982,0.015945007,0.621968777,0.016061041,0.606984023,0.016138049,0.621958088,0.014207658
103,0.848945986,0,0.560164669,0.016273616,0.615055135,0.012905837,0.61479808,0.014436602,0.605730318,0.01634055,0.61540313,0.015928647,0.612364333,0.016096913,0.620979368,0.014701847
104,0.848945986,0,0.560164669,0.016273616,0.619842064,0.012877602,0.61194816,0.015233184,0.605344684,0.016211947,0.620967806,0.015731551,0.609840276,0.016482206,0.627183736,0.014857828
105,0.848945986,0,0.560164669,0.016273616,0.621846598,0.012072995,0.616425025,0.01508096,0.612113597,0.015678627,0.615830283,0.015205565,0.605975975,0.016553015,0.627707663,0.014214918
106,0.848945986,0,0.560164669,0.016273616,0.61732412,0.012742791,0.61201101,0.015475195,0.615763302,0.015737491,0.614668369,0.015397394,0.608793226,0.016341014,0.627666222,0.013188242
107,0.848945986,0,0.560164669,0.016273616,0.620644699,0.012803395,0.612802867,0.015235564,0.613495895,0.015251863,0.610938726,0.016260909,0.607169055,0.015519124,0.622913692,0.013789652
108,0.848945986,0,0.560164669,0.016273616,0.622231469,0.012353588,0.613636805,0.014649394,0.612402864,0.015631717,0.611825216,0.016216691,0.611678405,0.016240807,0.6248189,0.013918282
109,0.848945986,0,0.560164669,0.016273616,0.618734406,0.012554476,0.623534561,0.014581003,0.616798547,0.01423713,0.617405438,0.015674105,0.616481037,0.014739114,0.625844382,0.013513684
110,0.848945986,0,0.560164669,0.016273616,0.616548624,0.012112082,0.621152802,0.014991317,0.622575873,0.014628428,0.612266191,0.01560186,0.611762093,0.015784401,0.63119522,0.013256843
111,0.848945986,0,0.560164669,0.016273616,0.620312728,0.011786806,0.61718907,0.014897335,0.620797788,0.015089868,0.620773712,0.016034222,0.61578878,0.015232681,0.62416439,0.013629516
112,0.848945986,0,0.560164669,0.016273616,0.617795617,0.012477345,0.619801351,0.014668727,0.62202695,0.015403814,0.618696521,0.015296617,0.615570623,0.016397913,0.619774656,0.013853896
113,0.848945986,0,0.560164669,0.016273616,0.616852805,0.012500632,0.616311106,0.015758445,0.620677068,0.015277614,0.615482672,0.016322611,0.619392694,0.015988764,0.625944948,0.014439814
114,0.848945986,0,0.560164669,0.016273616,0.617068098,0.012730059,0.613326285,0.015960635,0.62308598,0.014913243,0.622445063,0.015509456,0.619184277,0.015260899,0.629731681,0.013435225
115,0.848945986,0,0.560164669,0.016273616,0.617664428,0.013095916,0.618575802,0.015691929,0.622543705,0.014464622,0.621195613,0.015510217,0.621510258,0.014940997,0.632686051,0.012978494
116,0.848945986,0,0.560164669,0.016273616,0.621937589,0.012795402,0.61657815,0.014726673,0.630595799,0.014409167,0.626631852,0.015045462,0.623641985,0.015775465,0.631342396,0.014463458
117,0.848945986,0,0.560164669,0.016273616,0.619202781,0.012646508,0.619482636,0.01548978,0.627355218,0.014537248,0.631932324,0.014930849,0.622077743,0.016555716,0.631140063,0.014083952
118,0.848945986,0,0.560164669,0.016273616,0.62026209,0.013315392,0.618633299,0.015855064,0.626034757,0.014948661,0.626942399,0.015882417,0.620693586,0.016347571,0.632020414,0.013843239
119,0.848945986,0,0.560164669,0.016273616,0.624226506,0.013814197,0.614195895,0.01635036,0.622113606,0.014867521,0.618654614,0.016248585,0.626862721,0.01529128,0.63162554,0.013256465
120,0.848945986,0,0.560164669,0.016273616,0.626271709,0.013709945,0.619805454,0.015856452,0.623268068,0.015467667,0.61799488,0.015191891,0.62642132,0.015046468,0.631982891,0.013711945
121,0.848945986,0,0.560164669,0.016273616,0.62716017,0.01331906,0.620942174,0.014252837,0.627226792,0.015101152,0.61947666,0.016009175,0.620543248,0.017166224,0.635580856,0.014284164
122,0.848945986,0,0.560164669,0.016273616,0.626216988,0.013824578,0.613870015,0.014393655,0.627898881,0.015046633,0.624182668,0.01606624,0.625036026,0.017499275,0.639736485,0.013775529
123,0.848945986,0,0.560164669,0.016273616,0.628958488,0.013136471,0.614075028,0.014957059,0.627994176,0.014790543,0.632060532,0.015641145,0.631147641,0.016951117,0.634789665,0.014195388
124,0.848945986,0,0.560164669,0.016273616,0.627717118,0.012580436,0.612113672,0.015525405,0.631820196,0.014423345,0.632160234,0.015992303,0.633869053,0.01666754,0.63218501,0.012895217
125,0.848945986,0,0.560164669,0.016273616,0.629895338,0.012131601,0.617519308,0.015873935,0.626955716,0.015100823,0.632084244,0.015426444,0.639254917,0.017187987,0.635569071,0.012835046
126,0.848945986,0,0.560164669,0.016273616,0.633094244,0.011887379,0.617615233,0.016323852,0.627955697,0.013855923,0.633224345,0.014991213,0.63085018,0.017135579,0.638517057,0.012257062
127,0.848945986,0,0.560164669,0.016273616,0.633486396,0.012046649,0.619048315,0.015654684,0.626196353,0.014503001,0.635861196,0.014938521,0.627384024,0.016593979,0.6429618,0.012810775
128,0.848945986,0,0.560164669,0.016273616,0.631585889,0.01246822,0.620554248,0.014256544,0.625997061,0.014478654,0.633660037,0.015296586,0.627200673,0.016217029,0.643281662,0.013202504
129,0.848945986,0,0.560164669,0.016273616,0.630745451,0.012732021,0.622819268,0.013906642,0.627635846,0.014129379,0.636945871,0.015086616,0.633140488,0.016653367,0.643996247,0.013160334
130,0.848945986,0,0.560164669,0.016273616,0.624414816,0.01266451,0.624026744,0.014054078,0.622561371,0.014384224,0.632944701,0.014966775,0.633503655,0.016924712,0.641541565,0.012824772
131,0.848945986,0,0.560164669,0.016273616,0.628630172,0.012374505,0.626039294,0.01463719,0.623798696,0.014533123,0.640284121,0.01496559,0.626591408,0.017174381,0.643538713,0.013300897
132,0.848945986,0,0.560164669,0.016273616,0.634536203,0.01252203,0.626204377,0.014648867,0.625406052,0.014732967,0.640642512,0.014680872,0.633107856,0.015643676,0.649677237,0.012566725
133,0.848945986,0,0.560164669,0.016273616,0.633728035,0.012149795,0.632091516,0.0146331,0.627040881,0.014619286,0.636205875,0.014087037,0.639526635,0.014978699,0.649029598,0.013271385
134,0.848945986,0,0.560164669,0.016273616,0.634721381,0.012348737,0.63146905,0.015128852,0.623569284,0.014650548,0.636846697,0.013911334,0.635115347,0.014667919,0.652029071,0.012649401
135,0.848945986,0,0.560164669,0.016273616,0.632619172,0.012286469,0.634911673,0.01440891,0.632618425,0.014506359,0.631696642,0.015106432,0.634555614,0.014350493,0.654273734,0.012498792
136,0.848945986,0,0.560164669,0.016273616,0.634751169,0.012158081,0.634104358,0.014813573,0.63001073,0.015025746,0.63384652,0.014566653,0.633203119,0.014386421,0.649807421,0.01366562
137,0.848945986,0,0.560164669,0.016273616,0.635091055,0.012038455,0.629224439,0.014361897,0.63147294,0.015076497,0.640622785,0.01387917,0.63581895,0.014618947,0.652244257,0.013892968
138,0.848945986,0,0.560164669,0.016273616,0.639605301,0.012210472,0.627716319,0.013920572,0.630272055,0.01450736,0.642667351,0.013236107,0.636988114,0.015461897,0.65233862,0.01295117
139,0.848945986,0,0.560164669,0.016273616,0.637719098,0.012260881,0.633166632,0.01490549,0.626965705,0.015726305,0.644965351,0.012900167,0.638974678,0.016231296,0.653787955,0.011930745
140,0.848945986,0,0.560164669,0.016273616,0.635975968,0.011767873,0.631706146,0.015316259,0.627317016,0.014382373,0.637281402,0.01317653,0.634668172,0.016986942,0.65517404,0.012819086
141,0.848945986,0,0.560164669,0.016273616,0.640288971,0.011369516,0.637398597,0.015330263,0.633152112,0.014204356,0.625276071,0.013924614,0.637309877,0.016636037,0.650326309,0.012724417
142,0.848945986,0,0.560164669,0.016273616,0.639316419,0.011188245,0.641214333,0.014590148,0.630802396,0.01387102,0.62542683,0.013048439,0.636928085,0.016690589,0.656017421,0.012373226
143,0.848945986,0,0.560164669,0.016273616,0.639921751,0.011038903,0.635731897,0.013912236,0.634332129,0.013533734,0.627668913,0.013115828,0.635274649,0.016466975,0.660827902,0.012544927
144,0.848945986,0,0.560164669,0.016273616,0.639000652,0.011526194,0.640153587,0.013680484,0.630473827,0.013754704,0.63676573,0.012768969,0.635319015,0.016659533,0.657762038,0.01307303
145,0.848945986,0,0.560164669,0.016273616,0.638561504,0.011124262,0.635618405,0.013773852,0.634329517,0.012927617,0.634205391,0.012721932,0.635892155,0.015768612,0.655956503,0.013423187
146,0.848945986,0,0.560164669,0.016273616,0.637832319,0.011501359,0.630653643,0.014992063,0.632928257,0.013176835,0.625426048,0.014350388,0.636398685,0.015742677,0.653682753,0.013221295
147,0.848945986,0,0.560164669,0.016273616,0.6382877,0.011435626,0.632508268,0.015157405,0.63497463,0.012602888,0.626349913,0.014404563,0.633258455,0.015821984,0.65665918,0.01325788
148,0.848945986,0,0.560164669,0.016273616,0.637959576,0.011449939,0.641202951,0.01419556,0.637523019,0.013108904,0.631779856,0.014096085,0.631108186,0.015652636,0.65615826,0.012950593
149,0.848945986,0,0.560164669,0.016273616,0.634929502,0.011773583,0.635204615,0.015036047,0.63568822,0.01293168,0.637207765,0.013418379,0.630251034,0.01567317,0.660755111,0.012185609
150,0.848945986,0,0.560164669,0.016273616,0.63552875,0.011195531,0.636094764,0.014737104,0.640484443,0.013190977,0.635631723,0.014207407,0.630421199,0.015480081,0.660787177,0.01162507
151,0.848945986,0,0.560164669,0.016273616,0.63603075,0.011435361,0.63358335,0.014350099,0.638131306,0.014398899,0.630149132,0.014621839,0.632346657,0.0154639,0.656330484,0.012476754
152,0.848945986,0,0.560164669,0.016273616,0.637994671,0.011908908,0.632402559,0.015043516,0.639369464,0.014275656,0.6278544,0.014733912,0.631701318,0.016448859,0.651836111,0.013268042
153,0.848945986,0,0.560164669,0.016273616,0.638264732,0.011524984,0.62867531,0.015296373,0.636158918,0.014125909,0.635679145,0.014437838,0.627609584,0.016946229,0.653146734,0.012575348
154,0.848945986,0,0.560164669,0.016273616,0.632993598,0.012255734,0.635342537,0.014750778,0.640568251,0.013659157,0.641711687,0.013083084,0.625057815,0.017305098,0.657746855,0.011879128
155,0.848945986,0,0.560164669,0.016273616,0.630865404,0.013058977,0.634705041,0.015064851,0.644676283,0.013173161,0.64100501,0.013396925,0.625419823,0.01710001,0.657090614,0.012111225
156,0.848945986,0,0.560164669,0.016273616,0.633220675,0.012725442,0.638982832,0.01420964,0.644377158,0.014506651,0.642110149,0.013487207,0.626318903,0.017118565,0.656190127,0.012743669
157,0.848945986,0,0.560164669,0.016273616,0.63852532,0.012481728,0.632327357,0.013880985,0.64299554,0.014622244,0.638719466,0.014752571,0.63211445,0.017214194,0.655785057,0.012591925
158,0.848945986,0,0.560164669,0.016273616,0.639037184,0.012331141,0.635351858,0.012728693,0.645678316,0.013392267,0.636366299,0.014692875,0.629150468,0.017676419,0.658037902,0.013523775
159,0.848945986,0,0.560164669,0.016273616,0.637845809,0.012182013,0.633411344,0.012789059,0.646565537,0.013574917,0.635503205,0.013965827,0.619432391,0.018565702,0.65904969,0.013376366
160,0.848945986,0,0.560164669,0.016273616,0.639974933,0.012369825,0.63151066,0.013366814,0.644853917,0.0141929,0.636457071,0.013636643,0.613497388,0.019488566,0.660543883,0.01302534
161,0.848945986,0,0.560164669,0.016273616,0.639606607,0.012076745,0.633854657,0.01326976,0.643138452,0.014251189,0.63928013,0.014374843,0.613486391,0.01941381,0.655685213,0.013233149
162,0.848945986,0,0.560164669,0.016273616,0.639543781,0.012465632,0.636442544,0.012865867,0.6387699,0.014323122,0.637827373,0.015254736,0.611382773,0.019688501,0.655915568,0.013619975
163,0.848945986,0,0.560164669,0.016273616,0.638316805,0.012723557,0.637983011,0.013311496,0.646241529,0.014106359,0.639061831,0.015087203,0.608357771,0.019756068,0.6550761,0.013208894
164,0.848945986,0,0.560164669,0.016273616,0.64119567,0.012764365,0.64183023,0.013440154,0.644824323,0.013739851,0.640162981,0.014857813,0.605038385,0.019687836,0.656275632,0.01269645
165,0.848945986,0,0.560164669,0.016273616,0.64335647,0.013120017,0.64938766,0.013058054,0.648871018,0.01271278,0.641698775,0.014808611,0.598842018,0.019834292,0.660371843,0.012329385
166,0.848945986,0,0.560164669,0.016273616,0.642938956,0.013039591,0.645929205,0.012817397,0.643093064,0.013590635,0.640063973,0.013859934,0.599749479,0.020043923,0.658222552,0.012011873
167,0.848945986,0,0.560164669,0.016273616,0.64030319,0.012776718,0.645576079,0.012977164,0.63892181,0.014674299,0.63799211,0.014601849,0.599908657,0.020398026,0.657658295,0.011995455
168,0.848945986,0,0.560164669,0.016273616,0.638011656,0.013322207,0.64556187,0.013787451,0.63926783,0.014252825,0.637519666,0.014100451,0.600139838,0.02097242,0.660325035,0.012507277
169,0.848945986,0,0.560164669,0.016273616,0.638341804,0.013532344,0.646023405,0.014171456,0.648269141,0.013328667,0.642073647,0.014075992,0.60000802,0.020903372,0.651825226,0.013347366
170,0.848945986,0,0.560164669,0.016273616,0.642205832,0.013101938,0.648513583,0.014460561,0.64856029,0.012860704,0.643160789,0.014008083,0.59501978,0.020049977,0.653734414,0.012645168
171,0.848945986,0,0.560164669,0.016273616,0.644378821,0.013193502,0.642334454,0.014469709,0.649612452,0.011909175,0.644959818,0.013882659,0.594239442,0.018906585,0.652852411,0.012997065
172,0.848945986,0,0.560164669,0.016273616,0.64133079,0.013358592,0.646502667,0.013451975,0.650708688,0.012951901,0.648413842,0.014108809,0.593993649,0.018233105,0.65424273,0.012797212
173,0.848945986,0,0.560164669,0.016273616,0.642534784,0.013131234,0.648706118,0.013020988,0.642107805,0.012958491,0.650002827,0.014323424,0.593084885,0.017442372,0.659445063,0.012521914
174,0.848945986,0,0.560164669,0.016273616,0.639126001,0.013569108,0.653813247,0.01287129,0.645376735,0.013331395,0.647958346,0.014762582,0.593245337,0.017175759,0.653692105,0.012372932
175,0.848945986,0,0.560164669,0.016273616,0.644898946,0.012881163,0.650803967,0.012051397,0.649283308,0.012837417,0.645269413,0.014500019,0.59020083,0.016376058,0.650076528,0.012232721
176,0.848945986,0,0.560164669,0.016273616,0.64333177,0.013348449,0.645972043,0.012610739,0.652340268,0.012917085,0.6485374,0.014310706,0.586093435,0.016097922,0.65286939,0.01248372
177,0.848945986,0,0.560164669,0.016273616,0.643985182,0.013073515,0.647133491,0.013391275,0.65646706,0.013123298,0.648467416,0.013648508,0.58476504,0.01633464,0.646298847,0.013458638
178,0.848945986,0,0.560164669,0.016273616,0.644929149,0.012664989,0.642107433,0.013658915,0.652021263,0.012895836,0.652124025,0.013492593,0.585989942,0.016689895,0.647244733,0.01379841
179,0.848945986,0,0.560164669,0.016273616,0.645387466,0.013380458,0.637734127,0.013838488,0.651814894,0.012997779,0.655186371,0.0136317,0.580958283,0.017051622,0.647449647,0.013369019
180,0.848945986,0,0.560164669,0.016273616,0.646778217,0.013314433,0.639190763,0.01296449,0.646542898,0.012690524,0.659683543,0.01307191,0.581274271,0.017259829,0.650614871,0.012758877
181,0.848945986,0,0.560164669,0.016273616,0.646308317,0.012755961,0.648135504,0.012003168,0.647270247,0.013059186,0.653252974,0.013743928,0.58697753,0.017361205,0.650643065,0.012667387
182,0.848945986,0,0.560164669,0.016273616,0.646248768,0.012867458,0.646701757,0.012362745,0.651034572,0.012680678,0.649212925,0.013449853,0.589680246,0.017859536,0.650386446,0.012566867
183,0.848945986,0,0.560164669,0.016273616,0.643902267,0.012759654,0.646345428,0.012531043,0.655057797,0.012692149,0.645922384,0.013225967,0.586022133,0.018315404,0.648362059,0.012083172
184,0.848945986,0,0.560164669,0.016273616,0.648696644,0.012232377,0.648863634,0.012732393,0.651170202,0.013282643,0.646932419,0.012911045,0.583395329,0.017933453,0.650457626,0.011681511
185,0.848945986,0,0.560164669,0.016273616,0.650648208,0.012840004,0.646750659,0.012500247,0.650541815,0.013037437,0.651739261,0.013208045,0.590353389,0.016891192,0.648877629,0.012277406
186,0.848945986,0,0.560164669,0.016273616,0.649811987,0.012781638,0.642720102,0.012993141,0.645703053,0.012655592,0.656871416,0.013279839,0.594447899,0.016250119,0.648255236,0.013185983
187,0.848945986,0,0.560164669,0.016273616,0.652861361,0.01231884,0.649957589,0.012419345,0.653081288,0.01240074,0.653085668,0.013625968,0.596433748,0.016413692,0.650424965,0.013001618
188,0.848945986,0,0.560164669,0.016273616,0.652724999,0.0123807,0.649282434,0.012983197,0.653108545,0.01231714,0.648559909,0.013162959,0.594536502,0.017196652,0.652593372,0.012917117
189,0.848945986,0,0.560164669,0.016273616,0.651116999,0.012128709,0.650613365,0.013258133,0.65718974,0.012770504,0.648079813,0.013284654,0.592449229,0.017100957,0.655061779,0.013310236
190,0.848945986,0,0.560164669,0.016273616,0.65136009,0.012058411,0.649657128,0.012608107,0.6473534,0.01312477,0.643935447,0.013216413,0.591428033,0.017017335,0.6540343,0.01273464
191,0.848945986,0,0.560164669,0.016273616,0.654605973,0.011952661,0.656584648,0.011714118,0.647212312,0.012732688,0.653258673,0.012777598,0.590030397,0.016616342,0.653182194,0.013509487
192,0.848945986,0,0.560164669,0.016273616,0.654880855,0.012301605,0.660959452,0.011295103,0.645518861,0.012480131,0.652861407,0.012831393,0.586484609,0.016001398,0.651769505,0.013892863
193,0.848945986,0,0.560164669,0.016273616,0.658570213,0.012195998,0.660430658,0.011487549,0.650789221,0.012010254,0.65050842,0.012822071,0.578631079,0.016755578,0.653441621,0.013784978
194,0.848945986,0,0.560164669,0.016273616,0.658098772,0.012338902,0.659502579,0.012322596,0.65105995,0.012428529,0.647148928,0.013369285,0.57336315,0.01633724,0.65587864,0.013122848
195,0.848945986,0,0.560164669,0.016273616,0.65648409,0.012149392,0.659281511,0.011761784,0.647512399,0.012615526,0.655684112,0.013913279,0.57134541,0.015706841,0.658954431,0.0143255
196,0.848945986,0,0.560164669,0.016273616,0.656799641,0.012117416,0.665023038,0.011500588,0.647664697,0.012872697,0.657256136,0.014255411,0.56259537,0.01637898,0.658565062,0.014458992
197,0.848945986,0,0.560164669,0.016273616,0.660425921,0.012288628,0.664036251,0.011680602,0.647230307,0.012719299,0.655552014,0.014187534,0.562732428,0.017081498,0.659425022,0.014218275
198,0.848945986,0,0.560164669,0.016273616,0.658232879,0.01221555,0.666069901,0.011852225,0.652622969,0.013225235,0.657051066,0.014146321,0.560351091,0.01749173,0.657473509,0.014557084
199,0.848945986,0,0.560164669,0.016273616,0.660061668,0.01183189,0.669700339,0.011816787,0.653609363,0.012854205,0.659216837,0.013957272,0.556594168,0.017449422,0.660558862,0.014127215
200,0.848945986,0,0.560164669,0.016273616,0.660877212,0.011804592,0.667222656,0.012648953,0.654081116,0.013234653,0.655548141,0.013280991,0.548543501,0.017602037,0.661070693,0.013819286
201,0.848945986,0,0.560164669,0.016273616,0.660832768,0.012046199,0.668490328,0.012587795,0.656888004,0.013055227,0.651200848,0.013347475,0.547764327,0.017268697,0.659527683,0.013917265
202,0.848945986,0,0.560164669,0.016273616,0.658494756,0.011810893,0.669872092,0.012558613,0.653973453,0.012635275,0.65256411,0.013759399,0.548059729,0.017213514,0.657595372,0.013966721
203,0.848945986,0,0.560164669,0.016273616,0.658357863,0.012137348,0.672451328,0.012176686,0.648731567,0.012766769,0.655835424,0.013397258,0.548896028,0.017484944,0.659147653,0.013920039
204,0.848945986,0,0.560164669,0.016273616,0.656417197,0.012115237,0.668679091,0.012070641,0.657555322,0.011744856,0.66273683,0.013322583,0.551232611,0.016647436,0.657101357,0.013777674
205,0.848945986,0,0.560164669,0.016273616,0.65852327,0.011888708,0.671022805,0.011367971,0.658237254,0.011965617,0.659910467,0.013727316,0.553791474,0.016385294,0.660773841,0.013839805
206,0.848945986,0,0.560164669,0.016273616,0.660175307,0.011910084,0.666372247,0.011793788,0.658092699,0.011558223,0.656355214,0.012505838,0.552364944,0.017690593,0.665391047,0.013045691
207,0.848945986,0,0.560164669,0.016273616,0.659279034,0.01223557,0.666501868,0.01265841,0.655055415,0.012446014,0.656348694,0.013532568,0.55304493,0.018548192,0.66535878,0.013034934
208,0.848945986,0,0.560164669,0.016273616,0.656367798,0.012879392,0.663694476,0.013378951,0.658359929,0.011917901,0.653322319,0.013427887,0.55193262,0.019555432,0.662216423,0.013459754
209,0.848945986,0,0.560164669,0.016273616,0.649979062,0.012886672,0.661080129,0.013187724,0.655182284,0.012478846,0.659591155,0.012287494,0.54891771,0.020077373,0.659753595,0.013905379
210,0.848945986,0,0.560164669,0.016273616,0.652201716,0.013204701,0.66089898,0.013704285,0.657632704,0.012565946,0.665762212,0.012257741,0.550471453,0.020350885,0.661812685,0.013270899
211,0.848945986,0,0.560164669,0.016273616,0.654564271,0.013040252,0.665323723,0.013101338,0.660862421,0.011291984,0.671606592,0.013097892,0.550228344,0.019667296,0.663940738,0.013225289
212,0.848945986,0,0.560164669,0.016273616,0.656671107,0.01323489,0.663307794,0.012964625,0.663053927,0.011349663,0.666588901,0.014255863,0.549771546,0.019163101,0.670001152,0.013018811
213,0.848945986,0,0.560164669,0.016273616,0.657336161,0.013143127,0.661942688,0.01402777,0.662930964,0.010922128,0.656209634,0.013448234,0.54873951,0.019057845,0.671105411,0.013569414
214,0.848945986,0,0.560164669,0.016273616,0.65445553,0.013009753,0.663153904,0.013515194,0.664499714,0.011378098,0.658279319,0.012585466,0.547011027,0.018907188,0.673446952,0.013587677
215,0.848945986,0,0.560164669,0.016273616,0.65475761,0.012964574,0.663597328,0.01358375,0.660028326,0.012511041,0.663233444,0.01218713,0.546687484,0.018240549,0.672366024,0.013663885
216,0.848945986,0,0.560164669,0.016273616,0.6553551,0.013166542,0.664087357,0.013315892,0.658851118,0.012395118,0.666472561,0.01188793,0.549063158,0.01793007,0.67256479,0.013782001
217,0.848945986,0,0.560164669,0.016273616,0.656970434,0.013009579,0.663925514,0.012562568,0.666383568,0.012960503,0.665950032,0.012575379,0.547647881,0.017607361,0.669727086,0.013005802
218,0.848945986,0,0.560164669,0.016273616,0.65902212,0.012929215,0.664939559,0.012204306,0.664410236,0.011803801,0.66457818,0.012494903,0.546962939,0.017499327,0.666047739,0.012386516
219,0.848945986,0,0.560164669,0.016273616,0.66111389,0.012941642,0.665730509,0.012225655,0.662696318,0.011835985,0.662012128,0.012851262,0.543704125,0.017691493,0.671407318,0.012595303
220,0.848945986,0,0.560164669,0.016273616,0.66083485,0.012820046,0.660074502,0.012718954,0.65925891,0.012096263,0.661012166,0.012365997,0.541641987,0.017854776,0.673263631,0.012245295
221,0.848945986,0,0.560164669,0.016273616,0.66292251,0.012245233,0.660441746,0.012952621,0.65552445,0.011864159,0.664183198,0.012285922,0.546843717,0.018112239,0.672380636,0.011989926
222,0.848945986,0,0.560164669,0.016273616,0.659894122,0.012077712,0.665634187,0.012618454,0.658533846,0.011675272,0.657558272,0.012058231,0.547011014,0.018860526,0.671446697,0.012228932
223,0.848945986,0,0.560164669,0.016273616,0.66157321,0.012432251,0.662563057,0.012633404,0.656126,0.012316731,0.65609666,0.012291719,0.542239307,0.018576434,0.673624287,0.011764667
224,0.848945986,0,0.560164669,0.016273616,0.663964882,0.01163944,0.661379954,0.012463479,0.656342798,0.012655254,0.656761269,0.012192719,0.539565248,0.018627386,0.674867314,0.011915006
225,0.848945986,0,0.560164669,0.016273616,0.663137503,0.011380752,0.658321232,0.01143964,0.655324263,0.012431124,0.657406329,0.012580877,0.541838178,0.018739514,0.675386408,0.012412726
226,0.848945986,0,0.560164669,0.016273616,0.664709826,0.011281547,0.658189691,0.010684213,0.654274061,0.012632319,0.661320641,0.011998627,0.542709526,0.018494645,0.680383915,0.012416422
227,0.848945986,0,0.560164669,0.016273616,0.668835922,0.011343303,0.657364765,0.011001068,0.657182293,0.011710319,0.661312471,0.011995474,0.541485135,0.01867007,0.678798949,0.012380569
228,0.848945986,0,0.560164669,0.016273616,0.671611427,0.011562313,0.659198803,0.012136896,0.656306837,0.012409531,0.661951375,0.011821481,0.545040743,0.019348516,0.67932033,0.011921971
229,0.848945986,0,0.560164669,0.016273616,0.667225712,0.012161069,0.656681445,0.012536426,0.658830043,0.012375683,0.658026183,0.013507383,0.545203631,0.018235712,0.682332381,0.011493848
230,0.848945986,0,0.560164669,0.016273616,0.665479387,0.012524024,0.659868631,0.012120783,0.661675302,0.012531904,0.660355148,0.012886156,0.548500982,0.01763227,0.684994183,0.011951686
231,0.848945986,0,0.560164669,0.016273616,0.668568603,0.012056494,0.662353102,0.012115761,0.662612073,0.012580259,0.662601961,0.013333661,0.55415801,0.017301472,0.689567566,0.011531295
232,0.848945986,0,0.560164669,0.016273616,0.671645925,0.011609265,0.667497381,0.012704022,0.661840057,0.012530248,0.664738739,0.012517202,0.561199795,0.017058049,0.689818666,0.011798767
233,0.848945986,0,0.560164669,0.016273616,0.670440925,0.011674737,0.663953509,0.012685147,0.658049582,0.012313797,0.661390034,0.012588129,0.565645306,0.017183271,0.691099677,0.011629683
234,0.848945986,0,0.560164669,0.016273616,0.67107575,0.012197632,0.662595754,0.012616442,0.660242582,0.01169905,0.664559801,0.012107687,0.568017572,0.018011231,0.686150194,0.011741083
235,0.848945986,0,0.560164669,0.016273616,0.67103148,0.01202701,0.659444329,0.011919431,0.660829794,0.011431312,0.666839989,0.012453332,0.569522031,0.018313237,0.680431949,0.01155467
236,0.848945986,0,0.560164669,0.016273616,0.67185042,0.011721222,0.663824587,0.011055842,0.659139927,0.012010129,0.663687122,0.013222653,0.568626948,0.01751738,0.683019321,0.011041317
237,0.848945986,0,0.560164669,0.016273616,0.67108013,0.011730804,0.661138131,0.012489676,0.663947091,0.012079812,0.664348042,0.013066288,0.574370834,0.016593734,0.686303174,0.011192056
238,0.848945986,0,0.560164669,0.016273616,0.667323901,0.012179365,0.66109368,0.013615809,0.662401746,0.011894627,0.660532777,0.013092959,0.575001158,0.01566247,0.686079103,0.011954788
239,0.848945986,0,0.560164669,0.016273616,0.66522872,0.011412504,0.660057373,0.013965967,0.661166498,0.012729096,0.662746475,0.01222495,0.575532459,0.015051984,0.683721534,0.011999551
240,0.848945986,0,0.560164669,0.016273616,0.664983337,0.011306866,0.665232336,0.014201546,0.661915037,0.012567109,0.663529672,0.012196527,0.573861794,0.014831347,0.684069817,0.012221001
241,0.848945986,0,0.560164669,0.016273616,0.667059683,0.011289976,0.666242498,0.014262583,0.663427864,0.012119041,0.667324619,0.011974423,0.569283529,0.015196888,0.685179533,0.012363386
242,0.848945986,0,0.560164669,0.016273616,0.666305856,0.011795375,0.665560239,0.013514629,0.660977215,0.012704714,0.663248592,0.012828259,0.567321447,0.014596045,0.682578714,0.013139444
243,0.848945986,0,0.560164669,0.016273616,0.668848493,0.011386855,0.664276039,0.013466007,0.664239845,0.013163081,0.661112452,0.013458897,0.569049959,0.014427526,0.685679669,0.013152304
244,0.848945986,0,0.560164669,0.016273616,0.670861444,0.011379053,0.658896112,0.013525437,0.661415444,0.013283881,0.666166043,0.013247747,0.570198862,0.014032878,0.679731163,0.01319422
245,0.848945986,0,0.560164669,0.016273616,0.668340214,0.011772157,0.655756058,0.012896331,0.666492857,0.012445047,0.666172836,0.013438716,0.569500962,0.014298085,0.683320468,0.013095161
246,0.848945986,0,0.560164669,0.016273616,0.667441224,0.011942406,0.661428634,0.012776255,0.663882005,0.012236289,0.666701887,0.013509763,0.565483075,0.014190516,0.683392278,0.013467133
247,0.848945986,0,0.560164669,0.016273616,0.670363432,0.012254791,0.662091644,0.013343316,0.664012478,0.012214745,0.661011618,0.013398279,0.560637787,0.014098594,0.682831339,0.012777092
248,0.848945986,0,0.560164669,0.016273616,0.66946963,0.011914965,0.6661434,0.013128897,0.659452111,0.01222999,0.664503673,0.013840944,0.555768681,0.013481034,0.679320662,0.013291963
249,0.848945986,0,0.560164669,0.016273616,0.669143074,0.011510786,0.670363543,0.013530706,0.66116207,0.012079151,0.668258571,0.013755086,0.559322766,0.01327745,0.678864225,0.012970891
250,0.848945986,0,0.560164669,0.016273616,0.672325674,0.011376068,0.670554587,0.01454946,0.658913338,0.011768902,0.668442532,0.013098019,0.556875072,0.0137259,0.679634203,0.013550639
251,0.848945986,0,0.560164669,0.016273616,0.674245997,0.011418295,0.674007812,0.014036041,0.657253697,0.012121238,0.666811962,0.012951342,0.555258773,0.01380846,0.68181078,0.012996631
252,0.848945986,0,0.560164669,0.016273616,0.673876471,0.011393264,0.668915315,0.014252958,0.657289902,0.012293557,0.663210484,0.012687329,0.557150616,0.0139358,0.68396785,0.012370447
253,0.848945986,0,0.560164669,0.016273616,0.672622697,0.01199587,0.670253738,0.013668699,0.662744848,0.012253207,0.665464619,0.012003186,0.5601184,0.014386384,0.684431604,0.012713519
254,0.848945986,0,0.560164669,0.016273616,0.673658572,0.012077777,0.674398563,0.012996397,0.666317216,0.012648984,0.666552123,0.012109414,0.569907728,0.014577278,0.685767761,0.012145659
255,0.848945986,0,0.560164669,0.016273616,0.675236208,0.012202439,0.674869085,0.011797868,0.668212309,0.012979893,0.665524807,0.012164129,0.574674787,0.014806019,0.687811961,0.011699752
256,0.848945986,0,0.560164669,0.016273616,0.674435777,0.012577607,0.671342022,0.011904462,0.665816777,0.013367169,0.66774286,0.0125276,0.574155041,0.014762157,0.684886864,0.012555415
257,0.848945986,0,0.560164669,0.016273616,0.674815033,0.012696801,0.674156592,0.011596405,0.665441164,0.012410875,0.67042462,0.013464231,0.57387965,0.015536016,0.684639167,0.011454316
258,0.848945986,0,0.560164669,0.016273616,0.675631496,0.012284387,0.67160491,0.012347153,0.664284451,0.012357941,0.671267317,0.012678865,0.570610795,0.015710059,0.683879851,0.011808221
259,0.848945986,0,0.560164669,0.016273616,0.677814706,0.012151737,0.669175367,0.012652341,0.671480198,0.011998803,0.671836289,0.012980723,0.570185513,0.016246422,0.682340121,0.0124915
260,0.848945986,0,0.560164669,0.016273616,0.67835952,0.012230205,0.673648303,0.012118269,0.669728046,0.012006054,0.676091456,0.011959123,0.569336612,0.016629213,0.683283503,0.013041829
261,0.848945986,0,0.560164669,0.016273616,0.681369889,0.012385892,0.676007412,0.011488599,0.674702875,0.01169528,0.675832708,0.011898191,0.56198159,0.017750584,0.686916783,0.013119739
262,0.848945986,0,0.560164669,0.016273616,0.680707366,0.012684177,0.681946765,0.011474183,0.669779563,0.01196512,0.674521098,0.011491507,0.563047244,0.018716981,0.686850928,0.012866517
263,0.848945986,0,0.560164669,0.016273616,0.677331761,0.012512478,0.683145195,0.011362342,0.670614024,0.012337988,0.673909868,0.011108875,0.560680504,0.019062733,0.687660583,0.013354618
264,0.848945986,0,0.560164669,0.016273616,0.6781232,0.012070687,0.680880496,0.011788219,0.668188939,0.012340815,0.669101131,0.01204,0.560314774,0.018618126,0.686077375,0.012816871
265,0.848945986,0,0.560164669,0.016273616,0.679376729,0.012060734,0.674246924,0.011853648,0.665459024,0.011742854,0.6679028,0.012528326,0.561137104,0.018263588,0.685016594,0.012898935
266,0.848945986,0,0.560164669,0.016273616,0.675737583,0.012541259,0.67711238,0.010860871,0.666924576,0.012054099,0.669349618,0.012651556,0.559897672,0.017422449,0.686774485,0.013362662
267,0.848945986,0,0.560164669,0.016273616,0.67612469,0.012095915,0.681944769,0.011373284,0.665492897,0.011248708,0.672276383,0.013097215,0.557935956,0.016875788,0.685604707,0.013317805
268,0.848945986,0,0.560164669,0.016273616,0.676933405,0.012173687,0.684314126,0.011327685,0.666048651,0.011385422,0.679100966,0.012842593,0.559336692,0.016042423,0.685151985,0.013466777
269,0.848945986,0,0.560164669,0.016273616,0.677226952,0.012787439,0.683844977,0.011165341,0.666054058,0.012888644,0.679652182,0.01204396,0.560501844,0.015628421,0.685756517,0.013148671
270,0.848945986,0,0.560164669,0.016273616,0.680070435,0.012695479,0.680910136,0.011077183,0.670738162,0.012608193,0.676623952,0.012527665,0.563761372,0.015430909,0.686006214,0.013428634
271,0.848945986,0,0.560164669,0.016273616,0.681493297,0.013129445,0.6810714,0.011135789,0.675184309,0.011997162,0.674389886,0.013058363,0.565915737,0.015003942,0.68689542,0.0128905
272,0.848945986,0,0.560164669,0.016273616,0.680875645,0.012373715,0.677370952,0.011897437,0.673380848,0.012184296,0.676841974,0.012803834,0.565538395,0.015036558,0.686787897,0.012726824
273,0.848945986,0,0.560164669,0.016273616,0.67787821,0.012006494,0.676267456,0.012416988,0.671768147,0.012437928,0.675570095,0.012629765,0.568016688,0.014523165,0.684994637,0.013105836
274,0.848945986,0,0.560164669,0.016273616,0.677784568,0.011844102,0.677944481,0.011617127,0.669669334,0.012701028,0.673032971,0.012781709,0.566863182,0.014875505,0.682097616,0.013143455
275,0.848945986,0,0.560164669,0.016273616,0.677719066,0.011827803,0.680162061,0.011261751,0.67228252,0.012156964,0.676243613,0.012787262,0.565882207,0.014931807,0.681016863,0.012984855
276,0.848945986,0,0.560164669,0.016273616,0.676315675,0.011761937,0.669291297,0.011676829,0.672379525,0.011653961,0.682517477,0.012228901,0.564363838,0.015217331,0.680276676,0.013178741
277,0.848945986,0,0.560164669,0.016273616,0.678772742,0.011783081,0.668286059,0.012227758,0.67494015,0.012039621,0.68216823,0.012352367,0.574975832,0.015056307,0.682314721,0.013113098
278,0.848945986,0,0.560164669,0.016273616,0.677324007,0.012181496,0.66894898,0.012750289,0.672010942,0.012016563,0.681211736,0.012146931,0.579149809,0.014898575,0.68316027,0.012633627
279,0.848945986,0,0.560164669,0.016273616,0.678086899,0.012066747,0.675180507,0.011809097,0.676853484,0.011743695,0.681713231,0.011843699,0.575585467,0.01430403,0.684060559,0.012273809
280,0.848945986,0,0.560164669,0.016273616,0.681153728,0.011667435,0.679710325,0.011500801,0.682029034,0.01144294,0.675525998,0.012469437,0.570662292,0.015128884,0.684686787,0.012305356
281,0.848945986,0,0.560164669,0.016273616,0.681327641,0.01198538,0.684687023,0.011320889,0.685513361,0.011580016,0.677158699,0.012211631,0.571153266,0.015344112,0.680013281,0.01243239
282,0.848945986,0,0.560164669,0.016273616,0.68185109,0.011424484,0.679261496,0.011872711,0.686982767,0.011537596,0.680361364,0.011602412,0.571182694,0.015503174,0.676869544,0.012806732
283,0.848945986,0,0.560164669,0.016273616,0.682583641,0.010964951,0.677156951,0.012372076,0.68767216,0.01152225,0.678186228,0.01122235,0.567751746,0.015637785,0.679160864,0.012232396
284,0.848945986,0,0.560164669,0.016273616,0.685799758,0.011075001,0.681442145,0.012555182,0.687174183,0.010448174,0.679532533,0.010574628,0.566475754,0.015242674,0.681792334,0.012702861
285,0.848945986,0,0.560164669,0.016273616,0.682150676,0.011191764,0.685375341,0.012247825,0.686600485,0.010505395,0.679455523,0.010841237,0.571980456,0.016838034,0.682732243,0.011986791
286,0.848945986,0,0.560164669,0.016273616,0.682350482,0.010943498,0.683813648,0.011909241,0.686459833,0.010032195,0.678357448,0.011210151,0.57263978,0.017735461,0.683430733,0.01202938
287,0.848945986,0,0.560164669,0.016273616,0.680241667,0.011010838,0.681865102,0.011346172,0.690083094,0.01071748,0.677542633,0.01136076,0.571367201,0.017574145,0.684935584,0.011539768
288,0.848945986,0,0.560164669,0.016273616,0.682883738,0.01072337,0.678811499,0.011278318,0.689024737,0.010800923,0.679992222,0.010459802,0.571553347,0.017495797,0.686118144,0.011754133
289,0.848945986,0,0.560164669,0.016273616,0.684003282,0.010002109,0.676016997,0.011252963,0.690291301,0.010335357,0.683649088,0.011340622,0.575719457,0.016466506,0.681619179,0.01200901
290,0.848945986,0,0.560164669,0.016273616,0.681040158,0.010109533,0.672637274,0.011254678,0.682644817,0.011357061,0.685732721,0.011061834,0.576017204,0.01589764,0.678380507,0.012724322
291,0.848945986,0,0.560164669,0.016273616,0.681965653,0.010011385,0.673682372,0.011399384,0.680564468,0.012039239,0.67844382,0.012258972,0.569070023,0.01656734,0.678904066,0.012485487
292,0.848945986,0,0.560164669,0.016273616,0.679642997,0.010450333,0.674412064,0.011731353,0.680372682,0.012111209,0.677396016,0.012222676,0.573042267,0.017428339,0.676798579,0.01227812
293,0.848945986,0,0.560164669,0.016273616,0.679005287,0.01055112,0.672522202,0.011439823,0.678231848,0.011904732,0.677976457,0.01321426,0.569121263,0.018741154,0.678032954,0.012510415
294,0.848945986,0,0.560164669,0.016273616,0.678538994,0.010424459,0.673486864,0.011243901,0.679437878,0.011947298,0.677109228,0.013526413,0.564627215,0.019689769,0.683089986,0.012518886
295,0.848945986,0,0.560164669,0.016273616,0.679234555,0.010317696,0.674873681,0.010980103,0.683581709,0.011844993,0.67841653,0.013592657,0.56007356,0.020484643,0.687962132,0.012726816
296,0.848945986,0,0.560164669,0.016273616,0.680868343,0.010166537,0.677203974,0.010679096,0.686373435,0.012019635,0.677019333,0.013750408,0.560372694,0.01975605,0.686294018,0.012855511
297,0.848945986,0,0.560164669,0.016273616,0.681347616,0.009697551,0.67873527,0.010465635,0.684992667,0.012066246,0.675161136,0.013898021,0.565360065,0.019398997,0.686488859,0.012537781
298,0.848945986,0,0.560164669,0.016273616,0.68156493,0.009751177,0.674808283,0.011510778,0.685554873,0.01155816,0.673837461,0.013966451,0.561184306,0.018330589,0.687979921,0.012953291
299,0.848945986,0,0.560164669,0.016273616,0.67901231,0.010221927,0.676579473,0.011371759,0.678699618,0.011784429,0.677824357,0.013675625,0.569398207,0.017487299,0.683960939,0.012944292
300,0.848945986,0,0.560164669,0.016273616,0.67883889,0.010443935,0.681595395,0.010869821,0.680135966,0.012174932,0.679473087,0.013622034,0.56297821,0.017012368,0.682064712,0.013027669
301,0.848945986,0,0.560164669,0.016273616,0.679015438,0.010527569,0.680811537,0.010422424,0.68499893,0.011717078,0.676149798,0.013208388,0.566073972,0.016250408,0.685938915,0.013288038
302,0.848945986,0,0.560164669,0.016273616,0.682903482,0.010206439,0.682577448,0.010808056,0.685431428,0.011901956,0.677446247,0.013003832,0.569950063,0.015122434,0.6878752,0.013500346
303,0.848945986,0,0.560164669,0.016273616,0.681581811,0.010256863,0.682885741,0.010427142,0.689541181,0.011248877,0.671876357,0.013730762,0.569459606,0.014830367,0.68805739,0.013454355
304,0.848945986,0,0.560164669,0.016273616,0.682436925,0.010425824,0.686502684,0.010120191,0.691435598,0.011776103,0.678663387,0.013031556,0.574746725,0.01544278,0.687411816,0.012645887
305,0.848945986,0,0.560164669,0.016273616,0.681430762,0.010239718,0.684872682,0.011081838,0.688946021,0.01216292,0.679782623,0.01232756,0.578233781,0.016697338,0.689216153,0.012885698
306,0.848945986,0,0.560164669,0.016273616,0.682103227,0.01036723,0.6776456,0.012189967,0.686282035,0.012343186,0.680251616,0.012227414,0.575947408,0.016043799,0.688534478,0.012899726
307,0.848945986,0,0.560164669,0.016273616,0.680903457,0.010808909,0.681397354,0.012176325,0.689149657,0.012117316,0.681449312,0.011582367,0.572293987,0.016678377,0.683531455,0.01296023
308,0.848945986,0,0.560164669,0.016273616,0.681580851,0.010773713,0.685059456,0.012111453,0.69093026,0.011804918,0.678455325,0.011273957,0.570927761,0.017472926,0.682688194,0.013329167
309,0.848945986,0,0.560164669,0.016273616,0.67854042,0.011067882,0.680884639,0.012076923,0.687224582,0.011690646,0.679256597,0.011736323,0.563733471,0.017996582,0.682938347,0.013647812
310,0.848945986,0,0.560164669,0.016273616,0.678868106,0.010940284,0.684156344,0.011615194,0.686030861,0.011840879,0.6806138,0.01189192,0.556596813,0.018606686,0.684149466,0.0132632
311,0.848945986,0,0.560164669,0.016273616,0.678948708,0.01106306,0.683793617,0.01122903,0.6829828,0.010682978,0.677845898,0.012209377,0.55545721,0.018132737,0.685979582,0.013058359
312,0.848945986,0,0.560164669,0.016273616,0.680167451,0.011092003,0.680296225,0.012230903,0.682452362,0.009851644,0.677498765,0.011989789,0.552669125,0.018563073,0.686702628,0.012665332
313,0.848945986,0,0.560164669,0.016273616,0.681786098,0.010429601,0.681528525,0.012439038,0.685329631,0.010086478,0.677110516,0.011739532,0.557023494,0.019430259,0.68416208,0.012452905
314,0.848945986,0,0.560164669,0.016273616,0.682378527,0.010658027,0.680369465,0.012349979,0.680771047,0.011260324,0.680418412,0.012606829,0.561411402,0.017667223,0.687252001,0.011482619
315,0.848945986,0,0.560164669,0.016273616,0.683762552,0.010580052,0.684318228,0.011555394,0.684291842,0.011503531,0.682136159,0.0126915,0.567379303,0.017956842,0.69097784,0.011795924
316,0.848945986,0,0.560164669,0.016273616,0.681238071,0.010749556,0.679945324,0.011505487,0.686655396,0.011493187,0.68574363,0.01264333,0.571620885,0.017246179,0.688943588,0.011914382
317,0.848945986,0,0.560164669,0.016273616,0.682886481,0.010557157,0.675926873,0.011817485,0.687027074,0.01142381,0.686344463,0.012759943,0.576673573,0.017973086,0.683019789,0.011955527
318,0.848945986,0,0.560164669,0.016273616,0.678956799,0.010858376,0.681523194,0.011422467,0.68792716,0.011210171,0.688864499,0.013184783,0.578267484,0.018202267,0.680429995,0.011225712
319,0.848945986,0,0.560164669,0.016273616,0.679628633,0.010866314,0.680998867,0.011414745,0.685955707,0.010561098,0.691283348,0.012679031,0.57445291,0.017854928,0.677365163,0.011568611
320,0.848945986,0,0.560164669,0.016273616,0.684171198,0.01059563,0.683068703,0.010836162,0.684440951,0.010548352,0.693093487,0.012069894,0.570804905,0.017330973,0.679323981,0.012064496
321,0.848945986,0,0.560164669,0.016273616,0.684010134,0.010466135,0.678311163,0.010754794,0.682464705,0.01130677,0.687505002,0.012580588,0.571471275,0.017264172,0.683854857,0.01237252
322,0.848945986,0,0.560164669,0.016273616,0.683140774,0.010412971,0.677884247,0.010459832,0.682897043,0.011889663,0.683983091,0.01372972,0.573140809,0.017749538,0.682902517,0.012790084
323,0.848945986,0,0.560164669,0.016273616,0.683813023,0.01037636,0.675975666,0.011493708,0.681421608,0.012120623,0.680221896,0.013666137,0.576416192,0.018824655,0.684627755,0.01247894
324,0.848945986,0,0.560164669,0.016273616,0.684683373,0.010281204,0.680353312,0.01096723,0.688480726,0.011013186,0.676263519,0.012841957,0.579056464,0.01870035,0.6863415,0.012279795
325,0.848945986,0,0.560164669,0.016273616,0.683722997,0.010103931,0.681710654,0.010861729,0.686746403,0.011668556,0.678877588,0.012629375,0.589071299,0.018190782,0.687780601,0.012026254
326,0.848945986,0,0.560164669,0.016273616,0.684459645,0.010315556,0.682927251,0.009595616,0.682593676,0.011204859,0.678547537,0.012816135,0.596230733,0.018766822,0.689795397,0.012048847
327,0.848945986,0,0.560164669,0.016273616,0.684589626,0.010212985,0.683723947,0.010085808,0.683856332,0.01105297,0.678964569,0.012675928,0.59586025,0.018952222,0.689629347,0.012242304
328,0.848945986,0,0.560164669,0.016273616,0.683087295,0.010152895,0.6879297,0.00965521,0.688059148,0.011260575,0.680463276,0.012502246,0.597836604,0.018728538,0.687588974,0.012425537
329,0.848945986,0,0.560164669,0.016273616,0.681739052,0.010079474,0.68452628,0.009874929,0.689260008,0.011374928,0.679779578,0.01254199,0.601771032,0.018109261,0.693807134,0.011995483
330,0.848945986,0,0.560164669,0.016273616,0.682060543,0.009798275,0.685871629,0.010190421,0.685541131,0.011500066,0.678700223,0.012693841,0.598758338,0.017818045,0.689457966,0.01232982
331,0.848945986,0,0.560164669,0.016273616,0.681153307,0.010221176,0.688540948,0.010906276,0.681800777,0.011764139,0.676001244,0.012753695,0.592249726,0.018503378,0.685168924,0.012638335
332,0.848945986,0,0.560164669,0.016273616,0.681384721,0.010425317,0.686127644,0.011016741,0.684487131,0.011576936,0.674426998,0.01260985,0.580410547,0.018870288,0.682889258,0.01258496
333,0.848945986,0,0.560164669,0.016273616,0.682550193,0.010653029,0.688485752,0.01044001,0.682603923,0.010587866,0.676867727,0.012577567,0.584997198,0.018831862,0.680660257,0.011812009
334,0.848945986,0,0.560164669,0.016273616,0.680044407,0.010642288,0.687612205,0.010771407,0.682664716,0.011371658,0.676822523,0.013070266,0.580631771,0.01809994,0.682249173,0.011729121
335,0.848945986,0,0.560164669,0.016273616,0.679104577,0.0109993,0.685644232,0.010567014,0.680394176,0.010587129,0.678676798,0.013225731,0.586627192,0.01687313,0.680520311,0.012275574
336,0.848945986,0,0.560164669,0.016273616,0.679588873,0.010695544,0.68749268,0.010951963,0.686104159,0.010581428,0.674090218,0.013495058,0.586173487,0.017605397,0.683020278,0.012429502
337,0.848945986,0,0.560164669,0.016273616,0.680277627,0.010911058,0.689521405,0.01054535,0.68916778,0.011021104,0.676033155,0.012286558,0.583728979,0.017780499,0.679470895,0.012670716
338,0.848945986,0,0.560164669,0.016273616,0.680600349,0.010667598,0.692288652,0.010609988,0.688146796,0.011244165,0.674765393,0.012365432,0.578716253,0.018062663,0.683746263,0.012873311
339,0.848945986,0,0.560164669,0.016273616,0.678792027,0.011013066,0.692945371,0.010949696,0.689669808,0.011083717,0.674559362,0.012001101,0.581687624,0.017917075,0.684510391,0.013203491
340,0.848945986,0,0.560164669,0.016273616,0.679930172,0.010881826,0.69364121,0.011031525,0.695402375,0.011083536,0.6719196,0.011648108,0.583428075,0.017023774,0.685118914,0.012932306
341,0.848945986,0,0.560164669,0.016273616,0.681146484,0.010983171,0.691775876,0.011467408,0.696336189,0.011036653,0.673129017,0.012505401,0.591700551,0.01588793,0.680914169,0.013212331
342,0.848945986,0,0.560164669,0.016273616,0.683663572,0.011032475,0.685879706,0.011906652,0.694051134,0.011272539,0.674821193,0.012766148,0.601059584,0.016074196,0.680031279,0.013764897
343,0.848945986,0,0.560164669,0.016273616,0.682394097,0.010963398,0.683949523,0.011917351,0.693213703,0.011442192,0.673613252,0.012792097,0.607167913,0.016414618,0.682220708,0.013936435
344,0.848945986,0,0.560164669,0.016273616,0.684077007,0.010598094,0.691071828,0.011241269,0.688900665,0.012094167,0.671206256,0.012781778,0.609137722,0.015585887,0.686854145,0.013356287
345,0.848945986,0,0.560164669,0.016273616,0.685944204,0.01040061,0.690278078,0.011184987,0.68775296,0.012044907,0.673530304,0.013184934,0.605953329,0.015263574,0.68555403,0.013152846
346,0.848945986,0,0.560164669,0.016273616,0.684859327,0.010673096,0.694475905,0.011510147,0.688011032,0.011444698,0.670751018,0.012783675,0.602261169,0.015595905,0.688260191,0.012423636
347,0.848945986,0,0.560164669,0.016273616,0.6835412,0.011109056,0.698258668,0.010900876,0.689603218,0.011007952,0.672175861,0.012345019,0.604845401,0.015137307,0.688971601,0.011947884
348,0.848945986,0,0.560164669,0.016273616,0.684883909,0.011283453,0.696903149,0.011267843,0.689925052,0.011099738,0.670193414,0.012284483,0.600348945,0.017089477,0.690303317,0.01265605
349,0.848945986,0,0.560164669,0.016273616,0.686931307,0.010888341,0.699832591,0.011076622,0.690450096,0.011342551,0.665750759,0.012588664,0.603754898,0.017445213,0.690058069,0.013304015
350,0.848945986,0,0.560164669,0.016273616,0.684646487,0.010664639,0.699299544,0.01046585,0.690049221,0.011214679,0.669296664,0.013054644,0.615914407,0.016454497,0.690993714,0.012854702
351,0.848945986,0,0.560164669,0.016273616,0.684578854,0.010996443,0.697735363,0.010613824,0.689338729,0.01114552,0.670278135,0.012829882,0.61045259,0.017279376,0.696279237,0.012059816
352,0.848945986,0,0.560164669,0.016273616,0.685286298,0.011017423,0.696668381,0.010766806,0.686965433,0.011749829,0.670586526,0.013226793,0.60910348,0.015830336,0.694647329,0.01207873
353,0.848945986,0,0.560164669,0.016273616,0.683664427,0.010452222,0.696165094,0.010397934,0.688280149,0.011218588,0.669145881,0.013391214,0.609986821,0.01531912,0.698213825,0.012403676
354,0.848945986,0,0.560164669,0.016273616,0.68237382,0.010746571,0.699266914,0.010433869,0.686616447,0.010884758,0.668976268,0.013719584,0.61309156,0.015512736,0.694275403,0.012374862
355,0.848945986,0,0.560164669,0.016273616,0.678732714,0.011138286,0.695284016,0.011034809,0.68967322,0.010148848,0.66593111,0.014002541,0.611395068,0.014458199,0.695353553,0.011899323
356,0.848945986,0,0.560164669,0.016273616,0.679155214,0.011280781,0.694570308,0.010947735,0.691245422,0.010400402,0.666456868,0.01430712,0.602121538,0.014089141,0.693336368,0.011743854
357,0.848945986,0,0.560164669,0.016273616,0.6798624,0.011004206,0.698083944,0.010596481,0.691850753,0.011067268,0.665636001,0.014345197,0.59173066,0.015300637,0.694112132,0.011773264
358,0.848945986,0,0.560164669,0.016273616,0.679827826,0.011698684,0.69943354,0.010153567,0.694723178,0.010090555,0.670888985,0.014649002,0.593740216,0.016002469,0.69238834,0.012035474
359,0.848945986,0,0.560164669,0.016273616,0.679629975,0.011365396,0.700187146,0.010114599,0.694494457,0.010198789,0.674715039,0.015367287,0.60208177,0.0155725,0.691668077,0.011810074
360,0.848945986,0,0.560164669,0.016273616,0.680666625,0.011148357,0.700974881,0.010104913,0.692388867,0.011241224,0.675974525,0.015664039,0.601299949,0.016577337,0.69081082,0.011314762
361,0.848945986,0,0.560164669,0.016273616,0.683757246,0.011101158,0.698735461,0.010811799,0.694432019,0.011585892,0.674696444,0.015682558,0.599710293,0.016274174,0.690629298,0.011424096
362,0.848945986,0,0.560164669,0.016273616,0.684712387,0.011036441,0.697624317,0.011709631,0.690415739,0.011841144,0.675750916,0.015778447,0.602107711,0.017067982,0.690443923,0.011348659
363,0.848945986,0,0.560164669,0.016273616,0.686313984,0.011243707,0.701176008,0.012040896,0.689195813,0.011905947,0.678578953,0.014851031,0.603551842,0.016491797,0.687464579,0.011553855
364,0.848945986,0,0.560164669,0.016273616,0.681906234,0.011778116,0.699451303,0.012130384,0.692108668,0.011104425,0.678442654,0.013908333,0.613498891,0.016443977,0.687655995,0.01182412
365,0.848945986,0,0.560164669,0.016273616,0.683677115,0.011820751,0.700807383,0.011821945,0.691997949,0.010603264,0.679277394,0.014082878,0.611826462,0.016650867,0.687536902,0.01149751
366,0.848945986,0,0.560164669,0.016273616,0.681935401,0.011685099,0.700251995,0.01188637,0.69319212,0.010273147,0.678560827,0.014672758,0.611213254,0.016966457,0.690800749,0.011322238
367,0.848945986,0,0.560164669,0.016273616,0.684907419,0.011855482,0.70032401,0.011593044,0.692391663,0.010785251,0.678868109,0.015410187,0.614656494,0.016573028,0.695556329,0.011365572
368,0.848945986,0,0.560164669,0.016273616,0.688792216,0.011410319,0.699032623,0.01209539,0.691009047,0.011479687,0.677683474,0.015656141,0.605674403,0.016179908,0.694723164,0.011645226
369,0.848945986,0,0.560164669,0.016273616,0.691211514,0.011156858,0.69666001,0.011253557,0.695752041,0.011527652,0.674654991,0.015295009,0.611437004,0.015925737,0.695611549,0.011767342
370,0.848945986,0,0.560164669,0.016273616,0.691205482,0.01110017,0.696928288,0.011072659,0.694747998,0.011990292,0.675177015,0.015654223,0.614262876,0.015555574,0.697059327,0.012142579
371,0.848945986,0,0.560164669,0.016273616,0.691220351,0.010557196,0.698700151,0.010687545,0.690844681,0.012081372,0.674313458,0.01554253,0.607983178,0.015543894,0.694279236,0.011990472
372,0.848945986,0,0.560164669,0.016273616,0.693733265,0.010554537,0.696276403,0.01018877,0.692147778,0.011829395,0.677652267,0.014995209,0.611101596,0.015332735,0.695892025,0.011977084
373,0.848945986,0,0.560164669,0.016273616,0.694784308,0.010826841,0.698208738,0.010409048,0.692719768,0.011474645,0.678152793,0.014777028,0.614276671,0.01615031,0.693959836,0.011915693
374,0.848945986,0,0.560164669,0.016273616,0.690468441,0.011387434,0.701886085,0.010617643,0.694617289,0.011395586,0.679893063,0.014782279,0.609081336,0.01686827,0.691372029,0.011926178
375,0.848945986,0,0.560164669,0.016273616,0.691431615,0.011277074,0.699820254,0.010571282,0.698919898,0.010807375,0.679810054,0.014681316,0.606395899,0.017046626,0.695350567,0.011321405
376,0.848945986,0,0.560164669,0.016273616,0.690819079,0.011294292,0.697829765,0.010612713,0.701874363,0.010635805,0.680170578,0.014918114,0.601186441,0.016559388,0.698876817,0.011086543
377,0.848945986,0,0.560164669,0.016273616,0.690934044,0.010945411,0.699265411,0.010524422,0.706539805,0.010567786,0.682261723,0.014847311,0.601618713,0.016458763,0.700092689,0.010663609
378,0.848945986,0,0.560164669,0.016273616,0.691426173,0.010653828,0.697965153,0.010926206,0.708001446,0.01085797,0.68013875,0.01511336,0.607141077,0.016163544,0.699333394,0.010022181
379,0.848945986,0,0.560164669,0.016273616,0.692074927,0.010765771,0.695358239,0.011308099,0.702752825,0.011351182,0.68012653,0.015340799,0.60690587,0.016064039,0.698278912,0.010108277
380,0.848945986,0,0.560164669,0.016273616,0.69644974,0.010451595,0.702096847,0.011326721,0.699533033,0.011371006,0.680138809,0.015841892,0.612185317,0.016484195,0.69837364,0.01004478
381,0.848945986,0,0.560164669,0.016273616,0.694640416,0.010256141,0.700989366,0.010887864,0.700917112,0.010955651,0.679031914,0.015789036,0.614913044,0.016728532,0.699523314,0.010071644
382,0.848945986,0,0.560164669,0.016273616,0.694167096,0.009793461,0.700325388,0.01155807,0.702227621,0.010659127,0.680370022,0.01556332,0.611616704,0.015123185,0.69940218,0.010630592
383,0.848945986,0,0.560164669,0.016273616,0.695995649,0.009711074,0.700351241,0.011656049,0.701791353,0.011360342,0.680730248,0.015582267,0.609672788,0.0156027,0.703935007,0.011009316
384,0.848945986,0,0.560164669,0.016273616,0.695205427,0.00981969,0.706637091,0.011744038,0.703193234,0.011367979,0.680922691,0.015592225,0.612394049,0.015247141,0.707007589,0.010683206
385,0.848945986,0,0.560164669,0.016273616,0.694768332,0.010342898,0.704440758,0.011484799,0.700582211,0.010744712,0.685485333,0.015328385,0.614292444,0.015774878,0.704210501,0.010120402
386,0.848945986,0,0.560164669,0.016273616,0.695909964,0.010565301,0.705700636,0.011256128,0.700004763,0.010576625,0.685054302,0.015269475,0.615840073,0.016412453,0.708240018,0.010054257
387,0.848945986,0,0.560164669,0.016273616,0.696111432,0.010476328,0.702112939,0.011015431,0.703384719,0.00976589,0.682915127,0.015167835,0.613768174,0.017341783,0.70838647,0.01060131
388,0.848945986,0,0.560164669,0.016273616,0.696249726,0.010484053,0.699855108,0.010774462,0.702868208,0.010334359,0.678975819,0.015308477,0.612952289,0.017877723,0.709376951,0.010349417
389,0.848945986,0,0.560164669,0.016273616,0.696392405,0.010768985,0.697750372,0.010804783,0.704264449,0.010168308,0.671715695,0.016306948,0.611783353,0.018329456,0.712043463,0.009818364
390,0.848945986,0,0.560164669,0.016273616,0.699374115,0.010832454,0.701050043,0.010565319,0.707546158,0.009938888,0.669837268,0.016797776,0.604871352,0.018251974,0.709959825,0.010388211
391,0.848945986,0,0.560164669,0.016273616,0.699839345,0.010670722,0.705010628,0.011056227,0.703060783,0.009886499,0.668868152,0.01731648,0.604162698,0.019155302,0.709625978,0.01077185
392,0.848945986,0,0.560164669,0.016273616,0.698739989,0.010615761,0.705166212,0.011517774,0.70392999,0.009742796,0.666469915,0.017760075,0.605441907,0.019926962,0.709037736,0.010650739
393,0.848945986,0,0.560164669,0.016273616,0.697347644,0.010965779,0.705770149,0.011403545,0.698435403,0.010112317,0.671279633,0.017643206,0.608655198,0.018655081,0.710171863,0.010947055
394,0.848945986,0,0.560164669,0.016273616,0.698573175,0.010670549,0.706804548,0.011166946,0.696015122,0.010321807,0.674169987,0.017855248,0.602856879,0.019331124,0.710284449,0.011425457
395,0.848945986,0,0.560164669,0.016273616,0.696203994,0.010910301,0.705222683,0.011709153,0.697963167,0.009314831,0.674160733,0.018241808,0.585359421,0.019863466,0.713258251,0.01113768
396,0.848945986,0,0.560164669,0.016273616,0.696101504,0.011095447,0.704059768,0.011279625,0.700301604,0.009266655,0.674813937,0.018170138,0.584999654,0.019131707,0.713130026,0.010944569
397,0.848945986,0,0.560164669,0.016273616,0.696940232,0.011043797,0.703415328,0.010937595,0.700045933,0.009715636,0.670761232,0.017845695,0.588760422,0.019368962,0.715049811,0.010509067
398,0.848945986,0,0.560164669,0.016273616,0.693579385,0.011043196,0.704823429,0.010843834,0.70664863,0.009698322,0.667114624,0.01787584,0.597694172,0.0187753,0.711194189,0.010748564
399,0.848945986,0,0.560164669,0.016273616,0.695017513,0.011015791,0.709773458,0.010495987,0.704575185,0.009743473,0.664873514,0.017819951,0.609268048,0.018009893,0.710384809,0.011203712
400,0.848945986,0,0.560164669,0.016273616,0.693677918,0.010594621,0.706083832,0.01136067,0.700840493,0.01006375,0.664805381,0.017703463,0.619455257,0.017530602,0.706549778,0.012096016
401,0.848945986,0,0.560164669,0.016273616,0.691273986,0.011080351,0.701975111,0.011100751,0.704500836,0.01035535,0.666295272,0.017376673,0.623102154,0.017904965,0.706152528,0.011894906
402,0.848945986,0,0.560164669,0.016273616,0.691786115,0.011196256,0.705625233,0.011513512,0.701691296,0.010879106,0.666144865,0.017434223,0.629898152,0.017949022,0.708275824,0.011682269
403,0.848945986,0,0.560164669,0.016273616,0.69426121,0.010885481,0.702663495,0.011995048,0.702104767,0.010575605,0.664346893,0.016880901,0.627519993,0.018315827,0.70761041,0.011917789
404,0.848945986,0,0.560164669,0.016273616,0.69547126,0.011132857,0.702922164,0.011108921,0.700220231,0.011008614,0.664258983,0.016836359,0.634415692,0.017890535,0.708982922,0.011725566
405,0.848945986,0,0.560164669,0.016273616,0.697716105,0.010626855,0.698754068,0.011178871,0.701618317,0.010459534,0.665001749,0.016342439,0.629016205,0.0176537,0.707596373,0.011848504
406,0.848945986,0,0.560164669,0.016273616,0.69559152,0.010858811,0.700702579,0.010946898,0.696824255,0.010596226,0.665913238,0.017033463,0.622831561,0.017991405,0.705871238,0.012080055
407,0.848945986,0,0.560164669,0.016273616,0.694226231,0.011239047,0.701281967,0.010278177,0.697529408,0.011164648,0.666884858,0.017502637,0.628365072,0.017259245,0.704672874,0.011458912
408,0.848945986,0,0.560164669,0.016273616,0.695640301,0.0110934,0.695915322,0.010726738,0.697078869,0.010957496,0.666375017,0.017503867,0.628430938,0.017118472,0.705912686,0.010902737
409,0.848945986,0,0.560164669,0.016273616,0.695461167,0.011555439,0.696140372,0.010568864,0.698987975,0.010723588,0.664022802,0.017732459,0.634739908,0.016977362,0.704647116,0.011715518
410,0.848945986,0,0.560164669,0.016273616,0.696567525,0.011269904,0.696197836,0.010294692,0.69571486,0.010404215,0.661970922,0.018277154,0.642939462,0.016103733,0.704282059,0.011842203
411,0.848945986,0,0.560164669,0.016273616,0.69756304,0.011094735,0.700254399,0.010591055,0.695024855,0.010226352,0.660783992,0.018460777,0.644932034,0.015592025,0.704572666,0.01112982
412,0.848945986,0,0.560164669,0.016273616,0.69880272,0.010656778,0.701231223,0.01115842,0.695703082,0.010088004,0.661785526,0.018065283,0.642500477,0.015156555,0.703576845,0.01103598
413,0.848945986,0,0.560164669,0.016273616,0.697780929,0.01054696,0.700194853,0.010750636,0.695032019,0.010366773,0.664451765,0.017357733,0.641761975,0.015145678,0.704920735,0.011182716
414,0.848945986,0,0.560164669,0.016273616,0.695905362,0.010303924,0.696849284,0.011471159,0.694590032,0.010407371,0.661704648,0.016970951,0.636619346,0.015539434,0.701671227,0.011600661
415,0.848945986,0,0.560164669,0.016273616,0.692809931,0.009878314,0.693619872,0.011345061,0.695538806,0.010669907,0.659933732,0.016771036,0.630032694,0.016113872,0.701631478,0.011980343
416,0.848945986,0,0.560164669,0.016273616,0.691956825,0.009728822,0.694029928,0.011546704,0.692379626,0.010358852,0.66223972,0.016530667,0.625100631,0.016019807,0.705974408,0.011870992
417,0.848945986,0,0.560164669,0.016273616,0.691814292,0.009670066,0.697094481,0.01122479,0.692548414,0.009458372,0.66212513,0.016073705,0.620614267,0.016533831,0.70468076,0.011659002
418,0.848945986,0,0.560164669,0.016273616,0.694010601,0.009244901,0.696371626,0.011079287,0.691014427,0.009547299,0.659513652,0.016653711,0.624344177,0.017213871,0.702325273,0.011881186
419,0.848945986,0,0.560164669,0.016273616,0.694185076,0.009133132,0.701057315,0.010512073,0.690455646,0.009750529,0.658427878,0.016455177,0.615765638,0.017842923,0.704214789,0.011647959
420,0.848945986,0,0.560164669,0.016273616,0.696591878,0.008980787,0.702622233,0.010552727,0.691228263,0.010271791,0.660587781,0.016149372,0.612942441,0.017287491,0.703162947,0.012064683
421,0.848945986,0,0.560164669,0.016273616,0.694191541,0.009716926,0.700807017,0.01088782,0.689700482,0.010127945,0.662089039,0.016019236,0.614197528,0.018107704,0.704547803,0.012238972
422,0.848945986,0,0.560164669,0.016273616,0.694565417,0.009487884,0.701568551,0.011109757,0.690738488,0.010314932,0.663888508,0.015816461,0.609699457,0.017175509,0.701639856,0.012330368
423,0.848945986,0,0.560164669,0.016273616,0.692895648,0.009681602,0.697668615,0.010935184,0.690653127,0.010891491,0.665035097,0.015666341,0.601337104,0.016138618,0.698785624,0.012062713
424,0.848945986,0,0.560164669,0.016273616,0.69279831,0.009652588,0.695267032,0.010739026,0.68884452,0.010713194,0.665544879,0.01565281,0.597249505,0.016533967,0.700207332,0.01210327
425,0.848945986,0,0.560164669,0.016273616,0.694922952,0.009534377,0.698245578,0.010911471,0.689991512,0.010740168,0.663338114,0.015947204,0.594419172,0.017679669,0.701137752,0.012271979
426,0.848945986,0,0.560164669,0.016273616,0.694541396,0.00978534,0.699445547,0.010865767,0.691107069,0.010237624,0.662999971,0.016310071,0.59110858,0.018512079,0.704431014,0.011944268
427,0.848945986,0,0.560164669,0.016273616,0.696477798,0.010369509,0.697765517,0.010809569,0.690777595,0.010149333,0.660391627,0.015917069,0.591781931,0.018147303,0.704854223,0.011539775
428,0.848945986,0,0.560164669,0.016273616,0.695977081,0.010133724,0.698255354,0.010554223,0.687117108,0.010635239,0.657555254,0.01616917,0.597012716,0.017578404,0.704966213,0.011258534
429,0.848945986,0,0.560164669,0.016273616,0.693749811,0.010194076,0.702394198,0.010409142,0.689524952,0.010162553,0.652556654,0.016934638,0.598847689,0.018706564,0.706093953,0.011733815
430,0.848945986,0,0.560164669,0.016273616,0.693061812,0.01029714,0.701808134,0.010313931,0.690517938,0.009861115,0.649005353,0.017145934,0.60355158,0.018148181,0.703588334,0.011350744
431,0.848945986,0,0.560164669,0.016273616,0.690973677,0.01022682,0.704156406,0.009891259,0.690711652,0.009821847,0.64764705,0.017303094,0.60062361,0.01821043,0.701668974,0.010921368
432,0.848945986,0,0.560164669,0.016273616,0.692016223,0.010131795,0.701440743,0.00965203,0.695805634,0.009951527,0.646131344,0.016671988,0.604830979,0.016539583,0.699628379,0.011416226
433,0.848945986,0,0.560164669,0.016273616,0.68885912,0.010410434,0.69869535,0.010377032,0.697375442,0.009644397,0.64688333,0.016466828,0.607514243,0.016747506,0.699235674,0.010706214
434,0.848945986,0,0.560164669,0.016273616,0.689059223,0.010319276,0.701067206,0.009768437,0.698872308,0.009844744,0.645241081,0.016608434,0.608071929,0.016824355,0.698863366,0.011112604
435,0.848945986,0,0.560164669,0.016273616,0.69083584,0.0103529,0.702524137,0.010124893,0.695138516,0.00942606,0.645244621,0.016280747,0.602654254,0.017341435,0.702308126,0.010477752
436,0.848945986,0,0.560164669,0.016273616,0.690576646,0.010275367,0.697604658,0.010559746,0.69481875,0.009329745,0.6482576,0.016291703,0.604324062,0.017265791,0.703069778,0.010511883
437,0.848945986,0,0.560164669,0.016273616,0.690796837,0.010486891,0.696466309,0.010317463,0.692304041,0.010127565,0.654064607,0.01610165,0.607817582,0.016540022,0.705784178,0.010675393
438,0.848945986,0,0.560164669,0.016273616,0.690135295,0.010499432,0.697049132,0.01059253,0.695199663,0.009741995,0.654377733,0.016412901,0.609347602,0.016209807,0.706552065,0.010677141
439,0.848945986,0,0.560164669,0.016273616,0.693738052,0.010163491,0.693284944,0.01101763,0.696877533,0.01042328,0.657040614,0.016311069,0.609788846,0.017503412,0.705106075,0.010522835
440,0.848945986,0,0.560164669,0.016273616,0.693619261,0.010338841,0.697464704,0.010590776,0.692323536,0.010317983,0.653462843,0.017005572,0.609469624,0.016962928,0.70687955,0.009888055
441,0.848945986,0,0.560164669,0.016273616,0.690653572,0.010611707,0.693199591,0.010808677,0.693161799,0.009818132,0.648244713,0.017200156,0.611719225,0.015454363,0.706342461,0.010393252
442,0.848945986,0,0.560164669,0.016273616,0.688697327,0.010932672,0.697442368,0.010672999,0.693117209,0.009368384,0.641949247,0.017898433,0.609364098,0.015227599,0.707038077,0.010456846
443,0.848945986,0,0.560164669,0.016273616,0.691811193,0.011098239,0.697052203,0.011167741,0.68980482,0.009300172,0.637059135,0.018671489,0.607450134,0.015503427,0.705630878,0.010238409
444,0.848945986,0,0.560164669,0.016273616,0.693049629,0.011401419,0.697705713,0.011462215,0.693255285,0.009415296,0.632258869,0.018389068,0.605966058,0.015298496,0.703998635,0.009691355
445,0.848945986,0,0.560164669,0.016273616,0.695226138,0.010879596,0.699546566,0.0108814,0.696338151,0.009869245,0.628677159,0.018199925,0.61393169,0.013631824,0.705843493,0.01016173
446,0.848945986,0,0.560164669,0.016273616,0.698302003,0.010806441,0.694628979,0.011192993,0.695134814,0.010039056,0.626309052,0.017834306,0.615886803,0.014049431,0.704742455,0.010337489
447,0.848945986,0,0.560164669,0.016273616,0.699497279,0.011128228,0.69790431,0.0112237,0.699917284,0.010286771,0.624241559,0.018043341,0.621035143,0.013638095,0.704452061,0.010337235
448,0.848945986,0,0.560164669,0.016273616,0.698225767,0.010781661,0.699629948,0.010409731,0.700590455,0.010214728,0.623499175,0.018571111,0.625180368,0.013446233,0.703259173,0.010998786
449,0.848945986,0,0.560164669,0.016273616,0.697612824,0.010913136,0.70285556,0.009200331,0.697634083,0.010527958,0.620969111,0.018985582,0.625294109,0.013708346,0.707301523,0.010825538
450,0.848945986,0,0.560164669,0.016273616,0.699455862,0.01016552,0.70400739,0.009862111,0.698080311,0.010203628,0.620262179,0.018723944,0.617716946,0.013923504,0.708900591,0.011480849
451,0.848945986,0,0.560164669,0.016273616,0.699382719,0.010098509,0.697621692,0.010628709,0.696923536,0.010598084,0.623513258,0.018280253,0.612198274,0.013346502,0.707126758,0.011398797
452,0.848945986,0,0.560164669,0.016273616,0.697959523,0.01009137,0.701482144,0.010455002,0.702082633,0.01022896,0.624820376,0.018370453,0.613532666,0.013910404,0.706030446,0.010962017
453,0.848945986,0,0.560164669,0.016273616,0.697036525,0.009625756,0.703296199,0.010660824,0.703899302,0.009698635,0.626083556,0.018401248,0.61860299,0.01372002,0.708402804,0.010509041
454,0.848945986,0,0.560164669,0.016273616,0.69669611,0.009647925,0.699491159,0.010775234,0.703724375,0.009925867,0.628080781,0.017818517,0.614992428,0.014382329,0.708602,0.010567607
455,0.848945986,0,0.560164669,0.016273616,0.69638207,0.010114173,0.695535615,0.011432372,0.702552925,0.009839879,0.626006912,0.018041984,0.613312227,0.015383463,0.706372995,0.010579232
456,0.848945986,0,0.560164669,0.016273616,0.697983985,0.00998103,0.696286358,0.011233343,0.703061238,0.010110264,0.621797271,0.017782606,0.609366784,0.015803641,0.704069689,0.010623826
457,0.848945986,0,0.560164669,0.016273616,0.695379724,0.010596597,0.700710882,0.011257762,0.705461146,0.010124163,0.622803578,0.017279087,0.614003338,0.016560629,0.70319222,0.011060779
458,0.848945986,0,0.560164669,0.016273616,0.697783641,0.010541912,0.701381242,0.011256671,0.704481572,0.009623724,0.628183532,0.016221173,0.618307104,0.016522095,0.702337855,0.011353465
459,0.848945986,0,0.560164669,0.016273616,0.696096186,0.01058349,0.703734908,0.010700298,0.706865609,0.009144533,0.631640606,0.016104793,0.618664707,0.016900606,0.705254563,0.011177366
460,0.848945986,0,0.560164669,0.016273616,0.694900734,0.011102489,0.707026845,0.010697124,0.708953528,0.009213725,0.632096704,0.015784099,0.623593733,0.017338114,0.708261584,0.011122689
461,0.848945986,0,0.560164669,0.016273616,0.695044963,0.010854174,0.705540694,0.010909513,0.711477169,0.009718019,0.632210254,0.015248937,0.62884678,0.017134714,0.708707032,0.011121409
462,0.848945986,0,0.560164669,0.016273616,0.69414228,0.010976876,0.704595314,0.010927701,0.709950884,0.010438561,0.633999223,0.01522472,0.627159991,0.016617502,0.71281412,0.010460805
463,0.848945986,0,0.560164669,0.016273616,0.693616115,0.010697097,0.705381283,0.010829169,0.705168848,0.010388581,0.632917622,0.015132644,0.626925775,0.015911241,0.715961629,0.010274894
464,0.848945986,0,0.560164669,0.016273616,0.693144528,0.01072527,0.708585324,0.010743232,0.705863307,0.010672656,0.632620712,0.015143756,0.626008261,0.015864919,0.71435563,0.010239985
465,0.848945986,0,0.560164669,0.016273616,0.69451546,0.010804518,0.709676021,0.010880364,0.709294973,0.010008448,0.635541162,0.015406304,0.626371409,0.016384124,0.716417783,0.010044954
466,0.848945986,0,0.560164669,0.016273616,0.693310803,0.010773496,0.712857484,0.010403822,0.70853342,0.009550857,0.634581536,0.015557719,0.620857059,0.017130303,0.714008205,0.010062076
467,0.848945986,0,0.560164669,0.016273616,0.694257263,0.0111999,0.712474049,0.010799583,0.708698647,0.009519395,0.633836771,0.015483975,0.621322914,0.017261206,0.715093761,0.010169491
468,0.848945986,0,0.560164669,0.016273616,0.696033217,0.011139728,0.714142061,0.01050449,0.70874709,0.009579636,0.633100718,0.015542376,0.624418867,0.01793144,0.714013591,0.010129217
469,0.848945986,0,0.560164669,0.016273616,0.698071918,0.010756787,0.714108357,0.010091348,0.709880051,0.009831089,0.631498616,0.015571754,0.628422966,0.01793424,0.71558772,0.009745386
470,0.848945986,0,0.560164669,0.016273616,0.696537727,0.011002142,0.715212968,0.009848187,0.712792727,0.01007131,0.632408531,0.015030796,0.630050552,0.017791102,0.715569487,0.009390795
471,0.848945986,0,0.560164669,0.016273616,0.692790416,0.011042678,0.716937606,0.009476047,0.713557595,0.010146851,0.633949301,0.014508188,0.631150535,0.017875909,0.714112845,0.009352361
472,0.848945986,0,0.560164669,0.016273616,0.692154884,0.011211161,0.719163084,0.008945591,0.71373514,0.010143703,0.632680895,0.01527188,0.628834777,0.017656056,0.716373272,0.009620656
473,0.848945986,0,0.560164669,0.016273616,0.692880017,0.011472129,0.71708359,0.010117536,0.717847718,0.010096101,0.629859344,0.015295717,0.628252014,0.017174702,0.719691623,0.009515126
474,0.848945986,0,0.560164669,0.016273616,0.695004536,0.011715073,0.716393299,0.010284417,0.717357214,0.009699952,0.628173113,0.015733128,0.625987142,0.018169564,0.718821336,0.009456878
475,0.848945986,0,0.560164669,0.016273616,0.695572427,0.012065451,0.717747763,0.009898355,0.716068968,0.009271155,0.627529337,0.015788674,0.629327376,0.017490158,0.717058729,0.009234192
476,0.848945986,0,0.560164669,0.016273616,0.697298019,0.01188783,0.716870318,0.01013124,0.713695373,0.009323826,0.629814222,0.016262903,0.627033213,0.01683865,0.714726317,0.009589134
477,0.848945986,0,0.560164669,0.016273616,0.696467167,0.012100549,0.715923148,0.01032141,0.719057219,0.009362683,0.631412403,0.015966239,0.629986204,0.016374347,0.717733195,0.009604738
478,0.848945986,0,0.560164669,0.016273616,0.694870997,0.011477173,0.713565554,0.010219884,0.715816326,0.009875531,0.627751786,0.017092701,0.625301233,0.016500749,0.718694085,0.009319506
479,0.848945986,0,0.560164669,0.016273616,0.697186612,0.011650711,0.708061181,0.009989742,0.710504367,0.010800561,0.626555748,0.017978208,0.617157021,0.016779541,0.718445134,0.009501896
480,0.848945986,0,0.560164669,0.016273616,0.698915999,0.011180247,0.706870195,0.009568053,0.710850454,0.010940928,0.626874381,0.018440469,0.612524725,0.017525429,0.718042299,0.009451198
481,0.848945986,0,0.560164669,0.016273616,0.699602358,0.010652072,0.70922402,0.010079573,0.715195657,0.010341017,0.628094889,0.018326406,0.615912469,0.017468197,0.712441237,0.009620097
482,0.848945986,0,0.560164669,0.016273616,0.699304754,0.010975812,0.709511519,0.010158419,0.713169283,0.010380302,0.627711222,0.018176295,0.623227365,0.017506374,0.714079349,0.009091745
483,0.848945986,0,0.560164669,0.016273616,0.698415643,0.011208561,0.712731129,0.010166381,0.711601743,0.009850891,0.625582025,0.018037869,0.62861959,0.017636409,0.714361782,0.00907902
484,0.848945986,0,0.560164669,0.016273616,0.698482637,0.011121532,0.715109334,0.010332028,0.714919665,0.009497746,0.624414449,0.018204499,0.626679693,0.017465887,0.719196054,0.009339995
485,0.848945986,0,0.560164669,0.016273616,0.698954699,0.010746365,0.715393438,0.009709032,0.714203337,0.009486521,0.626214096,0.018754379,0.633856089,0.01649329,0.719278707,0.009573697
486,0.848945986,0,0.560164669,0.016273616,0.698651257,0.01102218,0.715360208,0.009360717,0.710279679,0.010471416,0.625579373,0.019486545,0.627335723,0.017192691,0.7198712,0.009570638
487,0.848945986,0,0.560164669,0.016273616,0.698413832,0.011193212,0.713256303,0.009624876,0.705642912,0.010845071,0.624417682,0.019718527,0.625223268,0.017076394,0.717753852,0.009893112
488,0.848945986,0,0.560164669,0.016273616,0.699238678,0.011261457,0.714655996,0.009720928,0.702064737,0.011591678,0.621954273,0.019256619,0.627575163,0.017837875,0.718053893,0.009894419
489,0.848945986,0,0.560164669,0.016273616,0.699036681,0.010667378,0.71146842,0.010311378,0.706018767,0.010968787,0.61852014,0.019489111,0.625449075,0.017544688,0.719166102,0.009807727
490,0.848945986,0,0.560164669,0.016273616,0.699178053,0.010011246,0.711922124,0.010480317,0.705749016,0.010940955,0.61995536,0.019568266,0.624558451,0.017580978,0.719896728,0.009549329
491,0.848945986,0,0.560164669,0.016273616,0.698923105,0.010351165,0.712811734,0.010075197,0.705323839,0.010761722,0.61607502,0.019287616,0.619047228,0.015903308,0.721637208,0.009450532
492,0.848945986,0,0.560164669,0.016273616,0.698546809,0.010158126,0.712640454,0.009550149,0.706861694,0.010907648,0.613928583,0.01931993,0.616031604,0.015050101,0.720686102,0.009162513
493,0.848945986,0,0.560164669,0.016273616,0.697816947,0.010158218,0.717011238,0.009033599,0.704596058,0.010924241,0.610430956,0.018818988,0.616046107,0.014361116,0.719606714,0.009267711
494,0.848945986,0,0.560164669,0.016273616,0.69809742,0.010096869,0.715404554,0.009017429,0.703187105,0.010581965,0.611039894,0.018466945,0.612781185,0.014500034,0.715397517,0.009419814
495,0.848945986,0,0.560164669,0.016273616,0.698237701,0.010039996,0.70927274,0.00966992,0.703510133,0.010351082,0.611021325,0.018406516,0.608169274,0.01608906,0.713624737,0.009530445
496,0.848945986,0,0.560164669,0.016273616,0.697719156,0.010056057,0.706102229,0.0095993,0.70426723,0.010339822,0.611862283,0.018562618,0.618559165,0.015335416,0.714652546,0.00933823
497,0.848945986,0,0.560164669,0.016273616,0.698718693,0.010101545,0.707109855,0.009303326,0.703793401,0.010667954,0.614892829,0.019041451,0.616622218,0.015957373,0.711925019,0.009838931
498,0.848945986,0,0.560164669,0.016273616,0.696805153,0.010104571,0.710008997,0.00896643,0.704190444,0.009814972,0.615312061,0.019615833,0.616481553,0.017139086,0.712559487,0.009932225
499,0.848945986,0,0.560164669,0.016273616,0.695513316,0.010527712,0.712724305,0.008877451,0.704922932,0.010243199,0.615403352,0.019730602,0.615906781,0.01680835,0.714948405,0.009564125

==> data/reward_vary_mono.csv <==
t,no_mono,no_mono_sem,mono,mono_sem
0,0.560259038,0.018822685,0.504809046,0.015473136
1,0.564519918,0.021566601,0.510486182,0.015090738
2,0.5406572,0.022065485,0.522052007,0.016123924
3,0.519216647,0.020779865,0.526408763,0.015684477
4,0.52195016,0.019430445,0.527887887,0.015724591
5,0.53104734,0.017816247,0.535437964,0.015387048
6,0.530338083,0.017421749,0.531298585,0.01580924
7,0.522491325,0.017279179,0.541006753,0.01534074
8,0.513171341,0.017671831,0.539432113,0.014991726
9,0.512588987,0.018764082,0.548516453,0.014958965
10,0.515077661,0.017362208,0.554189415,0.014123798
11,0.517184567,0.016760932,0.551285641,0.015144568
12,0.515522394,0.016140915,0.560473161,0.015059581
13,0.520736174,0.01656549,0.560857979,0.015278128
14,0.512521381,0.017132859,0.558153366,0.014366413
15,0.511573073,0.017524294,0.56523615,0.014030727
16,0.509292233,0.017891327,0.56112043,0.01553304
17,0.514487899,0.016658914,0.563424716,0.014352692
18,0.505307833,0.017556254,0.561291308,0.014596084
19,0.50729305,0.017537162,0.564602195,0.014466233
20,0.512243823,0.01860881,0.569389557,0.01467835
21,0.51232075,0.017547083,0.568765274,0.015497845
22,0.507238202,0.016805663,0.56884791,0.015800669
23,0.506420194,0.016662358,0.572354337,0.015484176
24,0.507423486,0.018102347,0.572910741,0.015668905
25,0.514955181,0.018150276,0.568854019,0.015816418
26,0.514379572,0.015674348,0.571989082,0.015121453
27,0.504723061,0.01549178,0.574891285,0.015700085
28,0.500708576,0.016322545,0.570127842,0.015133833
29,0.504557456,0.016776286,0.571037497,0.01533559
30,0.510431141,0.017248738,0.578738394,0.01517903
31,0.511392351,0.016529634,0.575208497,0.015779357
32,0.509007707,0.016799498,0.574493024,0.014852033
33,0.505994219,0.018172809,0.576386977,0.014939189
34,0.515017308,0.018452352,0.580276548,0.015608816
35,0.517192008,0.018051158,0.576482885,0.015025755
36,0.519958694,0.016707758,0.577974115,0.01485832
37,0.515806,0.017840386,0.581365444,0.01513078
38,0.514246133,0.01776872,0.581022967,0.014384327
39,0.516133255,0.016810518,0.579283668,0.01498309
40,0.507116526,0.016457159,0.585102794,0.015381032
41,0.50479244,0.015189471,0.57716602,0.015368331
42,0.507927559,0.015869168,0.57993121,0.014946314
43,0.508781444,0.015945532,0.580033467,0.014956576
44,0.508502285,0.016093559,0.58199209,0.016090214
45,0.505048216,0.015784668,0.587237781,0.016417486
46,0.501211095,0.015559759,0.590124803,0.015683899
47,0.49773831,0.016024907,0.58700742,0.015871274
48,0.501328691,0.015613245,0.588894426,0.01574672
49,0.505485604,0.01594996,0.589150202,0.016728368
50,0.507880463,0.0158519,0.594081488,0.01602047
51,0.511458937,0.016249157,0.586766755,0.016337929
52,0.515680472,0.016220416,0.581625889,0.016209443
53,0.510165664,0.016702865,0.581746476,0.016468515
54,0.509388,0.016602457,0.584978808,0.015298283
55,0.502705179,0.017070869,0.588182264,0.014853877
56,0.505807261,0.017609802,0.583223466,0.015653886
57,0.502674805,0.017417702,0.578352572,0.015222881
58,0.504960941,0.017609121,0.584938663,0.015145578
59,0.50399308,0.01861918,0.590332854,0.015127653
60,0.504917571,0.017677849,0.58837584,0.015973666
61,0.505167396,0.018179226,0.584909797,0.015742166
62,0.506368251,0.016791588,0.580837699,0.015460639
63,0.506845449,0.016491216,0.578472238,0.015554859
64,0.517215496,0.017337814,0.580034093,0.015285685
65,0.521034153,0.017171774,0.581502103,0.015190821
66,0.526291388,0.016208221,0.579535173,0.015247117
67,0.520534318,0.016590436,0.572895841,0.015825491
68,0.521242556,0.016226624,0.574079458,0.015192998
69,0.515822792,0.015450944,0.580926567,0.015029311
70,0.519958032,0.016012425,0.580381371,0.01455767
71,0.523730557,0.017047185,0.575260509,0.014715074
72,0.523454841,0.016720975,0.576272821,0.014731721
73,0.519548744,0.017599305,0.581785422,0.014613409
74,0.517118123,0.018011849,0.592588699,0.014231824
75,0.520917797,0.017151449,0.593437453,0.014631085
76,0.507711267,0.01819072,0.588648477,0.014543625
77,0.503111611,0.018567929,0.591486266,0.014941084
78,0.503341657,0.017515226,0.589739253,0.015268112
79,0.507591484,0.016996333,0.60232286,0.015516475
80,0.503184267,0.016756635,0.602019268,0.016143259
81,0.5057661,0.017749476,0.604260625,0.015190158
82,0.499667308,0.017457218,0.603891477,0.015090517
83,0.504046579,0.01743882,0.604249239,0.015405658
84,0.502749719,0.018166231,0.598738781,0.016102009
85,0.510052078,0.017934625,0.604617036,0.015916364
86,0.513307537,0.017927569,0.60560319,0.014624599
87,0.508985905,0.01728649,0.60883203,0.013471079
88,0.500576372,0.017117785,0.614998135,0.013482382
89,0.504733092,0.017676197,0.61161934,0.014543252
90,0.504446097,0.018082203,0.610270786,0.014895297
91,0.511025607,0.017689618,0.606658339,0.014579038
92,0.511871209,0.017577202,0.610184058,0.013696377
93,0.508704947,0.016794729,0.605233637,0.014147967
94,0.512480045,0.017180994,0.610266315,0.01439769
95,0.511286465,0.015684308,0.611226745,0.013949181
96,0.509193167,0.017336863,0.61197669,0.012679131
97,0.505221197,0.016121875,0.607359671,0.012886029
98,0.504671565,0.016380851,0.60871136,0.01274914
99,0.502629407,0.017116529,0.612362318,0.013092448
100,0.513568427,0.015991672,0.615660931,0.013095917
101,0.510354732,0.015433005,0.617336778,0.013460484
102,0.508638419,0.015819639,0.616395122,0.014434403
103,0.514667962,0.015750073,0.61479808,0.014436602
104,0.508716571,0.015863511,0.61194816,0.015233184
105,0.516463416,0.01644229,0.616425025,0.01508096
106,0.519379331,0.016465665,0.61201101,0.015475195
107,0.514377027,0.016552811,0.612802867,0.015235564
108,0.511357536,0.016400796,0.613636805,0.014649394
109,0.51321621,0.016300987,0.623534561,0.014581003
110,0.519151942,0.016476101,0.621152802,0.014991317
111,0.516726906,0.015835125,0.61718907,0.014897335
112,0.519241251,0.016065054,0.619801351,0.014668727
113,0.515515032,0.017223217,0.616311106,0.015758445
114,0.514327648,0.017206664,0.613326285,0.015960635
115,0.514294349,0.016119943,0.618575802,0.015691929
116,0.519407163,0.016432795,0.61657815,0.014726673
117,0.512972837,0.016981977,0.619482636,0.01548978
118,0.515341797,0.016483606,0.618633299,0.015855064
119,0.517015488,0.016392574,0.614195895,0.01635036
120,0.519621163,0.016658438,0.619805454,0.015856452
121,0.517395513,0.017005867,0.620942174,0.014252837
122,0.524573228,0.016863497,0.613870015,0.014393655
123,0.528026611,0.016472339,0.614075028,0.014957059
124,0.529163583,0.017834254,0.612113672,0.015525405
125,0.52561411,0.018187218,0.617519308,0.015873935
126,0.525516264,0.017717881,0.617615233,0.016323852
127,0.531034249,0.016806166,0.619048315,0.015654684
128,0.530273738,0.01718188,0.620554248,0.014256544
129,0.532445911,0.017456991,0.622819268,0.013906642
130,0.531869753,0.017133311,0.624026744,0.014054078
131,0.523535458,0.01764394,0.626039294,0.01463719
132,0.515005529,0.018610497,0.626204377,0.014648867
133,0.517115552,0.018371807,0.632091516,0.0146331
134,0.518533578,0.017972431,0.63146905,0.015128852
135,0.520215915,0.018251503,0.634911673,0.01440891
136,0.519296767,0.016627113,0.634104358,0.014813573
137,0.515584879,0.017094688,0.629224439,0.014361897
138,0.519039609,0.017559744,0.627716319,0.013920572
139,0.528850138,0.019079758,0.633166632,0.01490549
140,0.531681144,0.019030798,0.631706146,0.015316259
141,0.52885469,0.019760899,0.637398597,0.015330263
142,0.52931036,0.01828011,0.641214333,0.014590148
143,0.522561883,0.018353321,0.635731897,0.013912236
144,0.52676383,0.01867683,0.640153587,0.013680484
145,0.533845222,0.019133499,0.635618405,0.013773852
146,0.5314084,0.018719995,0.630653643,0.014992063
147,0.537236669,0.018877431,0.632508268,0.015157405
148,0.533619788,0.019159626,0.641202951,0.01419556
149,0.534929783,0.018158354,0.635204615,0.015036047
150,0.539372817,0.0167623,0.636094764,0.014737104
151,0.531252048,0.01715942,0.63358335,0.014350099
152,0.537570784,0.016691833,0.632402559,0.015043516
153,0.531793077,0.016442669,0.62867531,0.015296373
154,0.535805333,0.01624389,0.635342537,0.014750778
155,0.535086085,0.015293181,0.634705041,0.015064851
156,0.534550146,0.015573626,0.638982832,0.01420964
157,0.537922226,0.015886962,0.632327357,0.013880985
158,0.531653726,0.016536912,0.635351858,0.012728693
159,0.530421755,0.016687068,0.633411344,0.012789059
160,0.529868438,0.017191684,0.63151066,0.013366814
161,0.530612614,0.017914935,0.633854657,0.01326976
162,0.526240836,0.016961985,0.636442544,0.012865867
163,0.523040047,0.016683256,0.637983011,0.013311496
164,0.524281079,0.015975859,0.64183023,0.013440154
165,0.533187871,0.016568428,0.64938766,0.013058054
166,0.532031643,0.015936273,0.645929205,0.012817397
167,0.527583323,0.015565965,0.645576079,0.012977164
168,0.523396695,0.016076886,0.64556187,0.013787451
169,0.526582772,0.015941533,0.646023405,0.014171456
170,0.535359558,0.016071775,0.648513583,0.014460561
171,0.53558147,0.017555271,0.642334454,0.014469709
172,0.52620636,0.018456984,0.646502667,0.013451975
173,0.533441403,0.018964328,0.648706118,0.013020988
174,0.532134961,0.019350668,0.653813247,0.01287129
175,0.530599188,0.018850498,0.650803967,0.012051397
176,0.532177791,0.019484951,0.645972043,0.012610739
177,0.530675495,0.019020175,0.647133491,0.013391275
178,0.541650728,0.018845953,0.642107433,0.013658915
179,0.536890745,0.01954782,0.637734127,0.013838488
180,0.536219903,0.019291987,0.639190763,0.01296449
181,0.535035811,0.019480865,0.648135504,0.012003168
182,0.535929917,0.01919246,0.646701757,0.012362745
183,0.537544941,0.019490754,0.646345428,0.012531043
184,0.535580755,0.019681514,0.648863634,0.012732393
185,0.533315541,0.018756978,0.646750659,0.012500247
186,0.531705399,0.018001346,0.642720102,0.012993141
187,0.533885487,0.017880036,0.649957589,0.012419345
188,0.530574566,0.018643582,0.649282434,0.012983197
189,0.534242481,0.018236496,0.650613365,0.013258133
190,0.532059868,0.017558821,0.649657128,0.012608107
191,0.530905951,0.017370162,0.656584648,0.011714118
192,0.5339159,0.017093589,0.660959452,0.011295103
193,0.537940222,0.016876044,0.660430658,0.011487549
194,0.534937414,0.016236557,0.659502579,0.012322596
195,0.538871388,0.016357452,0.659281511,0.011761784
196,0.532263871,0.016218931,0.665023038,0.011500588
197,0.54128728,0.016233231,0.664036251,0.011680602
198,0.540623498,0.016660625,0.666069901,0.011852225
199,0.54069749,0.01673719,0.669700339,0.011816787
200,0.547116952,0.017090288,0.667222656,0.012648953
201,0.545970744,0.017243575,0.668490328,0.012587795
202,0.551733315,0.016836595,0.669872092,0.012558613
203,0.550917037,0.016242217,0.672451328,0.012176686
204,0.55669609,0.015461757,0.668679091,0.012070641
205,0.556185065,0.015383657,0.671022805,0.011367971
206,0.559269469,0.014838643,0.666372247,0.011793788
207,0.56554729,0.015435844,0.666501868,0.01265841
208,0.572655936,0.016051121,0.663694476,0.013378951
209,0.572418581,0.015739103,0.661080129,0.013187724
210,0.562960151,0.015975008,0.66089898,0.013704285
211,0.557519591,0.01688984,0.665323723,0.013101338
212,0.556769104,0.016247005,0.663307794,0.012964625
213,0.554431868,0.017065619,0.661942688,0.01402777
214,0.559116826,0.017980983,0.663153904,0.013515194
215,0.560270752,0.018207477,0.663597328,0.01358375
216,0.55309311,0.01743565,0.664087357,0.013315892
217,0.546428731,0.016858714,0.663925514,0.012562568
218,0.542855564,0.017485248,0.664939559,0.012204306
219,0.549648285,0.017953286,0.665730509,0.012225655
220,0.548225227,0.017487342,0.660074502,0.012718954
221,0.544929305,0.016867304,0.660441746,0.012952621
222,0.547981424,0.01514353,0.665634187,0.012618454
223,0.552362216,0.015785017,0.662563057,0.012633404
224,0.557124351,0.015609528,0.661379954,0.012463479
225,0.560274846,0.015826107,0.658321232,0.01143964
226,0.558166455,0.016301414,0.658189691,0.010684213
227,0.55950735,0.01660269,0.657364765,0.011001068
228,0.554914698,0.016710695,0.659198803,0.012136896
229,0.552063539,0.016208822,0.656681445,0.012536426
230,0.555473598,0.015960774,0.659868631,0.012120783
231,0.554145033,0.015659461,0.662353102,0.012115761
232,0.545461615,0.015629221,0.667497381,0.012704022
233,0.543870198,0.015902257,0.663953509,0.012685147
234,0.546132144,0.015969537,0.662595754,0.012616442
235,0.540664545,0.017006236,0.659444329,0.011919431
236,0.540901334,0.017375302,0.663824587,0.011055842
237,0.540666298,0.018833239,0.661138131,0.012489676
238,0.542368677,0.018174134,0.66109368,0.013615809
239,0.544645568,0.017438896,0.660057373,0.013965967
240,0.546707835,0.017293007,0.665232336,0.014201546
241,0.547861447,0.017705206,0.666242498,0.014262583
242,0.551414061,0.01685161,0.665560239,0.013514629
243,0.553137635,0.016984219,0.664276039,0.013466007
244,0.55050668,0.015851888,0.658896112,0.013525437
245,0.549257063,0.015809845,0.655756058,0.012896331
246,0.555281459,0.014386827,0.661428634,0.012776255
247,0.55638354,0.01471107,0.662091644,0.013343316
248,0.548389478,0.016258696,0.6661434,0.013128897
249,0.552888228,0.016177007,0.670363543,0.013530706
250,0.550152961,0.017062026,0.670554587,0.01454946
251,0.544545668,0.017605801,0.674007812,0.014036041
252,0.547325995,0.018402814,0.668915315,0.014252958
253,0.551392018,0.017777874,0.670253738,0.013668699
254,0.551508256,0.017353286,0.674398563,0.012996397
255,0.547793912,0.017505334,0.674869085,0.011797868
256,0.551785133,0.017050151,0.671342022,0.011904462
257,0.548453603,0.017791035,0.674156592,0.011596405
258,0.550920251,0.018424811,0.67160491,0.012347153
259,0.557345347,0.018509151,0.669175367,0.012652341
260,0.556781555,0.017316878,0.673648303,0.012118269
261,0.55892957,0.017770416,0.676007412,0.011488599
262,0.563952607,0.017958155,0.681946765,0.011474183
263,0.559441532,0.017125275,0.683145195,0.011362342
264,0.559794623,0.017818922,0.680880496,0.011788219
265,0.560338286,0.017030619,0.674246924,0.011853648
266,0.559130023,0.016048898,0.67711238,0.010860871
267,0.552107337,0.017339641,0.681944769,0.011373284
268,0.553524417,0.018135241,0.684314126,0.011327685
269,0.548745206,0.018625233,0.683844977,0.011165341
270,0.547129512,0.018421114,0.680910136,0.011077183
271,0.549708144,0.017356251,0.6810714,0.011135789
272,0.548835105,0.016762152,0.677370952,0.011897437
273,0.551376408,0.016581972,0.676267456,0.012416988
274,0.553897899,0.016235989,0.677944481,0.011617127
275,0.554101381,0.015515657,0.680162061,0.011261751
276,0.552785818,0.015001732,0.669291297,0.011676829
277,0.555243643,0.015740313,0.668286059,0.012227758
278,0.553713721,0.016128687,0.66894898,0.012750289
279,0.556780008,0.01578851,0.675180507,0.011809097
280,0.56166908,0.014944382,0.679710325,0.011500801
281,0.563647984,0.015331674,0.684687023,0.011320889
282,0.570921032,0.016182562,0.679261496,0.011872711
283,0.568096201,0.016547075,0.677156951,0.012372076
284,0.573710045,0.016409892,0.681442145,0.012555182
285,0.576336981,0.016648538,0.685375341,0.012247825
286,0.571921507,0.017146123,0.683813648,0.011909241
287,0.570764012,0.017030991,0.681865102,0.011346172
288,0.571953895,0.017139728,0.678811499,0.011278318
289,0.56843658,0.016943095,0.676016997,0.011252963
290,0.564345402,0.016590653,0.672637274,0.011254678
291,0.569842451,0.01624128,0.673682372,0.011399384
292,0.571552619,0.01577404,0.674412064,0.011731353
293,0.568771245,0.01555617,0.672522202,0.011439823
294,0.568235435,0.015978551,0.673486864,0.011243901
295,0.561863973,0.015149205,0.674873681,0.010980103
296,0.566818173,0.014503975,0.677203974,0.010679096
297,0.568769753,0.015014442,0.67873527,0.010465635
298,0.567588247,0.015379443,0.674808283,0.011510778
299,0.569589554,0.015755997,0.676579473,0.011371759
300,0.565546182,0.016572735,0.681595395,0.010869821
301,0.567393629,0.01716148,0.680811537,0.010422424
302,0.564764891,0.017862159,0.682577448,0.010808056
303,0.556937189,0.017727477,0.682885741,0.010427142
304,0.550910706,0.01703787,0.686502684,0.010120191
305,0.559548629,0.016402545,0.684872682,0.011081838
306,0.558294721,0.016590463,0.6776456,0.012189967
307,0.558206439,0.017636622,0.681397354,0.012176325
308,0.555398613,0.018302873,0.685059456,0.012111453
309,0.559353855,0.017406842,0.680884639,0.012076923
310,0.558090817,0.016354467,0.684156344,0.011615194
311,0.558575726,0.016677658,0.683793617,0.01122903
312,0.565183494,0.016994876,0.680296225,0.012230903
313,0.571223216,0.017272569,0.681528525,0.012439038
314,0.569267849,0.018616496,0.680369465,0.012349979
315,0.571872485,0.018731146,0.684318228,0.011555394
316,0.569716162,0.018087772,0.679945324,0.011505487
317,0.571225303,0.017942006,0.675926873,0.011817485
318,0.571510884,0.018168541,0.681523194,0.011422467
319,0.571000299,0.016892277,0.680998867,0.011414745
320,0.571565423,0.016047586,0.683068703,0.010836162
321,0.571208492,0.015472577,0.678311163,0.010754794
322,0.570526478,0.015118352,0.677884247,0.010459832
323,0.571658411,0.016026219,0.675975666,0.011493708
324,0.572909342,0.016898694,0.680353312,0.01096723
325,0.57220785,0.016609062,0.681710654,0.010861729
326,0.578126481,0.016443433,0.682927251,0.009595616
327,0.575240551,0.017316335,0.683723947,0.010085808
328,0.578386949,0.016491926,0.6879297,0.00965521
329,0.579990488,0.016029896,0.68452628,0.009874929
330,0.580705506,0.016393189,0.685871629,0.010190421
331,0.58143155,0.015535861,0.688540948,0.010906276
332,0.575150734,0.015739877,0.686127644,0.011016741
333,0.575838621,0.016293696,0.688485752,0.01044001
334,0.572538985,0.016487651,0.687612205,0.010771407
335,0.572967585,0.016311749,0.685644232,0.010567014
336,0.573643997,0.016275527,0.68749268,0.010951963
337,0.579251121,0.016901779,0.689521405,0.01054535
338,0.579615968,0.017899022,0.692288652,0.010609988
339,0.580880586,0.01745728,0.692945371,0.010949696
340,0.575667253,0.017226745,0.69364121,0.011031525
341,0.569784003,0.01655901,0.691775876,0.011467408
342,0.570470969,0.017108377,0.685879706,0.011906652
343,0.572125546,0.016574302,0.683949523,0.011917351
344,0.575621993,0.016473101,0.691071828,0.011241269
345,0.582694168,0.016924995,0.690278078,0.011184987
346,0.587771592,0.017395364,0.694475905,0.011510147
347,0.591626797,0.016855922,0.698258668,0.010900876
348,0.590548094,0.017071715,0.696903149,0.011267843
349,0.582098565,0.017729128,0.699832591,0.011076622
350,0.576749232,0.017702376,0.699299544,0.01046585
351,0.574936873,0.016861472,0.697735363,0.010613824
352,0.577216062,0.01626665,0.696668381,0.010766806
353,0.573514603,0.015863095,0.696165094,0.010397934
354,0.572137723,0.015627657,0.699266914,0.010433869
355,0.572240712,0.016251007,0.695284016,0.011034809
356,0.572514187,0.015912259,0.694570308,0.010947735
357,0.58142723,0.015369242,0.698083944,0.010596481
358,0.586393915,0.014483171,0.69943354,0.010153567
359,0.583599807,0.014742503,0.700187146,0.010114599
360,0.585131199,0.015239982,0.700974881,0.010104913
361,0.586490491,0.015501617,0.698735461,0.010811799
362,0.59131279,0.015298128,0.697624317,0.011709631
363,0.590616041,0.014270491,0.701176008,0.012040896
364,0.591326956,0.015712398,0.699451303,0.012130384
365,0.594936136,0.015926259,0.700807383,0.011821945
366,0.601559986,0.016876995,0.700251995,0.01188637
367,0.60326274,0.015608123,0.70032401,0.011593044
368,0.597867553,0.016411319,0.699032623,0.01209539
369,0.594556754,0.017887456,0.69666001,0.011253557
370,0.590857993,0.017589194,0.696928288,0.011072659
371,0.588764396,0.01868168,0.698700151,0.010687545
372,0.588629108,0.018295898,0.696276403,0.01018877
373,0.581913174,0.018472058,0.698208738,0.010409048
374,0.577379409,0.018878438,0.701886085,0.010617643
375,0.573872708,0.019495599,0.699820254,0.010571282
376,0.57054829,0.019966113,0.697829765,0.010612713
377,0.566532968,0.020351845,0.699265411,0.010524422
378,0.574929845,0.020240001,0.697965153,0.010926206
379,0.57142548,0.020878031,0.695358239,0.011308099
380,0.5679109,0.02028882,0.702096847,0.011326721
381,0.56399355,0.019619518,0.700989366,0.010887864
382,0.569191309,0.017874773,0.700325388,0.01155807
383,0.571910091,0.017114232,0.700351241,0.011656049
384,0.579579365,0.016044678,0.706637091,0.011744038
385,0.585874019,0.015856679,0.704440758,0.011484799
386,0.584646133,0.01667084,0.705700636,0.011256128
387,0.586364649,0.017259018,0.702112939,0.011015431
388,0.591258221,0.01672121,0.699855108,0.010774462
389,0.590415073,0.017292296,0.697750372,0.010804783
390,0.586736869,0.017654304,0.701050043,0.010565319
391,0.584676892,0.01781877,0.705010628,0.011056227
392,0.585625941,0.017122274,0.705166212,0.011517774
393,0.582994247,0.016737497,0.705770149,0.011403545
394,0.587123184,0.015563721,0.706804548,0.011166946
395,0.588095999,0.014987536,0.705222683,0.011709153
396,0.592537166,0.014266092,0.704059768,0.011279625
397,0.594198579,0.014790673,0.703415328,0.010937595
398,0.589993904,0.015458003,0.704823429,0.010843834
399,0.587188712,0.016439923,0.709773458,0.010495987
400,0.593241205,0.01663811,0.706083832,0.01136067
401,0.59167429,0.016406634,0.701975111,0.011100751
402,0.597274388,0.0163629,0.705625233,0.011513512
403,0.590971884,0.016431649,0.702663495,0.011995048
404,0.589630483,0.016683908,0.702922164,0.011108921
405,0.588562323,0.016769449,0.698754068,0.011178871
406,0.592876036,0.016241894,0.700702579,0.010946898
407,0.591795908,0.015603964,0.701281967,0.010278177
408,0.593756342,0.015177341,0.695915322,0.010726738
409,0.595949285,0.014982408,0.696140372,0.010568864
410,0.600367048,0.016076015,0.696197836,0.010294692
411,0.59816601,0.015863944,0.700254399,0.010591055
412,0.602490941,0.016212571,0.701231223,0.01115842
413,0.595018841,0.015690116,0.700194853,0.010750636
414,0.593721994,0.015643706,0.696849284,0.011471159
415,0.589391272,0.014791115,0.693619872,0.011345061
416,0.58911226,0.01468839,0.694029928,0.011546704
417,0.588443399,0.01493735,0.697094481,0.01122479
418,0.590317012,0.015846978,0.696371626,0.011079287
419,0.59173092,0.015030763,0.701057315,0.010512073
420,0.592613081,0.014705685,0.702622233,0.010552727
421,0.591750221,0.014374182,0.700807017,0.01088782
422,0.591197649,0.014146414,0.701568551,0.011109757
423,0.59172916,0.015825061,0.697668615,0.010935184
424,0.597685637,0.015572425,0.695267032,0.010739026
425,0.596147834,0.016272206,0.698245578,0.010911471
426,0.596808219,0.016042794,0.699445547,0.010865767
427,0.597739266,0.016588265,0.697765517,0.010809569
428,0.59860623,0.015979833,0.698255354,0.010554223
429,0.592480877,0.015986463,0.702394198,0.010409142
430,0.59896265,0.01611921,0.701808134,0.010313931
431,0.601388316,0.014613821,0.704156406,0.009891259
432,0.605183209,0.014943727,0.701440743,0.00965203
433,0.603553437,0.015542101,0.69869535,0.010377032
434,0.601776784,0.015669492,0.701067206,0.009768437
435,0.599472725,0.016701139,0.702524137,0.010124893
436,0.597871765,0.016757576,0.697604658,0.010559746
437,0.58660993,0.016846615,0.696466309,0.010317463
438,0.582871713,0.016811396,0.697049132,0.01059253
439,0.585254826,0.016538336,0.693284944,0.01101763
440,0.587501413,0.016342388,0.697464704,0.010590776
441,0.589674444,0.016237853,0.693199591,0.010808677
442,0.590787975,0.015716249,0.697442368,0.010672999
443,0.593589667,0.015619831,0.697052203,0.011167741
444,0.591333972,0.015431413,0.697705713,0.011462215
445,0.589690353,0.015011407,0.699546566,0.0108814
446,0.58966674,0.013573606,0.694628979,0.011192993
447,0.589766845,0.013694922,0.69790431,0.0112237
448,0.593741892,0.014053711,0.699629948,0.010409731
449,0.58880061,0.014504953,0.70285556,0.009200331
450,0.583523313,0.015370818,0.70400739,0.009862111
451,0.578344443,0.01663413,0.697621692,0.010628709
452,0.583082736,0.017544476,0.701482144,0.010455002
453,0.586033442,0.018416138,0.703296199,0.010660824
454,0.588566509,0.019164084,0.699491159,0.010775234
455,0.584043408,0.01985545,0.695535615,0.011432372
456,0.581210704,0.019650083,0.696286358,0.011233343
457,0.578892901,0.019184359,0.700710882,0.011257762
458,0.574346237,0.019024934,0.701381242,0.011256671
459,0.571870266,0.017959116,0.703734908,0.010700298
460,0.575723205,0.018492805,0.707026845,0.010697124
461,0.580891884,0.018004706,0.705540694,0.010909513
462,0.582002062,0.018176358,0.704595314,0.010927701
463,0.580754287,0.017842567,0.705381283,0.010829169
464,0.583669042,0.017802736,0.708585324,0.010743232
465,0.590568008,0.01715491,0.709676021,0.010880364
466,0.594758144,0.01638143,0.712857484,0.010403822
467,0.59771196,0.015695876,0.712474049,0.010799583
468,0.602536805,0.015004923,0.714142061,0.01050449
469,0.592824321,0.016154809,0.714108357,0.010091348
470,0.593719074,0.015594264,0.715212968,0.009848187
471,0.594399691,0.015425498,0.716937606,0.009476047
472,0.597566734,0.016180176,0.719163084,0.008945591
473,0.603390068,0.016541177,0.71708359,0.010117536
474,0.600183244,0.017144792,0.716393299,0.010284417
475,0.604850035,0.016818674,0.717747763,0.009898355
476,0.600335859,0.017863515,0.716870318,0.01013124
477,0.604644147,0.017473055,0.715923148,0.01032141
478,0.613260266,0.017587785,0.713565554,0.010219884
479,0.612516799,0.016750027,0.708061181,0.009989742
480,0.615234409,0.016018177,0.706870195,0.009568053
481,0.614263078,0.016492575,0.70922402,0.010079573
482,0.614255023,0.016343921,0.709511519,0.010158419
483,0.610533761,0.016872179,0.712731129,0.010166381
484,0.608469745,0.017137963,0.715109334,0.010332028
485,0.603830113,0.017703722,0.715393438,0.009709032
486,0.597890311,0.018133378,0.715360208,0.009360717
487,0.601293911,0.018439788,0.713256303,0.009624876
488,0.602809272,0.018762388,0.714655996,0.009720928
489,0.612185782,0.018403313,0.71146842,0.010311378
490,0.614648438,0.01758865,0.711922124,0.010480317
491,0.614321343,0.01718516,0.712811734,0.010075197
492,0.617009748,0.017235495,0.712640454,0.009550149
493,0.617415169,0.01668854,0.717011238,0.009033599
494,0.605766328,0.017787945,0.715404554,0.009017429
495,0.605269604,0.016703445,0.70927274,0.00966992
496,0.599780323,0.016910433,0.706102229,0.0095993
497,0.59575581,0.016449988,0.707109855,0.009303326
498,0.593200469,0.016240194,0.710008997,0.00896643
499,0.596258025,0.016349225,0.712724305,0.008877451

==> data/smooth_performance_real_n25_b1.csv <==
t,optimal_avg,optimal_sem,historical_exploit_avg,historical_exploit_sem,decomposed_avg,decomposed_sem,decomposed_exploit_avg,decomposed_exploit_sem,CUCB_avg,CUCB_sem,minion_avg,minion_sem,lipschitz_avg,lipschitz_sem
0,100,0,0,10.32398363,19.15126331,10.61299416,0,10.32398363,-205.1880686,27.72947243,-197.140836,26.53375772,-16.06971731,11.04256323
1,100,0,0,10.32398363,18.12340696,10.14172547,-0.046682424,10.17579473,-205.1880686,27.72947243,-137.9985852,21.67082549,-16.06971731,11.04256323
2,100,0,0,10.32398363,25.14451904,9.130479466,-0.385550394,9.846102879,-145.0813507,24.86697195,-115.7244942,21.96360303,-16.06971731,11.04256323
3,100,0,0,10.32398363,34.55450066,8.006011679,1.479890555,9.558165581,-105.6693993,21.62268868,-95.40417795,20.41673645,-16.06971731,11.04256323
4,100,0,0,10.32398363,42.33163772,7.174765835,2.233230623,9.642594809,-75.24583323,17.82546126,-86.15769059,21.34835162,-16.06971731,11.04256323
5,100,0,0,10.32398363,48.7993643,6.254145063,5.086961758,9.610892846,-53.1963221,16.19037166,-78.83658732,22.61847691,-16.06971731,11.04256323
6,100,0,0,10.32398363,52.80613102,5.691599596,6.619644196,9.622425178,-41.76083841,14.83254343,-76.64858489,22.20325085,-16.06971731,11.04256323
7,100,0,0,10.32398363,55.97653932,5.07114499,6.868783323,9.426769203,-25.04932058,12.99719048,-67.09698268,19.71349076,-16.06971731,11.04256323
8,100,0,0,10.32398363,56.30328607,5.400079745,7.498016736,9.323482721,-14.71357146,12.06734254,-61.84747043,20.06957221,-16.06971731,11.04256323
9,100,0,0,10.32398363,57.23054648,5.020421807,6.007581182,9.445767834,-11.68214247,11.8126531,-68.37303432,22.00642685,-16.06971731,11.04256323
10,100,0,0,10.32398363,58.48210346,5.203891498,5.591606178,9.469774131,-8.078498632,11.30546003,-68.70896847,22.40949932,-16.06971731,11.04256323
11,100,0,0,10.32398363,59.00286901,4.92005773,6.313761686,9.766994645,-6.109605441,10.34415065,-64.97480509,20.64466727,-16.06971731,11.04256323
12,100,0,0,10.32398363,61.26146727,4.589620996,5.772645236,10.21215988,-10.02011505,10.48672074,-60.42321669,19.75690008,-16.06971731,11.04256323
13,100,0,0,10.32398363,62.6128,4.463166976,6.78860936,10.4796848,-10.46254345,10.44971166,-69.28754751,20.51563799,-16.06971731,11.04256323
14,100,0,0,10.32398363,63.0115595,4.470484863,7.05699014,10.41583245,-14.03136751,10.93138977,-76.73214655,22.06194888,-16.06971731,11.04256323
15,100,0,0,10.32398363,64.37942001,4.065347311,5.654396707,10.34802558,-16.45068034,11.28104201,-69.97169574,21.92243229,-16.06971731,11.04256323
16,100,0,0,10.32398363,64.60144423,4.223729686,5.184531956,10.01976659,-13.96119466,10.53796705,-60.08125284,19.87035371,-16.06971731,11.04256323
17,100,0,0,10.32398363,65.04722766,4.100595122,5.365189811,9.846741181,-14.76778617,10.28298717,-68.39871942,21.77405059,-16.06971731,11.04256323
18,100,0,0,10.32398363,65.72590978,4.061622412,4.712941122,9.924835703,-14.35282256,10.37282404,-61.00429627,21.09515444,-16.06971731,11.04256323
19,100,0,0,10.32398363,65.53542663,3.946729394,5.235544191,9.920818516,-11.786364,10.25170105,-61.72831118,21.20099445,-16.06971731,11.04256323
20,100,0,0,10.32398363,66.56096358,3.766978135,3.621611391,10.10449413,-14.40807291,10.8838423,-50.86978273,18.9478577,-16.06971731,11.04256323
21,100,0,0,10.32398363,67.32446184,3.824261083,1.530525927,10.4304053,-10.76900025,10.85942261,-52.07285091,20.35312123,-16.06971731,11.04256323
22,100,0,0,10.32398363,67.83324265,4.019947878,1.037861582,10.60542555,-10.14522833,11.28397311,-55.26295792,21.01588824,-16.06971731,11.04256323
23,100,0,0,10.32398363,69.01955573,3.983298236,2.006087255,10.57403691,-12.48360423,12.32842014,-47.7189884,19.60512308,-16.06971731,11.04256323
24,100,0,0,10.32398363,69.59539267,3.924940635,2.436518911,10.50293186,-9.029579883,12.45200678,-52.15121481,19.78895631,-16.06971731,11.04256323
25,100,0,0,10.32398363,69.05824349,4.245449725,2.3427515,10.32892193,-5.876472938,12.56257785,-49.22576706,20.0032106,-16.06971731,11.04256323
26,100,0,0,10.32398363,70.75272686,4.276561247,1.215936131,10.18785083,-2.747073309,12.23972469,-59.52213029,22.30917391,-16.06971731,11.04256323
27,100,0,0,10.32398363,71.25631485,4.271525787,1.766387195,10.27651288,5.241808101,10.86216781,-60.83007046,23.47240456,-16.06971731,11.04256323
28,100,0,0,10.32398363,71.13099541,4.194570744,2.548376407,10.21880563,7.937877458,9.563822134,-51.74477994,20.87706618,-16.06971731,11.04256323
29,100,0,0,10.32398363,71.48307561,4.188771739,2.930658958,10.23395003,12.35930711,8.71007167,-47.14844333,20.53843824,-16.06971731,11.04256323
30,100,0,0,10.32398363,71.03384087,4.284564573,2.321956031,10.45574121,15.09506393,7.839090002,-50.72896119,20.28245836,-16.06971731,11.04256323
31,100,0,0,10.32398363,72.22844098,4.337379629,2.896849971,10.41276654,17.54416715,8.077462546,-47.98728977,20.95844631,-16.06971731,11.04256323
32,100,0,0,10.32398363,72.49698479,4.388617464,3.803981569,10.30333385,17.41709304,7.513226134,-57.43557706,22.06885482,-16.06971731,11.04256323
33,100,0,0,10.32398363,72.24828179,4.187623463,2.985236909,10.31997603,16.4652074,7.375670589,-52.96605001,21.70951793,-16.06971731,11.04256323
34,100,0,0,10.32398363,72.49445707,3.939183646,3.165154149,10.17030693,17.74280445,7.575930137,-58.84103011,21.72031322,-16.06971731,11.04256323
35,100,0,0,10.32398363,73.23100144,3.906504849,2.865975158,10.12693973,20.01977244,7.366235668,-53.08891036,20.92800602,-16.06971731,11.04256323
36,100,0,0,10.32398363,73.46235481,3.843100608,3.699478379,9.933639375,21.21495201,7.21758449,-47.77769477,20.30127752,-16.06971731,11.04256323
37,100,0,0,10.32398363,72.56517959,3.891795122,4.460466526,9.828754063,21.50918902,6.898923124,-54.04404208,20.34306368,-16.06971731,11.04256323
38,100,0,0,10.32398363,73.17029033,3.869877895,4.363607719,9.751428325,21.15334893,6.781183841,-45.67131427,18.1464694,-16.06971731,11.04256323
39,100,0,0,10.32398363,73.32209146,3.787921254,4.1904112,9.857945335,17.89553643,7.357712002,-43.31040894,17.38529844,-16.06971731,11.04256323
40,100,0,0,10.32398363,74.03976311,3.770570717,4.764828084,9.783633458,16.7736291,7.160450991,-44.13348185,16.74354564,-16.06971731,11.04256323
41,100,0,0,10.32398363,74.97281222,3.625637662,5.590951808,9.526817465,16.42364817,7.161437665,-43.57162305,17.03000282,-16.06971731,11.04256323
42,100,0,0,10.32398363,75.16707249,3.50185761,5.716203413,9.49429259,17.27869543,7.500140407,-49.67909468,18.9219487,-16.06971731,11.04256323
43,100,0,0,10.32398363,75.76166207,3.38461444,5.67319251,9.503328168,20.17262294,6.842814484,-43.81045892,19.30941746,-16.06971731,11.04256323
44,100,0,0,10.32398363,74.65921041,3.587652025,5.525069094,9.496077515,21.92052322,6.82466463,-50.83515766,20.33678477,-16.06971731,11.04256323
45,100,0,0,10.32398363,74.70909236,3.659922827,6.069729,9.439216812,23.42269728,6.781357047,-43.42880146,19.19320054,-16.06971731,11.04256323
46,100,0,0,10.32398363,74.78137261,3.900440127,6.101126437,9.55077618,21.63690201,6.586420507,-51.56365814,21.29038869,-16.06971731,11.04256323
47,100,0,0,10.32398363,74.41671569,3.97220047,5.580430085,9.765756,14.98273539,7.828318361,-51.84687554,20.98892963,-16.06971731,11.04256323
48,100,0,0,10.32398363,75.33822054,4.016567883,5.267414166,9.871993617,14.53424319,8.090847536,-52.93670621,21.94997103,-16.06971731,11.04256323
49,100,0,0,10.32398363,74.89427196,4.118743668,5.868519381,9.81605614,13.12315159,8.682408046,-45.72550463,21.03116588,-16.06971731,11.04256323
50,100,0,0,10.32398363,74.51252272,4.29336254,6.5757222,9.614295611,11.94950548,8.790165246,-47.67938349,21.3054089,-16.06971731,11.04256323
51,100,0,0,10.32398363,73.44073977,4.419378289,7.43184563,9.516435764,14.04721327,8.245115799,-56.58922042,23.45014695,-16.06971731,11.04256323
52,100,0,0,10.32398363,72.51500215,4.570628414,8.193218761,9.40473685,14.8405532,8.173769323,-60.28608148,24.15563861,-16.06971731,11.04256323
53,100,0,0,10.32398363,71.10680775,4.74183766,8.513405251,9.391067232,14.46409077,8.341721515,-57.90770789,22.88818695,-16.06971731,11.04256323
54,100,0,0,10.32398363,70.77599599,4.749069232,8.230860404,9.500292534,13.46423682,8.961895255,-52.69698756,20.45812466,-16.06971731,11.04256323
55,100,0,0,10.32398363,70.85512758,4.655614442,9.153570219,9.499956096,12.96425688,9.310569806,-57.76543532,22.66239128,-16.06971731,11.04256323
56,100,0,0,10.32398363,71.75028722,4.451067909,8.799816535,9.623662675,13.08421432,9.698406697,-52.47875564,20.71129956,-16.06971731,11.04256323
57,100,0,0,10.32398363,71.40427339,4.409997028,8.641739744,9.681287712,16.15565328,9.279345856,-53.32665445,20.57427814,-16.06971731,11.04256323
58,100,0,0,10.32398363,71.84129893,4.37914331,8.788545865,9.770493303,17.18380131,9.285848822,-59.51894316,21.52471603,-16.06971731,11.04256323
59,100,0,0,10.32398363,73.17012277,4.207583753,10.19766053,9.56318554,15.98741524,9.502184027,-53.81374672,18.89480151,-16.06971731,11.04256323
60,100,0,0,10.32398363,73.47754981,4.301847947,9.733906261,9.653157862,18.48951671,8.714322664,-49.61315586,17.54636866,-16.06971731,11.04256323
61,100,0,0,10.32398363,73.63416026,4.196025979,9.474801464,9.732376159,17.83434373,8.523075777,-41.42951296,16.21815281,-16.06971731,11.04256323
62,100,0,0,10.32398363,73.55869743,4.14595491,9.388988677,9.795806512,18.85880676,7.975694205,-45.11975078,17.27717232,-16.06971731,11.04256323
63,100,0,0,10.32398363,73.57504346,4.267669309,9.348042249,9.854668943,18.36921534,8.485460868,-52.36653774,17.4661725,-16.06971731,11.04256323
64,100,0,0,10.32398363,75.06270965,3.97332965,9.607211077,9.837928503,21.01884869,8.166467853,-52.02022224,19.03072021,-16.06971731,11.04256323
65,100,0,0,10.32398363,75.83814369,3.820274079,8.111784558,9.945261608,20.86998441,8.032047955,-53.2506165,20.62878645,-16.06971731,11.04256323
66,100,0,0,10.32398363,74.96365215,3.812614459,6.552646549,10.27531354,19.04026829,8.268554534,-56.73751752,20.86531191,-16.06971731,11.04256323
67,100,0,0,10.32398363,75.18380075,3.777189171,5.558532526,10.40479726,22.13498897,7.747131724,-48.2726294,20.26993757,-16.06971731,11.04256323
68,100,0,0,10.32398363,75.23057676,3.813641224,5.605383221,10.46327791,25.71451285,7.271829251,-56.06675369,21.24525114,-16.06971731,11.04256323
69,100,0,0,10.32398363,75.47017735,3.82759031,6.817987083,10.39353351,26.89886046,6.915982073,-53.09064686,21.1357676,-16.06971731,11.04256323
70,100,0,0,10.32398363,75.21970331,3.878984508,7.957478432,10.43433838,30.19032045,6.2703437,-57.89726221,22.00260665,-16.06971731,11.04256323
71,100,0,0,10.32398363,75.52088204,3.925878399,8.20650026,10.65787846,29.34494623,6.538002919,-57.22426463,21.38289346,-16.06971731,11.04256323
72,100,0,0,10.32398363,74.98212182,3.919687713,7.62462228,10.90091246,29.92494498,6.909593014,-53.08258169,19.69222511,-16.06971731,11.04256323
73,100,0,0,10.32398363,74.1653701,4.050789001,5.805859433,11.03046938,27.83782922,6.622111336,-48.35143483,19.63505141,-16.06971731,11.04256323
74,100,0,0,10.32398363,74.7110394,4.298620179,4.93903598,10.86510097,28.69870705,6.525526105,-50.00808954,19.4705983,-16.06971731,11.04256323
75,100,0,0,10.32398363,75.12120582,4.18226261,4.436957601,10.75811333,25.74762924,7.405346736,-51.86107771,19.58743399,-16.06971731,11.04256323
76,100,0,0,10.32398363,75.64579632,3.972305,4.032906473,10.73683768,25.69006557,7.736760552,-47.17694224,20.71036315,-16.06971731,11.04256323
77,100,0,0,10.32398363,76.64565585,4.077206033,5.141390884,10.36746251,26.1609363,7.686077426,-45.86854045,20.22663296,-16.06971731,11.04256323
78,100,0,0,10.32398363,76.62335978,4.326252932,5.287683366,10.09715376,25.2050854,7.657879342,-46.60618778,19.95301,-16.06971731,11.04256323
79,100,0,0,10.32398363,76.84805443,4.111372357,5.390088103,9.907937634,25.6632426,7.5256068,-42.42577176,19.11829422,-16.06971731,11.04256323
80,100,0,0,10.32398363,76.25167335,4.214149433,5.613993379,9.74716121,26.52580129,7.166809978,-48.79533032,19.74816986,-16.06971731,11.04256323
81,100,0,0,10.32398363,76.37822998,4.142309922,5.752769612,9.62880811,28.9811193,6.965821671,-60.81241942,21.6602113,-16.06971731,11.04256323
82,100,0,0,10.32398363,75.57954978,4.113746354,6.257266743,9.556373939,30.73303506,6.866736498,-53.55738715,20.6230246,-16.06971731,11.04256323
83,100,0,0,10.32398363,74.82184275,4.13026708,6.849765506,9.55604393,32.62836753,6.986970673,-45.37917653,20.61107814,-16.06971731,11.04256323
84,100,0,0,10.32398363,75.61597153,3.912204346,7.900603173,9.410571943,33.41891466,7.071023066,-47.25415108,21.84364665,-16.06971731,11.04256323
85,100,0,0,10.32398363,75.64026071,3.824627031,7.126696466,9.432758677,31.39722246,7.080558834,-41.25334782,19.39099641,-16.06971731,11.04256323
86,100,0,0,10.32398363,76.06983906,3.658223092,6.539275967,9.449351858,31.20438102,7.295594393,-44.77126694,18.29242714,-16.06971731,11.04256323
87,100,0,0,10.32398363,77.03856064,3.701687927,7.536467133,9.334789497,32.19178573,6.924534926,-38.05654422,17.62807589,-16.06971731,11.04256323
88,100,0,0,10.32398363,76.86190537,3.753882181,8.247570427,9.258734232,31.59385296,7.096482686,-36.81232002,18.12286783,-16.06971731,11.04256323
89,100,0,0,10.32398363,76.79432233,3.899322218,8.756715888,9.203337434,31.09234783,6.832666033,-44.91072134,19.34117939,-16.06971731,11.04256323
90,100,0,0,10.32398363,77.72206702,3.723482825,9.048666422,9.153239722,29.44010826,7.220336157,-45.77399748,18.5755167,-16.06971731,11.04256323
91,100,0,0,10.32398363,78.57522421,3.591229253,8.519129986,9.34340965,31.32311161,6.64343195,-46.8513307,19.64828276,-16.06971731,11.04256323
92,100,0,0,10.32398363,79.20998599,3.511647945,9.045582167,9.218727035,30.23741812,7.629531577,-46.02421572,20.3351393,-16.06971731,11.04256323
93,100,0,0,10.32398363,79.24908155,3.494795559,9.245787637,9.16388237,28.58594324,8.167266722,-53.84630828,20.41757333,-16.06971731,11.04256323
94,100,0,0,10.32398363,80.11381807,3.37053578,9.268835565,9.125134734,31.45704317,7.175780311,-50.64148128,20.03141851,-16.06971731,11.04256323
95,100,0,0,10.32398363,79.55648952,3.452001994,9.802032906,9.143677218,31.81112485,7.652685606,-45.95124788,20.74135584,-16.06971731,11.04256323
96,100,0,0,10.32398363,78.93137193,3.433490257,9.568649603,9.162638145,31.17133782,7.449421764,-42.71918056,19.5275759,-16.06971731,11.04256323
97,100,0,0,10.32398363,78.81105537,3.23904015,8.150904715,9.260125225,31.22478898,7.606051822,-43.69943765,19.388462,-16.06971731,11.04256323
98,100,0,0,10.32398363,78.71594167,3.185364839,7.114071926,9.317508103,32.9109266,7.248119814,-38.14757318,19.04025329,-16.06971731,11.04256323
99,100,0,0,10.32398363,79.1052782,3.323863729,6.389621064,9.379318257,30.31082536,7.179905811,-40.41725437,19.53270193,-16.06971731,11.04256323
100,100,0,0,10.32398363,79.76857877,3.150386162,6.34215331,9.337896309,28.48128146,7.126908539,-43.36622844,20.8543386,-16.06971731,11.04256323
101,100,0,0,10.32398363,79.4231061,3.127944754,5.3616361,9.472191275,27.36785092,7.205537813,-39.17060623,18.85893386,-16.06971731,11.04256323
102,100,0,0,10.32398363,79.3541986,3.088866291,5.602826987,9.397241032,28.14039106,6.721090468,-48.56654448,20.94792625,-16.06971731,11.04256323
103,100,0,0,10.32398363,77.78858046,3.23756278,5.697478845,9.328701867,30.2514398,6.331282273,-42.4681621,19.19667129,-16.06971731,11.04256323
104,100,0,0,10.32398363,78.10332651,3.038355028,5.763735146,9.280724452,31.53485583,6.141162232,-45.1333697,19.48559137,-16.06971731,11.04256323
105,100,0,0,10.32398363,77.90474081,3.332223719,5.816781927,9.248574991,32.95463875,5.87748226,-43.95975918,18.34859584,-16.06971731,11.04256323
106,100,0,0,10.32398363,78.30415204,3.405077954,5.904977094,9.214604025,30.92982161,6.227459884,-50.06924399,19.56848814,-16.06971731,11.04256323
107,100,0,0,10.32398363,78.76770381,3.450536789,6.083674758,9.261808845,29.74696656,6.861924101,-56.61103108,21.40551876,-16.06971731,11.04256323
108,100,0,0,10.32398363,79.14730201,3.6355694,7.359429689,9.132256117,29.9048703,6.873166237,-52.72089814,22.26949237,-16.06971731,11.04256323
109,100,0,0,10.32398363,78.04768961,3.674337359,8.163918095,9.026490577,31.78831524,6.905662902,-47.59073765,20.18620245,-16.06971731,11.04256323
110,100,0,0,10.32398363,77.55715426,3.604585265,8.687484845,8.968164378,31.37872136,6.63156481,-47.35127607,20.80493086,-15.55399031,10.93310203
111,100,0,0,10.32398363,77.51122554,3.657611508,9.137436437,8.942248151,31.50993972,6.538909293,-44.71582755,20.68918439,-15.19298141,10.85647919
112,100,0,0,10.32398363,77.66497311,3.614250012,8.998548109,9.054495175,32.93293807,6.414298319,-47.86718188,21.81672428,-14.94027517,10.8028432
113,100,0,0,10.32398363,77.80136292,3.519558104,7.954036498,9.303198983,32.62879652,6.680491156,-48.23175708,22.1935258,-14.76338081,10.76529801
114,100,0,0,10.32398363,77.17417129,3.492741216,7.423724949,9.525835924,33.61233708,6.384271216,-44.02370723,20.8376162,-14.98282852,10.68869101
115,100,0,0,10.32398363,77.58650176,3.5278782,6.768205419,9.616206129,34.50327053,6.492598894,-53.28868817,22.53238795,-15.13644192,10.63506612
116,100,0,0,10.32398363,77.22475686,3.493851184,6.313142893,9.679659409,36.30679216,6.407990028,-43.68810972,20.2501517,-15.2439713,10.59752869
117,100,0,0,10.32398363,78.33691265,3.544464585,6.278900571,9.789535778,38.17035624,6.388514312,-52.84158241,22.57379142,-15.31924186,10.57125249
118,100,0,0,10.32398363,78.7846268,3.607216226,6.254930945,9.866449236,38.38036743,6.359206655,-56.0787661,20.95098028,-15.37193126,10.55285915
119,100,0,0,10.32398363,79.38954195,3.661697243,6.273555062,9.922171982,39.63503632,6.289476189,-56.29954942,21.6753757,-15.40881384,10.53998381
120,100,0,0,10.32398363,78.79930437,3.794669249,7.368671616,9.79398329,39.76097151,6.429784365,-53.67170019,20.40721705,-15.43463164,10.53097108
121,100,0,0,10.32398363,78.29639558,3.865155904,8.099850349,9.702721303,40.28942385,6.399337977,-52.37789377,21.07349797,-15.4527041,10.52466216
122,100,0,0,10.32398363,79.00118609,3.720466681,9.139711666,9.523745074,42.55473601,6.159981175,-55.86479905,22.21592832,-16.13801497,10.6338597
123,100,0,0,10.32398363,78.93791847,3.88824088,8.803228905,9.581150696,45.12860198,5.705569726,-44.53976225,19.93260857,-16.61773258,10.71029798
124,100,0,0,10.32398363,79.17378383,3.949369644,8.567690972,9.621334632,42.80539885,5.87662062,-41.96973579,18.4654379,-16.73323927,10.77333169
125,100,0,0,10.32398363,79.54530802,3.737980845,9.514052214,9.511918135,40.9781785,6.691023666,-46.7015406,20.6974972,-16.81409395,10.81745528
126,100,0,0,10.32398363,79.64538645,3.689827632,9.154429317,9.578020103,39.2462365,6.753635218,-40.22270422,19.554859,-16.87069222,10.8483418
127,100,0,0,10.32398363,80.8100978,3.547574505,8.99890057,9.637708833,37.23172415,6.656206001,-54.57961477,22.27605741,-16.91031102,10.86996236
128,100,0,0,10.32398363,81.50509035,3.624741547,8.751513249,9.703862705,35.94587646,6.6565222,-56.81733977,24.32616043,-16.93804417,10.88509675
129,100,0,0,10.32398363,81.30520234,3.611153143,9.635806637,9.508682903,34.65507244,6.635656545,-55.54727044,23.80218747,-16.95745738,10.89569083
130,100,0,0,10.32398363,81.32400554,3.772232012,10.25481201,9.372057043,33.47950755,6.886175044,-50.32995032,22.51850123,-16.97104663,10.90310668
131,100,0,0,10.32398363,80.67300022,3.824206965,9.953587516,9.411270006,33.22925951,6.617944585,-44.8264129,20.22928749,-16.51973509,10.89766558
132,100,0,0,10.32398363,80.50805174,3.884441855,9.274355741,9.512470445,34.92740485,6.517197347,-42.7178353,20.68418236,-16.20381701,10.89385681
133,100,0,0,10.32398363,79.88078509,4.141350979,8.938814273,9.50824479,33.20611119,6.945396617,-44.73719554,21.09563293,-15.98267435,10.89119067
134,100,0,0,10.32398363,78.98525624,4.000595435,8.633390958,9.591833453,32.60531692,6.814054411,-45.62149316,21.75257177,-15.82787449,10.88932438
135,100,0,0,10.32398363,79.13407077,4.066887451,8.401391339,9.648619606,33.00503681,6.727559755,-41.01883587,22.96597406,-15.71951459,10.88801797
136,100,0,0,10.32398363,79.40973553,4.156428246,8.257194904,9.690095824,31.55364038,6.75193107,-46.16819951,23.06155161,-15.64366266,10.88710348
137,100,0,0,10.32398363,78.83325135,4.143636216,7.871955954,9.653662004,33.23172341,6.546262587,-47.04775103,22.50962623,-15.81887684,10.93716593
138,100,0,0,10.32398363,78.39845171,4.110372864,7.602288689,9.62815833,33.76400866,6.779820451,-43.01142321,20.31755563,-15.94152676,10.97220964
139,100,0,0,10.32398363,79.27637477,4.055731303,7.413521604,9.610305758,33.85885567,7.216508919,-46.14018974,20.09702213,-16.01167099,10.99975167
140,100,0,0,10.32398363,79.86180184,4.238260593,7.56568609,9.66327613,35.38910195,6.803877989,-50.98991212,20.29662935,-16.06077196,11.01903109
141,100,0,0,10.32398363,79.92406735,4.28455889,7.755656096,9.716571702,38.16050608,6.303999487,-55.40614768,22.85621852,-16.20412946,11.00359336
142,100,0,0,10.32398363,80.29248394,4.288261899,7.894342263,9.742803399,39.68962961,5.791144286,-58.62291882,24.92215599,-16.15486918,10.97708756
143,100,0,0,10.32398363,80.18626304,4.189491429,7.707121135,9.696119379,40.89359925,5.811422381,-55.28288332,23.035618,-16.06796538,10.96539711
144,100,0,0,10.32398363,80.34007872,4.192861395,7.821716427,9.72648947,38.95766036,6.498951312,-59.8197564,22.71521837,-16.00713272,10.9572138
145,100,0,0,10.32398363,80.73160959,4.188505135,7.656283049,9.684699629,36.78937169,6.852552254,-48.63124837,19.80446856,-15.96454986,10.95148548
146,100,0,0,10.32398363,80.35727156,4.173353351,7.501828321,9.653272394,36.41564284,6.758530975,-49.80836746,20.79106037,-15.72073639,10.99472149
147,100,0,0,10.32398363,80.28973769,4.258817599,7.393710012,9.631273329,38.45652653,6.12324998,-40.66603249,18.3012222,-15.60374105,11.01526022
148,100,0,0,10.32398363,80.17477368,4.250695107,7.456544394,9.591307576,37.22812532,6.169029924,-39.30315047,17.85364696,-15.08250113,10.99362564
149,100,0,0,10.32398363,79.91798443,4.154726663,7.541366819,9.574983326,38.24135151,5.657532178,-38.97085641,18.67406161,-14.71763319,10.97848144
150,100,0,0,10.32398363,80.12867761,4.225764286,7.236337567,9.567918181,39.68933018,5.803323022,-51.54705305,20.75501015,-14.46222563,10.96788049
151,100,0,0,10.32398363,80.42892339,4.300480143,7.280290175,9.536745516,38.31671363,5.879178055,-43.1271624,20.06527075,-14.43944551,10.92980583
152,100,0,0,10.32398363,81.17818304,4.138624632,7.311057001,9.51492465,38.9664298,5.815727349,-40.45311274,19.80750672,-14.42349944,10.90315356
153,100,0,0,10.32398363,80.25860946,4.134954604,7.631548269,9.442403203,38.74592131,5.847750603,-47.11020029,21.89973811,-14.80518642,10.87625221
154,100,0,0,10.32398363,79.95558898,4.092331479,7.876432391,9.381766511,39.8688666,5.965145078,-47.9923247,22.24689439,-15.0723673,10.85742126
155,100,0,0,10.32398363,80.99350012,3.944334281,8.033421936,9.336601571,40.08757609,6.163219167,-41.68135003,19.80582113,-15.49061403,10.83864263
156,100,0,0,10.32398363,81.5375765,3.724132248,7.808198237,9.369880332,40.22775439,5.844424948,-40.65184438,19.38247249,-15.78338674,10.82549759
157,100,0,0,10.32398363,82.26075415,3.730758948,7.468639398,9.397432608,39.1249693,5.342905689,-38.6645697,18.97724251,-15.98832764,10.81629606
158,100,0,0,10.32398363,82.69366599,3.501466685,7.138015553,9.418295225,36.89051717,5.561979729,-45.18243535,21.41396845,-16.13178627,10.80985499
159,100,0,0,10.32398363,81.70035548,3.53480228,7.01297807,9.438835227,34.62078188,5.735582606,-41.87357649,20.4137858,-16.23220731,10.80534624
160,100,0,0,10.32398363,81.44463491,3.603671984,7.010038882,9.442919203,34.49593455,5.90572772,-45.21507303,20.81134361,-16.04872114,10.80531647
161,100,0,0,10.32398363,81.96729082,3.694085311,6.725839877,9.414297865,33.98589166,5.783793763,-54.41247093,20.94730308,-15.24762068,10.68605954
162,100,0,0,10.32398363,82.46228537,3.960539884,6.494540987,9.381041983,32.03403121,5.862030093,-53.95444539,21.2780748,-14.85477031,10.60784922
163,100,0,0,10.32398363,80.94705272,4.055374248,6.273866565,9.363115372,32.21895218,5.537842246,-52.55819021,21.71135888,-15.31483396,10.66304701
164,100,0,0,10.32398363,80.68551294,4.194818781,6.085419449,9.351731919,33.32005317,5.484513841,-46.62330074,21.36391954,-14.85808468,10.57424941
165,100,0,0,10.32398363,80.14364752,4.17884962,5.987481488,9.342598328,34.86440237,5.588871788,-44.66540752,20.98895387,-14.53836019,10.51209109
166,100,0,0,10.32398363,80.29625574,4.156860309,5.588105209,9.36496352,36.79414292,5.683207845,-49.37715637,22.29436104,-15.59516372,11.02550649
167,100,0,0,10.32398363,80.37456051,4.288696291,5.308541814,9.380619155,37.73928441,5.720189784,-47.38581272,22.35579322,-16.46070018,11.36311685
168,100,0,0,10.32398363,81.08499456,4.256489642,5.112847437,9.3915781,36.89264962,6.005919646,-43.62172563,20.4522525,-17.0665757,11.5994441
169,100,0,0,10.32398363,81.88111497,4.092489777,4.975861374,9.399249361,36.17092031,6.213462026,-42.42912216,18.27024888,-18.50006613,12.01155448
170,100,0,0,10.32398363,81.67828323,4.056321038,4.879971129,9.404619244,36.52123589,6.270814459,-41.57113177,18.09347842,-20.17616957,12.38152544
171,100,0,0,10.32398363,83.02380244,3.947177367,4.812847958,9.408378162,36.28478513,6.113895156,-44.13613814,18.90617689,-20.67678184,12.55901142
172,100,0,0,10.32398363,83.47278576,3.843676845,5.06203455,9.482674879,37.56188172,5.60652406,-44.72931903,18.18475552,-21.02721043,12.6832516
173,100,0,0,10.32398363,84.27096053,3.892427435,5.048051083,9.472686678,37.42864116,5.521986688,-42.04640187,17.16996948,-21.27251044,12.77021973
174,100,0,0,10.32398363,84.08618906,3.954127804,4.839255083,9.434128161,37.87862452,5.587714767,-40.36346441,18.39216398,-21.10094668,12.8777077
175,100,0,0,10.32398363,84.10697477,3.945618787,4.665910839,9.403895473,38.2291534,5.484263152,-38.79407812,17.17842395,-21.32412582,12.906339
176,100,0,0,10.32398363,84.2970334,3.883130538,4.770764485,9.417541093,38.33889371,5.363523558,-42.9085446,17.90868864,-21.80973759,13.05552052
177,100,0,0,10.32398363,83.55941149,4.042345343,4.569655433,9.382210484,38.61156782,5.582839072,-41.36697477,18.7849473,-21.47700569,13.07741826
178,100,0,0,10.32398363,84.6117878,3.949193541,3.593933084,9.455810077,38.30438709,5.940823853,-48.82522498,18.60618681,-21.24409336,13.09274667
179,100,0,0,10.32398363,85.36052499,3.872013237,2.91092744,9.507329792,38.267143,6.042018205,-43.12174038,17.00820906,-21.42432849,13.05686628
180,100,0,0,10.32398363,85.45589549,3.870227647,2.292408357,9.504884711,37.8083413,6.111628927,-43.99005243,19.06011056,-21.20721932,13.07836029
181,100,0,0,10.32398363,84.97705977,3.893508289,1.859445,9.503173155,36.98766578,6.067568351,-46.60463719,21.09349735,-21.0552429,13.09340609
182,100,0,0,10.32398363,84.83529676,3.980722343,1.513670441,9.493135874,36.50855969,5.854073169,-52.91809297,21.29588045,-21.29213317,13.05732787
183,100,0,0,10.32398363,84.51193906,3.9935694,1.294486014,9.492175375,35.63416136,5.684218436,-47.63663509,20.50057849,-21.78734274,13.16121273
184,100,0,0,10.32398363,84.2501808,4.132626206,1.452545404,9.547001321,37.11487366,5.676271308,-46.60542849,19.89191837,-21.64894685,13.16440701
185,100,0,0,10.32398363,84.33339926,4.095472751,1.467299613,9.577696572,38.150817,5.700210464,-53.90144158,20.66101425,-21.55206973,13.16664301
186,100,0,0,10.32398363,83.69567485,4.204730163,1.16613907,9.543171993,40.12022352,5.330520274,-51.74208068,20.53435878,-21.82752952,13.1211844
187,100,0,0,10.32398363,84.16465997,4.051262072,0.95532669,9.519004788,40.53290383,5.120620364,-54.70363991,21.93346404,-21.6770776,13.13638718
188,100,0,0,10.32398363,84.7219325,4.066243639,1.193939368,9.520081648,42.01378351,4.790934589,-52.96786191,21.33337481,-21.04521227,13.00476671
189,100,0,0,10.32398363,84.50846722,4.037100256,1.388155287,9.52425972,41.83534878,5.000358528,-52.46475795,21.11498234,-20.94618031,12.86548711
190,100,0,0,10.32398363,84.57049287,3.924380051,1.110738042,9.505766196,41.10265247,5.511440168,-56.24502121,22.28093692,-21.20624432,12.90242413
191,100,0,0,10.32398363,85.10384692,3.815991679,1.459310232,9.423579484,41.98262926,5.207396981,-52.44099742,20.83011708,-19.52121262,12.32249876
192,100,0,0,10.32398363,85.08303572,3.831620117,1.703310765,9.366048785,42.76009988,5.215233755,-46.17521747,21.39896436,-18.34169043,11.91655099
193,100,0,0,10.32398363,84.40035978,3.702467927,1.874111139,9.325777296,43.26319376,4.977995527,-44.04040725,19.48737313,-17.85929866,11.5820634
194,100,0,0,10.32398363,84.53578432,3.613455615,2.315407097,9.271415108,44.63630289,5.155454109,-40.11611046,17.82960663,-17.17835065,11.39824624
195,100,0,0,10.32398363,84.963523,3.506106133,2.081550005,9.305386684,45.63311485,5.142850693,-50.95542692,20.8011255,-16.70168705,11.26957423
196,100,0,0,10.32398363,84.6893528,3.514918612,1.917850041,9.329166788,45.2344691,5.062469423,-48.53709957,20.6756381,-16.36802253,11.17950383
197,100,0,0,10.32398363,84.97279017,3.574591243,2.346024329,9.273787752,45.13497659,4.887100506,-44.31404876,19.92841284,-17.15039127,11.17420569
198,100,0,0,10.32398363,84.5840438,3.458737027,2.102982068,9.307047535,46.26085129,4.683827453,-44.48832532,20.53627095,-16.68211549,11.11274584
199,100,0,0,10.32398363,83.0435168,3.790234419,1.932852485,9.330329383,45.89329422,4.906442601,-35.07917222,17.97988922,-16.0015656,11.05535143
200,100,0,0,10.32398363,81.8243174,4.082093468,1.878213067,9.359460489,44.71640038,5.064110138,-41.79052846,18.09848949,-15.52518068,11.01517533
201,100,0,0,10.32398363,83.02031192,4.0538617,1.839965474,9.379852263,44.04570473,5.148949943,-39.38067731,18.36259441,-15.534985,10.93779785
202,100,0,0,10.32398363,84.06298459,3.946802135,1.813192159,9.394126505,43.15010913,5.093709454,-41.81812724,20.4299405,-15.19857426,10.93288783
203,100,0,0,10.32398363,83.34929025,4.067199467,2.105939327,9.458896261,43.93774927,4.998881748,-49.30606361,22.81139848,-14.96308674,10.92945082
204,100,0,0,10.32398363,83.61747602,4.066484032,2.310862346,9.50423509,44.45740545,4.897171873,-43.00854843,21.64283095,-15.14151924,10.87779069
205,100,0,0,10.32398363,83.31007567,3.961000186,2.478905633,9.540914992,44.44137987,4.844635086,-46.93961692,21.9371024,-16.79022473,11.50474844
206,100,0,0,10.32398363,82.35837045,3.953758471,2.581022769,9.561480992,45.29666931,4.735524208,-44.82188557,21.03786327,-16.07724207,11.32975324
207,100,0,0,10.32398363,82.4473032,3.690885456,2.368203319,9.524586615,46.83123031,4.586181682,-38.04651262,18.66989119,-15.57815421,11.20725661
208,100,0,0,10.32398363,81.72672127,3.796772348,2.210145694,9.498899341,47.83004114,4.655315906,-35.79616756,17.55984618,-15.57206647,11.07225474
209,100,0,0,10.32398363,81.07258089,3.994125334,2.099505357,9.48091825,47.66719965,4.576756719,-39.26906977,18.69513835,-15.22453129,11.02700765
210,100,0,0,10.32398363,80.04082018,4.024266996,1.994870077,9.464872696,47.38604481,4.425276873,-43.03575221,19.09740277,-14.98125666,10.99533469
211,100,0,0,10.32398363,79.41207371,4.072583711,1.921625381,9.453640808,47.70688933,4.485678655,-36.60008424,18.85406068,-14.81096442,10.97316362
212,100,0,0,10.32398363,78.68394324,4.133870088,1.936192501,9.452191778,48.22996025,4.044796586,-36.12373111,19.00446021,-15.70769376,11.01934803
213,100,0,0,10.32398363,78.50411767,4.236728804,2.306548637,9.483166568,48.97535071,3.781054186,-31.2220332,17.32379333,-15.31947039,10.98997295
214,100,0,0,10.32398363,79.28054374,4.355899313,2.565797933,9.50484892,49.57686507,3.775266498,-39.38030275,18.87460528,-15.04771403,10.9694104
215,100,0,0,10.32398363,80.16046808,4.225371614,2.68282115,9.507697165,50.156691,4.009202206,-44.02582593,19.92339364,-14.85748458,10.95501662
216,100,0,0,10.32398363,81.77392674,4.039885572,2.764737402,9.509690937,49.76957406,4.085083869,-34.17483769,18.15454519,-15.06759773,10.89568675
217,100,0,0,10.32398363,82.37576033,4.032811601,2.822078779,9.511086577,51.12427201,3.926208215,-31.2130781,16.85730068,-14.87140317,10.90341006
218,100,0,0,10.32398363,83.58138866,4.027100531,2.469858396,9.519960975,50.50591685,3.576188858,-31.39533607,16.20333403,-14.73406698,10.90881638
219,100,0,0,10.32398363,83.17965373,4.084942371,2.287755417,9.538771924,49.84595744,3.690044951,-35.47580837,17.59530276,-14.63793164,10.9126008
220,100,0,0,10.32398363,83.59820259,4.068715076,2.160283332,9.551939588,49.05469656,3.862829956,-38.91073117,18.69392129,-15.58657082,10.97695405
221,100,0,0,10.32398363,83.81237316,4.008422485,2.071052873,9.561156953,50.28369121,3.659565409,-39.25471782,20.10371143,-14.8418351,10.96687386
222,100,0,0,10.32398363,84.35417205,3.976281145,2.315263478,9.575395692,50.38443966,3.60970927,-48.00056708,22.30154982,-14.4850588,10.90058458
223,100,0,0,10.32398363,84.7771811,3.931575742,2.486210901,9.58536281,50.33914957,3.621578671,-43.9835957,20.51450977,-13.84246616,10.85990844
224,100,0,0,10.32398363,84.7180913,3.942793082,2.605874097,9.592339792,50.58656033,3.733282728,-48.20532837,21.38682853,-13.9642356,10.83722553
225,100,0,0,10.32398363,84.93659534,3.996466551,2.699468048,9.600416222,50.49042119,3.874153513,-55.83970008,22.24610687,-14.67230628,11.35318502
226,100,0,0,10.32398363,84.91993362,4.021435103,2.84843868,9.624054808,50.77749656,4.120396661,-44.65273353,19.08744144,-13.43615146,10.94245481
227,100,0,0,10.32398363,85.42104641,3.999968254,2.869263256,9.622616734,51.75579544,4.201208806,-57.41313472,21.352506,-13.72939078,10.9361477
228,100,0,0,10.32398363,85.53395524,4.008389479,2.382435373,9.63299524,52.55610279,4.39570784,-57.44906046,22.10966119,-13.79204452,10.73112744
229,100,0,0,10.32398363,85.84059012,3.989169409,2.607303607,9.646101982,52.97181314,4.180832077,-59.59154896,23.62391543,-12.81996824,10.5070145
230,100,0,0,10.32398363,86.05488649,3.992923211,2.76471137,9.655276702,51.37193331,4.37781847,-52.67582249,22.20193919,-12.36782536,10.40913661
231,100,0,0,10.32398363,86.2796204,3.797256844,2.874896805,9.661699005,50.32296411,4.792110486,-57.69729982,22.38964979,-12.21586405,10.27788026
232,100,0,0,10.32398363,86.02061744,3.746657716,2.952026609,9.666194618,50.48601261,4.473830019,-60.76705129,23.26602359,-12.05991567,10.14044085
233,100,0,0,10.32398363,85.58746333,3.800778091,3.006017472,9.669341547,51.82532704,4.54428768,-51.23493099,21.21778091,-11.67287633,10.23641765
234,100,0,0,10.32398363,86.35546064,3.752469199,3.043811076,9.671544397,52.37471695,4.678420919,-51.9080773,21.7583532,-11.09287139,10.12121589
235,100,0,0,10.32398363,86.56823136,3.901845819,3.070266599,9.673086392,53.33008582,4.480115574,-54.00958033,22.21812499,-10.85140664,9.976621958
236,100,0,0,10.32398363,86.00203652,3.809295526,3.088785465,9.674165788,52.63348619,4.524406738,-55.30013085,22.283499,-11.30546599,9.965972349
237,100,0,0,10.32398363,86.81934272,3.932448482,3.101748671,9.674921366,52.02226415,4.52296893,-49.82951071,19.80330551,-11.30767379,10.0304071
238,100,0,0,10.32398363,87.58652075,3.868194901,2.799334426,9.621445002,50.99264018,4.346304561,-47.56469534,19.87117437,-10.60891908,9.914716357
239,100,0,0,10.32398363,88.10433858,3.898139053,1.354726474,9.767752178,51.25546717,4.190573478,-49.52516003,21.05310301,-10.65717872,10.0784105
240,100,0,0,10.32398363,89.37214595,3.697465555,0.343500907,9.870167201,52.90855385,4.012123272,-51.11145726,21.47524043,-11.11800606,9.957313147
241,100,0,0,10.32398363,89.25049091,3.457402459,-0.0528685,9.996938295,53.74066578,4.198088939,-53.93287685,21.48837277,-10.47615168,9.863550587
242,100,0,0,10.32398363,89.38297312,3.251024271,0.867738606,9.912827468,54.33232149,4.437592034,-53.60750902,22.26972581,-10.49884324,9.899710705
243,100,0,0,10.32398363,89.50871059,3.16292625,1.512163579,9.853949889,53.56680943,4.591570713,-45.27354676,20.81176943,-10.27104823,9.885521029
244,100,0,0,10.32398363,89.77757089,3.148168053,1.963261061,9.812735583,54.04155078,4.464437719,-45.25893458,22.05449346,-10.61940419,9.760869773
245,100,0,0,10.32398363,89.28132129,3.109469293,2.804685869,9.689560436,54.11087738,4.214699632,-48.74337089,20.61802642,-11.33717844,10.09494552
246,100,0,0,10.32398363,89.0782674,3.071759312,3.393683234,9.603337833,54.14707383,3.923028656,-44.66551286,20.76248244,-10.85788287,10.0221854
247,100,0,0,10.32398363,88.33549662,3.114547579,3.14858973,9.651864616,53.75899228,3.972274655,-42.24279313,20.27531613,-11.4884818,10.51076551
248,100,0,0,10.32398363,88.3125502,3.308023758,1.744106296,9.866798858,53.14775882,4.049993631,-38.03331652,18.75818212,-11.31952798,10.30574431
249,100,0,0,10.32398363,88.28280753,3.301615866,2.021714459,9.845111366,53.44820397,3.914078528,-49.1002485,20.01333549,-11.00715667,10.16882645
250,100,0,0,10.32398363,88.69056949,3.317448101,2.22426716,9.831578215,52.24341992,4.006377633,-43.98275406,19.31666831,-10.3985571,10.0116099
251,100,0,0,10.32398363,88.82422096,3.307637716,2.366054051,9.822105009,51.09019298,4.06394005,-43.15220574,19.97928627,-9.63233047,9.931285256
252,100,0,0,10.32398363,88.48955314,3.296251279,2.552757404,9.788791232,50.87030985,4.394355205,-42.10478344,20.0395495,-10.31393087,10.10180637
253,100,0,0,10.32398363,87.9100131,3.354502884,2.587842455,9.790487317,51.02617302,4.524947205,-39.0384139,19.35587781,-10.948962,10.22599281
254,100,0,0,10.32398363,87.1853903,3.3357402,2.612401991,9.791674577,51.10293539,4.32948346,-46.63767373,19.95250966,-10.51944996,10.05112836
255,100,0,0,10.32398363,86.89485296,3.23399829,2.629521445,9.79252437,51.44847873,4.178614845,-55.15125795,21.95461083,-9.945265992,10.0215172
256,100,0,0,10.32398363,86.5458326,3.204603156,2.641577284,9.793100514,50.90009449,4.119519215,-51.79186423,20.95652042,-9.658300456,9.891027993
257,100,0,0,10.32398363,86.77751867,3.11816385,2.64994415,9.793522525,49.81604629,4.25218089,-59.81434189,21.32468128,-9.298352572,9.848582243
258,100,0,0,10.32398363,86.75454514,3.082006435,2.655800957,9.793817933,49.76597361,4.213098233,-60.55500565,22.93021709,-9.636419282,10.08892885
259,100,0,0,10.32398363,86.29477161,3.025860184,2.659900722,9.794024719,49.55949498,4.277400937,-63.42985008,24.08633903,-9.908120981,10.11837961
260,100,0,0,10.32398363,86.4554836,2.862136241,2.662770557,9.794169469,50.4007628,4.630755684,-57.15141842,23.45136257,-9.707513878,9.990163544
261,100,0,0,10.32398363,86.79797939,2.883517983,2.664779442,9.794270794,51.64851388,4.901431429,-51.86409115,20.59943688,-9.148600212,9.916272809
262,100,0,0,10.32398363,87.03716858,2.850823662,2.359513735,9.786469889,52.39328644,4.835232227,-51.56423193,21.90805456,-9.611312961,10.06399594
263,100,0,0,10.32398363,86.79931489,2.830034359,2.452499666,9.788881088,51.64106172,5.087911862,-55.1756067,23.05607339,-9.549323734,9.998677408
264,100,0,0,10.32398363,86.94070035,2.870823108,2.210917892,9.782697095,51.42152275,4.931744221,-52.50862009,21.97586793,-9.962117336,9.947282639
265,100,0,0,10.32398363,87.38691706,2.969322643,2.470514413,9.798245978,51.76530418,4.818734798,-49.64299106,21.64822697,-9.936515908,10.21608913
266,100,0,0,10.32398363,87.3421805,3.099352032,2.647855397,9.807738688,51.9187454,4.721671702,-45.53259162,19.81114866,-9.384116562,10.10555345
267,100,0,0,10.32398363,87.5178133,3.085326715,2.347666904,9.795897415,52.73135237,4.739906071,-59.63056612,23.35600478,-9.031208917,9.967398393
268,100,0,0,10.32398363,87.76978568,3.116602436,2.050434528,9.764330516,53.69345982,4.881626759,-50.21789127,23.05206468,-9.483615083,9.945209428
269,100,0,0,10.32398363,87.72343426,3.180503476,2.271075629,9.762709273,53.20539324,4.834211718,-47.55677015,20.98112887,-8.944852701,9.886162696
270,100,0,0,10.32398363,87.78828721,3.348864473,2.264841199,9.746533067,53.68769095,4.966651087,-50.29948556,21.42531884,-9.317947133,9.945063294
271,100,0,0,10.32398363,87.75032007,3.483412492,0.799525494,9.878636241,53.71216442,4.926808096,-44.28296464,19.79291614,-10.64736539,10.66403683
272,100,0,0,10.32398363,88.22287728,3.596974197,-0.526647883,9.955997468,53.0188626,4.831543903,-42.7637303,20.21928924,-10.84572026,10.60152097
273,100,0,0,10.32398363,88.24181978,3.752233986,-0.993833663,10.0422354,53.19207887,4.811759831,-42.13397067,19.10790713,-10.19591342,10.3198786
274,100,0,0,10.32398363,88.62417419,3.764866613,-0.092322308,9.920286295,50.19624686,4.965965415,-44.67231604,19.32474586,-9.275541583,10.13907284
275,100,0,0,10.32398363,89.26051147,3.777335034,0.506579828,9.827551362,48.33038669,4.967912513,-51.50491092,20.42635457,-9.074530131,10.08307833
276,100,0,0,10.32398363,89.21841359,3.898222033,0.925811323,9.762636909,47.39064983,4.789941639,-52.46620675,21.57395468,-9.193783026,10.07690016
277,100,0,0,10.32398363,89.61927953,3.826680258,0.822725418,9.702630753,47.94298078,4.770955995,-56.06663421,22.72791928,-9.315432351,9.970526598
278,100,0,0,10.32398363,89.84603795,3.849682933,-0.482352695,9.836851392,47.9635013,4.798294569,-52.69924552,22.71075703,-9.418247563,10.2054836
279,100,0,0,10.32398363,88.81073614,3.816697752,-0.075888965,9.778409429,49.56346591,4.750434862,-50.28893722,22.04723863,-8.962395594,10.05980318
280,100,0,0,10.32398363,88.67031317,3.871312257,0.208635647,9.737500054,51.43929203,4.607403529,-46.68547892,20.95890086,-8.41733815,10.00494132
281,100,0,0,10.32398363,88.24091007,3.985144168,1.044122025,9.638386308,51.04563098,4.378868061,-46.37098871,19.59329838,-9.430788509,10.04065532
282,100,0,0,10.32398363,87.80640676,3.861278838,0.99701992,9.64093672,51.74362684,4.219609921,-41.11289734,19.14417463,-9.442132106,10.08511583
283,100,0,0,10.32398363,87.40657236,3.783326114,0.964048447,9.642722007,53.55925746,4.182092307,-48.03478985,21.1269026,-9.182965466,9.985481154
284,100,0,0,10.32398363,88.53609539,3.718005913,0.940968415,9.643971709,53.88893726,4.233023643,-39.31482284,19.80953456,-8.75682517,9.974867161
285,100,0,0,10.32398363,88.67918426,3.694596634,0.837711964,9.621034604,54.3650764,4.306916542,-38.93196379,19.89600735,-8.685493297,10.17353561
286,100,0,0,10.32398363,87.80347813,3.821910338,2.175591689,9.561982155,55.53269781,4.213538279,-37.91059852,19.98286862,-9.078703134,9.972989387
287,100,0,0,10.32398363,87.33349195,3.835484007,3.112107497,9.52064544,56.48194822,4.27883185,-42.02161666,22.20925124,-9.238258812,10.03065024
288,100,0,0,10.32398363,86.84279231,3.887630738,2.786213084,9.556609299,57.05303197,4.456553677,-36.92699007,21.5397364,-8.686543686,10.03506613
289,100,0,0,10.32398363,87.47063977,3.803905684,2.645187425,9.604975403,55.81606124,4.826890676,-43.84724854,22.3998803,-8.709366315,9.930462774
290,100,0,0,10.32398363,88.44150075,3.697006938,2.546469463,9.638831675,55.54335567,5.025232215,-41.79548955,21.61767526,-9.031842416,10.01020987
291,100,0,0,10.32398363,89.10967633,3.604561997,2.47736689,9.662531066,52.94396969,5.097084313,-42.04298493,19.6329073,-8.624240708,9.997496095
292,100,0,0,10.32398363,89.24806035,3.615440464,2.424618508,9.677700604,52.12115155,5.053356432,-39.07925652,19.08307918,-9.430615375,10.18311683
293,100,0,0,10.32398363,88.89614374,3.49668464,2.392071222,9.689739316,51.8590929,5.307374354,-41.02772138,19.57276405,-8.92338769,10.20690008
294,100,0,0,10.32398363,89.7574339,3.464815758,2.369288121,9.698166415,53.7689116,5.306582205,-37.64719048,19.54505922,-9.284906092,10.05272391
295,100,0,0,10.32398363,89.86077282,3.422571599,2.266239521,9.680873981,55.15959293,5.293637444,-46.22529109,22.29561468,-8.822254024,10.03438927
296,100,0,0,10.32398363,90.33395529,3.398799641,2.189728921,9.667333303,54.19294259,5.561312245,-46.92988247,20.9646563,-8.79145557,9.959930313
297,100,0,0,10.32398363,91.09838022,3.357105715,2.101240093,9.668568558,54.47776574,5.269332253,-51.57313814,21.45888609,-10.38802939,10.5304518
298,100,0,0,10.32398363,91.21700083,3.472496718,3.571488992,9.630911,55.56171377,5.220188516,-48.11878965,21.01668809,-9.827373953,10.4294779
299,100,0,0,10.32398363,91.38205239,3.507752853,4.916528291,9.654202755,56.75518996,5.138317158,-38.62672836,18.17564516,-10.37107812,10.43246365
300,100,0,0,10.32398363,91.4053864,3.559194747,4.620761239,9.873657442,56.47590013,5.087774876,-38.78918703,18.20948165,-10.78196057,10.47408639
301,100,0,0,10.32398363,91.53411527,3.5791085,5.646642283,9.822793122,57.29851774,4.983950931,-38.1369001,19.3393708,-10.2611636,10.35237053
302,100,0,0,10.32398363,91.14921005,3.690063367,5.940431832,9.776006504,57.16899525,4.760557609,-30.40546083,16.78592181,-9.769166701,10.18122831
303,100,0,0,10.32398363,90.48806115,4.05421806,4.319021696,9.887619799,57.69925274,4.623508642,-28.25408225,16.47552524,-9.632093108,10.02717904
304,100,0,0,10.32398363,90.10860611,4.317869135,3.789979625,10.13188917,57.07645124,4.868788855,-38.33026573,18.83104431,-9.445172327,10.01483667
305,100,0,0,10.32398363,90.09074168,4.275707679,3.419650176,10.30287773,57.45739476,5.206320215,-37.31103516,20.52910214,-8.940625217,9.903036791
306,100,0,0,10.32398363,89.53853295,4.180925836,3.160419561,10.42256973,56.5424857,5.495177596,-32.56522613,18.69043401,-9.091166534,9.989016133
307,100,0,0,10.32398363,89.2219719,4.227237577,2.528710847,10.43110533,56.03119004,5.629833943,-37.391403,20.22229217,-10.07115398,10.20795525
308,100,0,0,10.32398363,90.07295658,4.148601573,1.147845961,10.53227659,57.59603258,5.328974165,-46.51278296,20.78796797,-9.606364375,10.04883777
309,100,0,0,10.32398363,90.13664921,4.064353888,0.181240541,10.60309648,55.86341419,5.233950645,-36.27350515,19.65449914,-9.053243824,9.983438295
310,100,0,0,10.32398363,89.68040989,4.095578894,-1.236214365,10.64496633,55.13650803,5.132499374,-38.02838265,19.54875139,-9.308500108,10.12139297
311,100,0,0,10.32398363,89.5765419,4.057538416,-1.487601687,10.6819793,55.05263733,5.234360748,-37.47050658,18.3658955,-8.935360601,10.07970601
312,100,0,0,10.32398363,88.6773721,4.086535538,-1.663572813,10.70788837,54.64824377,5.455237142,-42.93983704,19.03509472,-9.935977313,10.02680372
313,100,0,0,10.32398363,88.23968193,4.066252498,-2.215456364,10.70076266,54.12851464,5.513773357,-46.2932912,20.72785699,-8.872864014,9.97083684
314,100,0,0,10.32398363,88.23678327,4.183830424,-2.669202473,10.68099051,54.26416126,5.465095814,-54.18325012,21.38283684,-9.157874077,10.16763257
315,100,0,0,10.32398363,88.36859968,4.182865324,-2.6127252,10.69421509,54.17650391,5.234726589,-54.89300101,21.67297104,-8.621885691,10.05700109
316,100,0,0,10.32398363,88.88752847,4.128248259,-2.573191108,10.70347229,55.04209001,4.977665577,-52.14305938,20.15938991,-8.403759379,9.906321095
317,100,0,0,10.32398363,89.33699726,4.099784322,-2.545517244,10.70995233,56.5035069,4.989888185,-40.52996728,19.14118385,-8.556665503,9.832189986
318,100,0,0,10.32398363,89.30502044,4.038465882,-2.52614554,10.71448836,57.83016506,5.08406503,-46.28657172,20.2486169,-8.68414265,9.988249571
319,100,0,0,10.32398363,89.39570019,4.048898797,-2.819257273,10.70538265,58.33154409,4.82261227,-49.63226686,21.02103632,-8.027568743,9.914416029
320,100,0,0,10.32398363,89.93784539,3.918022723,-2.717763559,10.71128958,57.22752074,4.963652271,-40.23383857,19.2557976,-8.770165978,9.975134797
321,100,0,0,10.32398363,89.81672458,4.039814156,-3.091156381,10.65002267,55.82842195,4.835851001,-44.08163716,20.00317761,-9.293488008,10.1553783
322,100,0,0,10.32398363,89.50784477,4.189254687,-3.228913111,10.65583509,55.17917444,4.983515895,-50.14888663,21.16144743,-9.208578601,9.994865354
323,100,0,0,10.32398363,89.66178989,4.119506132,-3.018670895,10.67224817,55.21146033,5.004855956,-55.32383141,21.53111797,-8.659324577,9.918886015
324,100,0,0,10.32398363,90.15541996,4.09883192,-1.461342103,10.65971439,55.53057249,5.15174543,-50.0808284,20.52111929,-8.232152007,9.934012461
325,100,0,0,10.32398363,89.9401163,4.081815635,-0.371211949,10.65094074,58.66587529,4.8600999,-45.84363125,21.01476899,-8.647869126,9.92891273
326,100,0,0,10.32398363,90.27057055,3.879711234,0.391879159,10.64479918,59.74380963,4.4922061,-41.46552266,19.44895091,-8.492918402,9.84487792
327,100,0,0,10.32398363,90.63303073,3.737673083,0.77026027,10.62049372,59.73270601,4.663349759,-41.72589474,18.4060479,-9.614491152,10.42011935
328,100,0,0,10.32398363,91.13376327,3.691703303,2.1337978,10.51293989,61.24485384,4.587705614,-44.65863863,20.32070261,-9.231959021,10.22724562
329,100,0,0,10.32398363,90.9906476,3.551734792,1.696800852,10.48047536,60.80876665,4.577736435,-41.37452138,19.18366184,-8.986361672,10.31641149
330,100,0,0,10.32398363,90.39895774,3.591425781,2.782376207,10.41492703,62.01363624,4.562516837,-49.59319454,20.78427879,-8.767463036,10.04930903
331,100,0,0,10.32398363,90.05776872,3.621238285,2.462294226,10.46267441,60.63712316,4.98841582,-39.73921623,18.64632255,-9.256561558,10.14701349
332,100,0,0,10.32398363,89.83560782,3.660895796,0.680872795,10.48612952,59.87581042,4.988603397,-41.98179139,20.2804621,-9.067123499,10.12028063
333,100,0,0,10.32398363,89.75503365,3.796690354,-0.281820761,10.55345427,59.27630485,5.084014355,-40.20825388,20.04487006,-9.056360812,10.1074221
334,100,0,0,10.32398363,89.81642462,3.830524171,-0.955706251,10.6005816,58.55762092,4.959334883,-41.61684442,20.47608225,-8.851558979,10.06236031
335,100,0,0,10.32398363,90.00848461,3.939216064,-1.427426093,10.63357073,58.84590439,4.935802964,-44.86657697,20.45041696,-9.087319357,10.02057782
336,100,0,0,10.32398363,90.10880624,4.119934511,-2.041931429,10.60575694,58.14261217,4.897523088,-43.04035258,20.33548641,-8.71722478,10.03170095
337,100,0,0,10.32398363,90.27277157,4.155106802,-2.174819555,10.63710079,58.46184463,4.999364793,-42.45562425,19.31449135,-9.647474444,10.33519831
338,100,0,0,10.32398363,90.84881457,4.139483114,-2.552142688,10.608174,58.18219285,5.320861009,-38.11330884,18.77152865,-9.396684639,10.30966915
339,100,0,0,10.32398363,90.64947226,3.996627818,-1.543206283,10.55013335,58.27959895,5.231107354,-39.43928373,19.76499626,-9.227413595,10.19507651
340,100,0,0,10.32398363,89.57175962,4.050135705,-2.27792653,10.50416283,58.67551741,5.014041737,-43.68004573,20.55420835,-8.541872856,10.20218936
341,100,0,0,10.32398363,89.01726881,4.132482287,-2.995232163,10.484177,58.9550625,5.092744785,-44.1612153,20.54670835,-8.878422032,10.35363595
342,100,0,0,10.32398363,88.85409536,4.28215323,-3.497346106,10.47018692,58.96123106,4.966167287,-37.92934447,18.59069163,-8.415333556,10.2911695
343,100,0,0,10.32398363,88.59622096,4.420579811,-3.848825866,10.46039386,60.14823799,4.975207462,-43.82474084,20.0184946,-8.342113659,10.27431069
344,100,0,0,10.32398363,88.53885268,4.432569118,-4.122048742,10.4498258,60.14093553,4.821376084,-40.21112549,19.76466923,-9.404483798,10.55266356
345,100,0,0,10.32398363,89.53533132,4.266590903,-5.490569096,10.6607942,59.9059619,4.631736579,-37.56932914,19.84926117,-8.797674774,10.42702908
346,100,0,0,10.32398363,89.85375993,4.203927884,-6.041365337,10.84621902,58.58190978,4.537132651,-32.60237005,19.23339922,-8.423100933,10.36898931
347,100,0,0,10.32398363,89.84936351,4.123703674,-5.198379863,10.77214308,58.85370763,4.553378508,-34.81827337,19.45031033,-8.122621541,10.33658712
348,100,0,0,10.32398363,89.69558081,4.134905155,-4.608290032,10.72028992,59.60141215,4.367469872,-33.20495673,19.98485609,-7.886273213,10.27923532
349,100,0,0,10.32398363,90.44561686,4.040342039,-5.359527326,10.90457283,59.20268097,4.272092426,-28.74268213,17.8930153,-8.713540541,10.25413494
350,100,0,0,10.32398363,90.0868396,4.036404078,-5.962600262,11.01676017,59.34180443,4.056895491,-35.77307665,19.69372166,-8.762702327,10.28328085
351,100,0,0,10.32398363,89.58896029,4.067902101,-6.384751316,11.0952913,58.83668026,4.398001844,-32.54741533,18.40852918,-9.218912737,10.37069815
352,100,0,0,10.32398363,89.37289534,4.130640634,-6.680257055,11.1502631,58.69699298,4.603872249,-34.35335631,18.60581483,-10.1062153,10.71740507
353,100,0,0,10.32398363,89.87125631,3.94248384,-6.887111072,11.18874336,58.6312183,4.720113434,-27.18749374,17.12605499,-9.751672641,10.60410655
354,100,0,0,10.32398363,90.03865154,3.854535943,-7.031908883,11.21567954,58.65411964,4.810376271,-27.73873967,16.18458574,-10.16122734,10.45399402
355,100,0,0,10.32398363,90.84993046,3.889971538,-7.133267352,11.23453486,59.53715261,4.828449005,-33.0097596,16.66719107,-9.719495956,10.44372828
356,100,0,0,10.32398363,90.8684096,4.012080994,-7.204218279,11.24773359,60.44948613,4.569787709,-41.3483527,17.93210666,-9.466871118,10.41599619
357,100,0,0,10.32398363,90.51893214,4.193560833,-7.253883929,11.2569727,61.89802762,4.45611305,-44.91907375,18.4969651,-9.71183089,10.46359889
358,100,0,0,10.32398363,90.17182682,4.276762685,-6.111385543,11.04261419,60.52821117,4.476261459,-42.40710498,17.80555295,-9.734094224,10.40892292
359,100,0,0,10.32398363,90.21188649,4.290946474,-6.488901013,11.11338912,60.06881813,4.545077245,-37.2395305,15.94076396,-10.62131379,10.93500493
360,100,0,0,10.32398363,90.14683734,4.326776047,-5.511654837,10.95916215,58.42929176,4.387365741,-32.06546198,16.11547395,-11.02838077,10.98571752
361,100,0,0,10.32398363,90.06742341,4.181295578,-6.004846853,11.07168845,57.90934452,4.233094349,-25.51649294,14.61410305,-10.7810485,10.82372342
362,100,0,0,10.32398363,90.47457989,4.113360265,-5.172816925,10.92997169,57.48015608,4.071241474,-27.08953475,15.28045884,-10.37838793,10.64036061
363,100,0,0,10.32398363,90.776368,4.07164127,-5.767660315,11.05125513,58.19579643,3.965841731,-28.88043767,16.48790308,-10.0171393,10.47763035
364,100,0,0,10.32398363,90.90724634,3.988549651,-5.080869737,10.89583859,56.26837476,4.245534887,-31.70615786,18.08130883,-10.52070866,10.64515773
365,100,0,0,10.32398363,90.75044643,3.945349283,-4.600116333,10.78704701,55.50089766,4.7877904,-30.53233684,16.4047126,-9.639244517,10.51359103
366,100,0,0,10.32398363,90.42774177,3.921079635,-5.364739258,10.9514588,54.31260294,4.715767874,-32.99795769,17.92730319,-8.880312421,10.44708994
367,100,0,0,10.32398363,90.43667344,3.782021066,-5.817822126,11.02486153,55.13872374,4.708780018,-31.57480166,17.91915452,-9.028110077,10.42011682
368,100,0,0,10.32398363,90.70492205,3.756814089,-4.820500409,11.09247398,55.38913752,4.725586579,-37.08738521,18.77457157,-9.453311037,10.57517884
369,100,0,0,10.32398363,90.84077703,3.707887734,-2.868996835,10.91850178,55.18003706,4.908491573,-35.67542815,17.54358779,-8.968245687,10.45325008
370,100,0,0,10.32398363,90.55851162,3.834835884,-1.863359811,10.72928837,54.89457729,4.776988947,-32.26591932,17.31599947,-8.863093561,10.36101455
371,100,0,0,10.32398363,90.32698967,3.868740932,-1.159413894,10.59683898,54.92304868,4.401454712,-38.7362491,18.18852673,-9.258303199,10.40083401
372,100,0,0,10.32398363,90.282785,3.888819052,-0.693838796,10.5008274,55.71643657,4.090062704,-44.74191593,20.69356354,-8.845838182,10.32773289
373,100,0,0,10.32398363,90.45063103,3.766000545,-1.469086536,10.69296651,55.30658337,4.201323141,-37.9413034,20.14462901,-8.763310326,10.27666736
374,100,0,0,10.32398363,90.82078978,3.718839074,-1.232755856,10.79320298,54.8120489,4.259737789,-47.57934723,20.97458611,-8.499343171,10.24081624
375,100,0,0,10.32398363,90.85007564,3.764052844,-1.067324381,10.86336851,54.39733396,4.264799625,-46.61890195,20.27073545,-9.428292038,10.37260203
376,100,0,0,10.32398363,90.51915842,3.888959235,0.225741992,10.65971352,54.96059144,4.207362354,-43.55708568,19.73005546,-9.164263744,10.31615535
377,100,0,0,10.32398363,89.54760795,3.91085505,0.663372846,10.61556946,55.14384686,4.263929312,-43.15350218,19.68096296,-9.505907395,10.50675473
378,100,0,0,10.32398363,89.10964737,3.781176494,1.437230051,10.48625419,55.69625266,4.201491864,-41.21977036,19.6085919,-9.459364018,10.5082383
379,100,0,0,10.32398363,89.07497497,3.690474049,1.820662883,10.42528621,54.4657695,4.2903999,-33.22216714,17.98838234,-9.18601413,10.41110073
380,100,0,0,10.32398363,88.91789259,3.804997848,2.089065865,10.38260862,54.63541028,4.155600782,-47.2457643,20.25638149,-8.983744735,10.33952132
381,100,0,0,10.32398363,89.1469895,3.866290508,2.276947953,10.35273431,54.44836111,4.08770392,-48.69954921,20.30309571,-8.621860522,10.29273735
382,100,0,0,10.32398363,89.51707606,3.826029894,2.408465414,10.33182229,55.69790394,4.043352936,-39.78819718,19.62028417,-8.841394039,10.27916267
383,100,0,0,10.32398363,89.65396905,3.668015053,2.189039148,10.26597554,54.46943063,4.246424807,-49.52744592,20.71432648,-8.753435145,10.25074779
384,100,0,0,10.32398363,90.09141876,3.602287063,2.062627805,10.22311442,54.11389627,4.471540554,-52.57400588,20.91501465,-8.680939446,10.22727426
385,100,0,0,10.32398363,89.03870149,3.713749259,1.520772507,10.2941692,54.42714585,4.555353732,-38.38980432,18.24542877,-9.419274384,10.53788903
386,100,0,0,10.32398363,88.26766474,3.740750495,1.141473798,10.34390755,53.84144372,4.408771364,-42.18770722,19.55042845,-9.03286496,10.44368287
387,100,0,0,10.32398363,88.19281966,3.572137435,0.710018864,10.34870295,53.33689504,4.574864831,-49.63985509,21.82960345,-9.780420571,10.49288514
388,100,0,0,10.32398363,88.30202759,3.433032954,0.546759204,10.37881816,54.21232376,4.912299662,-48.25283681,22.17894856,-9.179533606,10.40009202
389,100,0,0,10.32398363,88.20894141,3.364792897,0.432477442,10.3998988,54.24246131,5.030353059,-46.11491386,20.24851702,-8.865046415,10.34722496
390,100,0,0,10.32398363,88.76242845,3.227581643,0.352480209,10.41465526,52.80136435,5.09102093,-44.61797686,20.51252776,-9.011624165,10.31730399
391,100,0,0,10.32398363,89.187599,3.346042924,0.296482146,10.42498477,52.15299379,5.160452661,-48.41424526,23.13801005,-9.199025554,10.28511287
392,100,0,0,10.32398363,89.55635564,3.406666807,0.118524708,10.40545701,52.01927327,4.80149742,-50.80265747,23.20762635,-8.791124778,10.25708603
393,100,0,0,10.32398363,89.78908901,3.425189703,-0.215318036,10.33262543,50.90553069,4.945323697,-49.62900489,22.48699801,-7.947410287,10.12152234
394,100,0,0,10.32398363,89.41252726,3.567267833,-0.100976625,10.36756389,51.67637032,4.823402997,-40.61002034,20.04420881,-9.50123807,10.84261724
395,100,0,0,10.32398363,90.28846014,3.408047258,-0.146732269,10.36507028,51.75355033,4.829765902,-39.45470673,21.17232272,-8.675709701,10.53312791
396,100,0,0,10.32398363,90.36602751,3.420925632,-0.178761219,10.36332475,51.46302808,4.839748019,-41.42587715,21.33522208,-8.512369681,10.44035008
397,100,0,0,10.32398363,90.78021613,3.269503899,-0.201181485,10.36210288,51.1240163,4.805458378,-36.04953515,20.02574521,-7.752281719,10.24980718
398,100,0,0,10.32398363,90.31000746,3.211978633,-0.229839834,10.36143969,51.76637526,4.58007742,-41.3413512,22.05672429,-7.757930207,10.1268731
399,100,0,0,10.32398363,90.21123348,3.200641323,-0.249900678,10.36097545,50.80840567,4.93050687,-47.05876746,21.6210803,-7.803160238,10.06579018
400,100,0,0,10.32398363,89.34472206,3.30262927,0.303519288,10.40808212,51.72739833,5.006439719,-49.92954651,22.34024402,-8.486679201,10.23732943
401,100,0,0,10.32398363,89.10935663,3.433958672,0.302360708,10.42343267,51.66344398,5.139810474,-50.03976803,22.89279729,-8.060727704,10.11859484
402,100,0,0,10.32398363,88.32381889,3.652734509,0.162790908,10.40750762,53.07298076,4.807414505,-49.75107044,21.7185312,-8.204740375,10.27104974
403,100,0,0,10.32398363,87.58293181,3.842471758,0.065092049,10.39636008,52.9485143,4.796305475,-44.14771961,21.44361813,-7.623135519,10.1431112
404,100,0,0,10.32398363,88.36058681,3.708760868,-0.016261317,10.38875261,53.87395628,4.575338334,-46.71250658,22.43778561,-7.235951489,10.05496104
405,100,0,0,10.32398363,87.68472241,3.533211768,0.355495091,10.40478176,53.12975758,4.580468537,-52.05294965,23.27810796,-7.165278936,9.989580373
406,100,0,0,10.32398363,88.47786059,3.552456723,0.187020813,10.39464779,53.10244133,4.334428305,-44.80059879,22.02884915,-7.949623822,10.05052716
407,100,0,0,10.32398363,88.56955892,3.463202685,0.082052982,10.3873582,54.03322135,4.173605496,-47.54598366,21.56003128,-8.778804654,10.11438596
408,100,0,0,10.32398363,88.75148294,3.3366875,-0.004388663,10.38245129,53.60005341,4.061402894,-46.01524448,20.68947102,-8.394449764,10.03896869
409,100,0,0,10.32398363,89.96076073,3.242083288,-0.064897815,10.37901646,52.09370719,4.184880027,-54.07991601,22.68251164,-8.145340711,9.987494977
410,100,0,0,10.32398363,90.58650541,2.947997396,-0.134441265,10.37327919,51.43380453,4.237765635,-49.70371512,21.17755938,-8.0960508,9.939456691
411,100,0,0,10.32398363,90.63888038,2.973105526,-0.246157885,10.35006988,53.21085453,4.396199148,-46.45743502,21.10771277,-8.453909996,10.15876456
412,100,0,0,10.32398363,90.68876974,3.14007237,-0.261323314,10.35301658,54.8234187,4.299009123,-41.43997348,20.50487728,-8.859623018,10.20994308
413,100,0,0,10.32398363,90.90159938,3.156551116,-0.271939114,10.35507928,53.58856517,4.535011737,-38.18462305,20.52523782,-8.451022619,10.10585867
414,100,0,0,10.32398363,91.52561347,3.113789264,0.027301752,10.36592548,53.80306056,4.888714799,-47.6280598,21.72868875,-8.888151454,10.13534554
415,100,0,0,10.32398363,92.02126622,3.090332196,-0.069901568,10.3641155,52.69463559,5.062435342,-44.72277508,21.13562176,-8.857650677,10.06302507
416,100,0,0,10.32398363,91.82563637,3.196332814,0.195915078,10.37548156,52.03106667,4.96643858,-46.39148481,21.09218613,-8.903063931,10.10264046
417,100,0,0,10.32398363,91.64480012,3.264655822,-0.162509098,10.30705566,51.04744667,4.79779769,-49.3941463,22.30942784,-8.801570404,9.99583958
418,100,0,0,10.32398363,91.5284458,3.043207747,-0.081973817,10.27599907,51.49624204,4.829691248,-41.70817407,21.37856638,-8.555411585,9.945297913
419,100,0,0,10.32398363,91.50695272,2.999336753,-0.047969602,10.29434726,52.64462914,4.708707971,-37.89821432,20.17422019,-8.238074616,9.920607054
420,100,0,0,10.32398363,91.36995468,3.022486766,-0.308468096,10.25688316,53.77139104,4.577052254,-44.46418112,21.20371344,-8.787271499,10.10160052
421,100,0,0,10.32398363,91.85574886,2.98602259,-0.184145116,10.24087833,54.65016025,4.452649781,-43.1153921,21.26914142,-8.314182242,10.01859935
422,100,0,0,10.32398363,92.16528463,2.939680529,0.019269284,10.29642894,55.58472708,4.388338359,-37.3946886,19.64041528,-8.878557504,10.08447762
423,100,0,0,10.32398363,91.98649306,2.846932844,0.161659363,10.33531438,55.69921367,4.371679203,-36.90367668,20.055834,-8.850934912,10.02741753
424,100,0,0,10.32398363,91.33581276,3.006792003,0.261332419,10.36253418,56.34521216,4.457323752,-40.13482482,19.96966817,-8.658946407,9.930664489
425,100,0,0,10.32398363,91.51240434,2.833849215,0.331103558,10.38158804,56.43034784,4.659580524,-40.71416045,19.40497836,-9.003148505,10.05027302
426,100,0,0,10.32398363,91.42507604,2.667290243,0.387694635,10.39615251,55.7438983,4.699781622,-48.31079458,21.82675657,-9.236132521,10.09301201
427,100,0,0,10.32398363,91.76653852,2.634539542,0.075912807,10.34509468,55.12256764,4.567877087,-48.36795414,23.32104013,-8.820712955,10.03658973
428,100,0,0,10.32398363,92.11215886,2.657772889,0.18211818,10.36218739,54.34842132,4.690549739,-49.75367375,23.16815139,-8.516882295,9.922383922
429,100,0,0,10.32398363,92.11979758,2.693419184,0.256461942,10.37415229,55.06492474,4.404819644,-48.87417473,22.37968169,-8.627583301,10.1338716
430,100,0,0,10.32398363,91.77553396,3.059429109,-0.002985915,10.32951541,55.28147092,4.03852097,-36.75311411,18.87841253,-8.957090134,10.15092241
431,100,0,0,10.32398363,92.19330916,3.151841493,0.126889075,10.3512819,56.22215258,4.013363462,-41.97089456,20.35977453,-9.085198787,10.02258053
432,100,0,0,10.32398363,92.12148147,3.392927773,0.217801568,10.36651844,56.17525468,3.748990529,-44.06290473,21.26163083,-8.782434198,9.92509666
433,100,0,0,10.32398363,91.90890329,3.227611162,0.26847615,10.37740471,55.80185354,3.778847473,-40.16176056,18.97055112,-8.085809314,9.805972056
434,100,0,0,10.32398363,91.90204919,3.167732784,0.005424031,10.33179211,54.23537974,3.785351722,-42.54281262,19.70759011,-9.074722829,10.37124556
435,100,0,0,10.32398363,92.02167822,3.12974459,-0.114469786,10.31683448,53.8983911,3.986261154,-41.88279394,20.58181975,-8.37660567,10.13028322
436,100,0,0,10.32398363,92.37418244,3.063598341,0.100128868,10.35909842,53.46842667,3.937805482,-47.9650893,22.70856437,-7.793710679,9.951605737
437,100,0,0,10.32398363,92.4368487,3.182587511,0.186105259,10.37221069,53.38674574,3.835631559,-50.95440604,23.31520622,-8.456223213,10.07850394
438,100,0,0,10.32398363,92.28346872,3.239583747,0.565924823,10.38979632,52.70397111,4.007107138,-52.48703248,22.26629301,-8.573371406,9.964272231
439,100,0,0,10.32398363,91.33196141,3.339897937,0.532877871,10.39470977,52.01383147,4.220473569,-49.65134968,22.33114324,-9.032507943,10.24517128
440,100,0,0,10.32398363,91.18664818,3.458270811,0.501993725,10.39691795,51.82788349,4.337351302,-43.9419833,19.44789924,-8.634543056,10.0708761
441,100,0,0,10.32398363,90.73182248,3.488340718,0.480374823,10.39846368,49.92580269,4.650172568,-40.59298094,19.92804493,-8.043953321,9.973880064
442,100,0,0,10.32398363,90.43603741,3.510893107,0.465241592,10.39954569,48.76159057,4.854968082,-42.5717446,22.32398704,-7.708941129,9.857475118
443,100,0,0,10.32398363,90.86870725,3.529896308,0.45464833,10.40030309,49.07087718,5.058960712,-36.41209221,20.50134947,-7.580459768,9.782389364
444,100,0,0,10.32398363,90.79361459,3.47160594,0.454984326,10.40206451,50.1879031,4.813278288,-33.78527884,19.44667079,-6.583337624,9.737891333
445,100,0,0,10.32398363,90.60487507,3.392108512,0.447468244,10.40206627,50.06737517,4.680804434,-29.66325349,19.36838073,-7.411969337,9.844458695
446,100,0,0,10.32398363,90.56865746,3.382131952,0.449958266,10.40329874,51.26758717,4.630507605,-40.40579757,19.49054497,-6.696614433,9.784528288
447,100,0,0,10.32398363,90.97552575,3.291046676,0.132461512,10.34991793,52.3630208,4.411277079,-42.32571975,19.91695157,-6.316993639,9.709333754
448,100,0,0,10.32398363,90.48631418,3.343575794,0.221702274,10.36556366,53.36618981,4.534713206,-42.23115494,20.22429485,-7.233057285,10.06703349
449,100,0,0,10.32398363,89.94619473,3.460111724,0.284170807,10.37651568,51.67469559,4.766268327,-41.06497178,20.04545205,-6.936204926,9.923229645
450,100,0,0,10.32398363,90.9083021,3.38181549,0.327898781,10.38418208,51.44736345,5.145752246,-38.74781732,20.11558241,-6.715927095,9.808665313
451,100,0,0,10.32398363,90.96945487,3.42328501,0.358508362,10.38954857,50.88605399,5.550235333,-36.44501572,18.38898725,-6.048648356,9.771623178
452,100,0,0,10.32398363,90.45224492,3.484574444,0.387686348,10.39453635,51.67781715,5.335522721,-30.48098681,16.39122343,-6.769378399,9.857171076
453,100,0,0,10.32398363,90.02994514,3.618443804,0.400359659,10.39679656,50.26620548,5.265170883,-26.36685821,15.95357154,-6.870354947,9.941107077
454,100,0,0,10.32398363,89.70769501,3.613416875,0.409230977,10.3983787,48.17204075,5.239281606,-38.81477904,18.51449141,-6.756026423,9.833249897
455,100,0,0,10.32398363,90.12565798,3.48560848,0.722112826,10.40811392,48.86181183,5.096488238,-41.03454187,19.41055208,-6.006234283,9.773493706
456,100,0,0,10.32398363,89.05505431,3.502407522,0.724135713,10.42962288,49.79142523,5.119690764,-46.29070202,20.80670568,-6.500238627,9.746882197
457,100,0,0,10.32398363,89.04829784,3.412088628,1.03222366,10.4529422,51.94013931,5.060125921,-47.00101622,21.58330505,-6.00735889,9.704788647
458,100,0,0,10.32398363,89.41040214,3.421848594,1.247885223,10.46926573,53.48826715,4.544136758,-55.82477285,22.66864054,-6.229485305,9.935692166
459,100,0,0,10.32398363,89.21557755,3.589082216,1.398848317,10.48069221,54.13566575,4.534087894,-52.55103309,21.55975955,-5.825144594,9.830081409
460,100,0,0,10.32398363,89.37518378,3.66889638,1.504522483,10.48869074,54.57171322,4.278544424,-55.83539629,24.02167204,-6.727039799,9.937638527
461,100,0,0,10.32398363,89.95049343,3.628698647,1.578494399,10.49428971,54.21160226,4.214873911,-61.12746975,23.23800642,-6.622398634,9.950045178
462,100,0,0,10.32398363,91.1668658,3.57447646,1.630274741,10.49820899,53.9268617,4.063247843,-54.45391172,21.47759491,-6.664067505,9.864556434
463,100,0,0,10.32398363,91.32374514,3.513590463,1.666520979,10.50095248,54.84756555,3.983178408,-52.82509955,21.65349439,-6.058868532,9.764883777
464,100,0,0,10.32398363,91.61167436,3.42253998,1.648203738,10.49064272,55.72149636,4.251527998,-48.54935513,20.64755367,-5.6598966,9.76103053
465,100,0,0,10.32398363,90.90598044,3.443081869,1.482717658,10.45228014,57.37096766,4.274372659,-46.04055846,19.36120393,-5.861891716,9.710517423
466,100,0,0,10.32398363,89.96735847,3.503826761,1.456554921,10.44863869,56.59450521,4.419501712,-44.01016904,19.01143006,-6.035700128,9.841733488
467,100,0,0,10.32398363,89.73169601,3.298279336,1.269929949,10.46897329,56.6994224,4.374063412,-36.49611949,17.18034682,-6.088174228,9.852613929
468,100,0,0,10.32398363,89.25857458,3.015970653,1.295920602,10.45555098,57.25115935,4.256100514,-41.89083523,18.02822587,-6.585262907,10.05879197
469,100,0,0,10.32398363,88.67368788,2.909767398,1.331112641,10.44335952,58.3268205,4.067352361,-38.11034548,18.17065879,-6.783785468,10.07850042
470,100,0,0,10.32398363,88.68700458,2.801143248,0.990573114,10.37871082,57.9318637,3.954720107,-38.79951093,17.42636972,-6.31502669,9.940925437
471,100,0,0,10.32398363,89.01836497,2.883296745,0.688598621,10.31667409,57.87693879,3.891796829,-55.7038465,20.94978622,-6.29103997,9.991288633
472,100,0,0,10.32398363,89.29085427,2.977602552,-0.050406032,10.29131534,58.12447975,3.78843359,-48.17035633,20.39674614,-5.613401097,9.894554364
473,100,0,0,10.32398363,89.57265494,3.208129885,-0.261037363,10.28460601,57.46874161,3.508913435,-52.14388913,22.25617215,-5.823584302,9.846970483
474,100,0,0,10.32398363,90.13600236,3.142660424,-0.525596993,10.24077357,57.19051176,3.413516673,-52.14946502,21.61863747,-5.622278726,9.842090108
475,100,0,0,10.32398363,90.49563979,3.093699942,0.564257436,10.02582386,56.00226466,3.465772738,-51.42212314,21.88743195,-6.039162549,9.816445953
476,100,0,0,10.32398363,90.02698398,3.039956127,-0.11620169,10.08174307,55.149909,3.532640319,-48.46350322,22.44881697,-5.465839822,9.76344382
477,100,0,0,10.32398363,89.94258733,3.080615375,-0.876824523,10.06825836,55.40045463,3.483317112,-48.66214561,23.39116705,-6.54811364,10.08934899
478,100,0,0,10.32398363,89.78560705,3.114222869,-1.449245151,10.05962664,57.50098284,3.246536151,-44.58074959,22.97359371,-7.488814116,10.59466749
479,100,0,0,10.32398363,90.55781643,3.007796594,-1.231779174,10.12086616,57.66600282,3.375397832,-48.4574857,23.80225041,-6.389444238,10.3229892
480,100,0,0,10.32398363,90.84960725,2.937013537,-1.386224917,10.15271553,58.32825718,3.392498656,-42.5632217,21.41044602,-5.818521063,10.13374733
481,100,0,0,10.32398363,90.72044604,2.999664387,-1.471966456,10.13462076,58.38935383,3.412006394,-44.11011473,21.56975644,-6.544820115,10.14569441
482,100,0,0,10.32398363,90.37498645,3.04011195,-1.559172577,10.11839309,58.66230045,3.462002503,-47.85033213,23.58739134,-6.80351593,10.14382146
483,100,0,0,10.32398363,90.24944444,3.151958975,-1.620216862,10.10703373,58.57586215,3.383803137,-45.5774812,21.02778629,-6.555161687,10.04946284
484,100,0,0,10.32398363,90.23781126,3.140289502,-1.969619788,10.08676939,58.71747531,3.341200442,-43.94640779,20.6450819,-6.009964248,9.930087452
485,100,0,0,10.32398363,90.68224448,3.139679287,-1.629333988,10.13215147,57.58926774,3.399053922,-43.80868569,20.79740164,-6.357280853,9.970710112
486,100,0,0,10.32398363,91.44198176,3.132041372,-1.391133927,10.16391893,55.99631585,3.431685811,-39.8129325,20.77412944,-5.867195933,9.907193362
487,100,0,0,10.32398363,92.16063269,3.137939656,-1.224393885,10.18615615,56.05214505,3.405068445,-39.97412402,20.4303335,-6.085318311,10.09027014
488,100,0,0,10.32398363,92.34552999,3.130726136,-1.193476983,10.18080065,56.4604932,3.273513832,-32.33584275,19.25134148,-5.987728805,9.950841317
489,100,0,0,10.32398363,92.41591104,3.158154861,0.358437879,9.977463892,57.40080208,3.334025023,-32.55627839,19.80553322,-5.608509499,9.893285206
490,100,0,0,10.32398363,93.52541745,3.079848362,1.444778283,9.835128159,59.33259907,3.171723321,-38.54531401,21.23202791,-5.689165731,9.881778329
491,100,0,0,10.32398363,93.84042865,3.200829636,2.205216566,9.735493147,60.36719662,3.293650398,-32.34277713,18.8995221,-5.472263177,9.900036732
492,100,0,0,10.32398363,94.30513222,3.125781668,2.809517309,9.684173457,59.46227472,3.41942436,-38.64343944,20.15197078,-4.933556293,9.85284238
493,100,0,0,10.32398363,94.14034757,3.149200388,3.385283385,9.633169441,59.76324561,3.546067024,-41.31603497,20.58326658,-5.700763604,9.952162565
494,100,0,0,10.32398363,93.81839478,3.232556135,3.796070917,9.598692006,60.05374656,3.581085791,-52.47609381,23.08721114,-5.687907987,9.973999217
495,100,0,0,10.32398363,93.70016394,3.310548761,3.960286624,9.614329104,60.31682427,3.722462379,-52.53278001,23.19241591,-6.467431463,10.0676082
496,100,0,0,10.32398363,94.08326151,3.178105586,4.243548675,9.598192496,58.61155718,4.303105133,-45.17067819,21.1556432,-5.61021165,10.00475003
497,100,0,0,10.32398363,93.59693024,3.194816693,4.273521055,9.613979447,57.09525653,4.235835596,-42.82386374,20.72827289,-5.561042152,9.966619394
498,100,0,0,10.32398363,93.59750098,3.145977619,4.358744386,9.641875941,56.80940341,4.398389418,-45.30667852,20.6167458,-5.345207109,10.17338778
499,100,0,0,10.32398363,93.45629031,3.346236223,4.459793127,9.63926122,56.89482352,4.239249009,-43.51589667,21.20125847,-5.394216154,10.01962052

==> data/smooth_performance_synthetic_n25_b1.csv <==
t,optimal_avg,optimal_sem,historical_exploit_avg,historical_exploit_sem,decomposed_avg,decomposed_sem,decomposed_exploit_avg,decomposed_exploit_sem,CUCB_avg,CUCB_sem,minion_avg,minion_sem,lipschitz_avg,lipschitz_sem
0,100,0,0,5.635273106,-19.16869962,5.35808082,0,5.635273106,-193.9753838,2.762709008,-182.5764085,3.892059019,-18.6840176,3.395317416
1,100,0,0,5.635273106,-17.2028051,5.22566293,1.106817012,5.598453644,-193.9753838,2.762709008,-127.803486,4.415023245,-18.6840176,3.395317416
2,100,0,0,5.635273106,-13.19775872,5.58343753,2.43604993,5.595987621,-141.2264055,3.215357888,-117.8733987,8.380960946,-18.6840176,3.395317416
3,100,0,0,5.635273106,-11.68908921,5.431264341,4.042969642,5.653839985,-104.9128673,3.954579251,-109.6007769,10.58064583,-18.6840176,3.395317416
4,100,0,0,5.635273106,-11.17689404,5.445155115,6.650081247,5.95846837,-77.40569333,4.48600329,-96.41911645,11.59136495,-18.6840176,3.395317416
5,100,0,0,5.635273106,-8.562432312,5.328269826,8.673548305,6.125190494,-58.494055,4.756795916,-91.92689458,13.15901418,-18.6840176,3.395317416
6,100,0,0,5.635273106,-9.995828003,5.474467568,9.328375538,6.168719977,-46.84157126,4.938462138,-80.75340412,13.30926395,-18.6840176,3.395317416
7,100,0,0,5.635273106,-6.634056666,5.312234332,9.779229425,6.216683555,-35.55404816,5.038802883,-78.41700334,14.30803641,-18.6840176,3.395317416
8,100,0,0,5.635273106,-7.179327288,5.191376681,10.18213951,6.199126356,-28.91363127,4.944033776,-74.51973625,14.55140097,-18.6840176,3.395317416
9,100,0,0,5.635273106,-4.033576814,5.180032011,11.03658231,6.027057983,-24.1167144,4.773999462,-64.35241583,14.60245164,-18.6840176,3.395317416
10,100,0,0,5.635273106,-2.069127521,4.890828235,12.1795336,5.984917419,-19.13329007,5.179085088,-64.40913592,14.90164126,-18.6840176,3.395317416
11,100,0,0,5.635273106,-3.074654406,5.244303408,12.14826612,5.946865235,-16.84538356,5.209111242,-80.95445664,14.79306007,-18.6840176,3.395317416
12,100,0,0,5.635273106,0.106825635,5.214873738,11.04116499,5.952436929,-14.67993644,5.435939626,-81.91477506,15.90290488,-18.6840176,3.395317416
13,100,0,0,5.635273106,0.240081362,5.29055281,10.56500018,6.060448703,-14.06095559,5.384427968,-80.40091907,15.82600582,-18.6840176,3.395317416
14,100,0,0,5.635273106,-0.696479487,4.974841595,10.09428277,6.002475744,-15.27861171,5.747528018,-77.15381192,16.0614087,-18.6840176,3.395317416
15,100,0,0,5.635273106,1.756166598,4.858599153,9.875625363,6.173405759,-18.83724893,5.828013458,-62.34930487,14.29416074,-18.6840176,3.395317416
16,100,0,0,5.635273106,0.330963685,5.378824506,9.380287747,6.316665047,-16.24573171,5.959850062,-58.18371686,14.33245914,-18.6840176,3.395317416
17,100,0,0,5.635273106,1.128898198,4.970090351,9.355986133,6.368314937,-16.91248368,5.679085146,-65.54945569,14.51666844,-18.6840176,3.395317416
18,100,0,0,5.635273106,0.390135739,5.054372667,8.634449481,6.417900327,-17.3051875,5.415414307,-59.75516725,14.29840308,-18.6840176,3.395317416
19,100,0,0,5.635273106,1.53663904,5.009407655,8.771961172,6.353405946,-15.58568432,5.382791878,-57.29806046,14.56176524,-18.6840176,3.395317416
20,100,0,0,5.635273106,3.194420039,5.082860092,8.433244017,6.3662959,-12.847614,5.287167897,-63.33915712,15.18163725,-18.6840176,3.395317416
21,100,0,0,5.635273106,2.978241496,5.366637047,8.773083151,6.304168596,-12.31080734,5.685164045,-52.09662301,14.28590513,-18.6840176,3.395317416
22,100,0,0,5.635273106,3.006856903,5.471499886,8.813204156,6.31994251,-15.81048904,5.846994741,-54.20674889,14.68825858,-18.6840176,3.395317416
23,100,0,0,5.635273106,4.22107216,5.361903704,8.422842252,6.265005197,-15.02518304,5.846737255,-54.43233663,14.91954753,-18.6840176,3.395317416
24,100,0,0,5.635273106,4.413745249,5.425871989,8.32358459,6.139178557,-9.013084615,5.737641434,-57.75344729,15.11002626,-18.6840176,3.395317416
25,100,0,0,5.635273106,3.008972443,5.476953347,7.51945522,5.859329605,-5.144830309,5.923207129,-56.32818339,15.08326303,-18.6840176,3.395317416
26,100,0,0,5.635273106,4.094590573,5.236298796,7.26014629,5.648252052,-3.115072996,5.853912337,-59.07479895,15.27531152,-18.6840176,3.395317416
27,100,0,0,5.635273106,5.099573822,5.436669161,7.080980895,5.478841926,-5.089712132,5.533613893,-59.66173857,15.39085631,-18.6840176,3.395317416
28,100,0,0,5.635273106,3.45007542,5.240585996,7.196377359,5.393736045,-3.910343985,5.67538192,-67.46378303,15.7758129,-18.6840176,3.395317416
29,100,0,0,5.635273106,3.765073277,5.310451039,7.791537041,5.539214026,-3.813007216,5.634231576,-63.97438367,16.04154425,-18.6840176,3.395317416
30,100,0,0,5.635273106,6.431761165,5.256236748,7.522626284,5.448303661,-3.532117244,5.93987944,-66.18412129,15.73700299,-18.6840176,3.395317416
31,100,0,0,5.635273106,5.209418672,5.464119739,7.369428313,5.417435667,-4.821154651,6.637150553,-62.81348302,15.80997487,-18.6840176,3.395317416
32,100,0,0,5.635273106,4.96166286,5.143003428,7.136234221,5.354991547,-9.160176567,6.267920485,-61.81754897,15.47742265,-18.6840176,3.395317416
33,100,0,0,5.635273106,5.617506046,5.173184203,7.226859564,5.365843121,-10.2439738,6.134806691,-60.30034267,15.21971118,-18.6840176,3.395317416
34,100,0,0,5.635273106,6.964397724,5.40506427,7.59066413,5.41110345,-14.26860239,6.108137018,-59.32965777,15.40406263,-18.6840176,3.395317416
35,100,0,0,5.635273106,5.650717536,5.203160437,7.794690539,5.489646272,-15.78235431,6.37398322,-56.12794167,15.16782351,-18.6840176,3.395317416
36,100,0,0,5.635273106,6.167104612,5.145180563,7.617194964,5.440342521,-15.16977193,6.485727112,-59.36108185,14.81010466,-18.6840176,3.395317416
37,100,0,0,5.635273106,7.341463539,5.239528698,7.934845246,5.478382656,-15.71386313,6.517621566,-57.76511947,14.77391822,-18.6840176,3.395317416
38,100,0,0,5.635273106,7.222869679,4.981044752,8.241658494,5.504930878,-14.98247105,6.487995623,-57.50695571,15.54696944,-18.6840176,3.395317416
39,100,0,0,5.635273106,6.620580345,5.188386018,8.692318999,5.488501546,-14.90309428,6.740394194,-66.55264379,16.48563598,-18.6840176,3.395317416
40,100,0,0,5.635273106,8.635643541,5.32618666,8.988157558,5.539717928,-16.93436329,6.600083311,-66.53014265,16.53747306,-18.6840176,3.395317416
41,100,0,0,5.635273106,5.887275301,5.321788645,9.051565398,5.554786974,-19.37369364,6.282718852,-57.05864008,15.36597362,-18.6840176,3.395317416
42,100,0,0,5.635273106,6.844812862,5.175651339,8.688181828,5.49730565,-18.53384366,6.142525883,-54.54797195,15.18643893,-18.6840176,3.395317416
43,100,0,0,5.635273106,6.880222715,5.179204971,8.716798363,5.537826841,-17.96621299,6.266818376,-59.85145424,15.17489685,-18.6840176,3.395317416
44,100,0,0,5.635273106,7.558460339,5.57176407,8.62483871,5.459825666,-16.61090305,6.205378666,-60.66371,15.18108611,-18.6840176,3.395317416
45,100,0,0,5.635273106,9.374952869,5.685093002,8.407502217,5.383311828,-14.63372122,6.02730224,-63.80511372,15.30833607,-18.6840176,3.395317416
46,100,0,0,5.635273106,10.37467873,5.431064147,8.435394992,5.332740751,-17.3278651,5.869793164,-65.51039074,15.3972206,-18.6840176,3.395317416
47,100,0,0,5.635273106,9.295182735,5.495948942,8.285621299,5.359198749,-17.78053305,5.903718262,-63.34749414,15.01046152,-18.6840176,3.395317416
48,100,0,0,5.635273106,9.948620351,5.452817987,8.40093556,5.424504924,-19.65290736,6.127477466,-66.22777356,15.59376422,-18.6840176,3.395317416
49,100,0,0,5.635273106,10.03719113,5.792746062,8.751242933,5.435644227,-17.19851735,5.952991558,-58.7249552,14.7034131,-18.6840176,3.395317416
50,100,0,0,5.635273106,11.74481059,5.547613124,8.657292014,5.475924111,-17.1739286,5.488363858,-54.29122776,14.57204948,-18.6840176,3.395317416
51,100,0,0,5.635273106,9.211844518,5.657543512,9.058912862,5.509155255,-16.63092774,5.360417689,-52.52156061,14.57443387,-18.6840176,3.395317416
52,100,0,0,5.635273106,7.43165099,5.613051151,8.730255429,5.683356335,-14.93690493,5.17625181,-50.49733763,14.58358311,-18.6840176,3.395317416
53,100,0,0,5.635273106,7.473408272,5.702763294,7.921388659,5.711067405,-9.239917237,5.388125361,-56.66128449,15.05205328,-18.6840176,3.395317416
54,100,0,0,5.635273106,8.592709331,5.297532129,7.814878487,5.725427237,-5.126543802,5.377729366,-52.63051106,14.34032181,-18.6840176,3.395317416
55,100,0,0,5.635273106,9.702011108,5.143641786,7.20676591,5.743798082,-3.521531237,5.334746344,-50.35591247,14.20819904,-18.6840176,3.395317416
56,100,0,0,5.635273106,7.98486472,5.420671241,7.209192253,5.776462579,-2.831934228,5.477198335,-51.71753989,15.30653196,-18.6840176,3.395317416
57,100,0,0,5.635273106,6.298157758,5.271421526,6.66965886,5.767856589,-3.046722994,5.397716132,-52.70214844,15.3293296,-18.6840176,3.395317416
58,100,0,0,5.635273106,8.578807687,5.244652937,6.409531831,5.752623082,-1.759831067,5.706218332,-52.6474328,15.45217855,-18.6840176,3.395317416
59,100,0,0,5.635273106,10.44672313,5.238445879,6.467678156,5.75536623,-0.973402171,5.478826773,-51.75979875,15.07752673,-18.6840176,3.395317416
60,100,0,0,5.635273106,9.769043131,5.531405521,6.563990516,5.751916888,0.65154214,5.412181251,-60.74836202,15.67285467,-18.6840176,3.395317416
61,100,0,0,5.635273106,8.568811972,5.451241308,6.662449294,5.748538635,3.354232242,5.834742708,-56.94828507,15.58322334,-18.6840176,3.395317416
62,100,0,0,5.635273106,7.158714629,5.353753089,6.860666173,5.747578969,6.444060687,5.656863643,-56.15389487,15.71868286,-18.6840176,3.395317416
63,100,0,0,5.635273106,6.339596172,5.386380014,6.45651223,5.761164325,3.818372994,6.078670166,-62.92482569,15.9392908,-18.6840176,3.395317416
64,100,0,0,5.635273106,6.880439703,5.293169702,6.665447987,5.645219018,3.202864805,6.121167028,-65.01219281,15.62891489,-18.6840176,3.395317416
65,100,0,0,5.635273106,7.388786091,5.260319953,6.79238859,5.621077521,0.731042826,6.444460124,-55.66704764,14.80523084,-18.6840176,3.395317416
66,100,0,0,5.635273106,6.707672092,5.279814339,6.701521591,5.689737208,-1.969578004,6.047453133,-50.95233329,14.71466398,-18.6840176,3.395317416
67,100,0,0,5.635273106,4.408585719,5.4800951,6.908048944,5.623816182,-4.163279268,6.048325716,-55.18204355,15.02737568,-18.6840176,3.395317416
68,100,0,0,5.635273106,4.818451938,5.261073698,7.177748775,5.578795755,-4.522645803,6.144623841,-62.35368893,15.29529649,-18.6840176,3.395317416
69,100,0,0,5.635273106,7.189487865,5.204391754,7.366538656,5.547281456,-5.903184361,6.216615883,-66.0162383,15.62032439,-18.6840176,3.395317416
70,100,0,0,5.635273106,7.000696108,5.041070727,7.480995824,5.519618917,-4.053012422,6.133704461,-67.79164033,15.80440347,-18.6840176,3.395317416
71,100,0,0,5.635273106,5.227429516,5.095576747,7.805486291,5.524390664,-3.15038908,6.807674384,-66.79044323,15.71835478,-18.6840176,3.395317416
72,100,0,0,5.635273106,5.577975983,5.101341309,7.800191768,5.507332596,-3.560571661,6.473412916,-68.48038157,15.54780292,-18.6840176,3.395317416
73,100,0,0,5.635273106,7.486894581,5.060372008,8.284297352,5.565008456,-5.223954277,6.50078013,-63.74240102,15.58383139,-18.6840176,3.395317416
74,100,0,0,5.635273106,11.22788373,4.928235752,8.8630247,5.450715739,-6.600821016,6.432093961,-54.32250264,14.71370367,-18.6840176,3.395317416
75,100,0,0,5.635273106,11.52179253,5.066493008,9.590551751,5.449807507,-4.422448928,6.453846217,-60.57259819,15.37642986,-18.6840176,3.395317416
76,100,0,0,5.635273106,9.863452553,5.036206959,9.687720713,5.380722852,-4.130990644,6.868148972,-58.3215609,15.2742495,-18.6840176,3.395317416
77,100,0,0,5.635273106,10.84612985,5.173840315,9.435099614,5.383192878,-5.756297883,6.962023722,-64.89536395,15.6194003,-18.6840176,3.395317416
78,100,0,0,5.635273106,10.2411694,5.287084509,9.290170286,5.399413087,-5.220111048,6.772100651,-68.28423295,15.76950598,-18.6840176,3.395317416
79,100,0,0,5.635273106,14.59865588,5.37308812,9.211420899,5.418980691,0.146514655,6.374905842,-65.00931107,15.67349304,-18.6840176,3.395317416
80,100,0,0,5.635273106,14.49352733,5.590132755,9.228499932,5.408478822,1.595445679,6.521319896,-56.06133863,15.0173675,-18.6840176,3.395317416
81,100,0,0,5.635273106,15.26967053,5.260090373,9.322571179,5.432980832,0.646045255,6.325434339,-59.7327144,15.51143059,-18.6840176,3.395317416
82,100,0,0,5.635273106,15.14184102,5.225586227,9.480086967,5.469007244,1.407875039,6.31397826,-56.41612113,14.755143,-18.6840176,3.395317416
83,100,0,0,5.635273106,15.26572803,5.334714313,9.411230118,5.500318448,1.861970446,6.313259788,-54.4221406,14.79708804,-18.6840176,3.395317416
84,100,0,0,5.635273106,13.35755094,5.575848694,9.211648285,5.467170443,-2.782287387,6.281071602,-61.16996353,15.53024895,-18.6840176,3.395317416
85,100,0,0,5.635273106,15.39308949,5.511562998,9.180916661,5.421901854,-3.794185392,6.12977038,-60.93601489,15.22567807,-18.6840176,3.395317416
86,100,0,0,5.635273106,15.73457794,5.064246909,9.002557713,5.426468386,-4.578458728,6.113079639,-61.50966261,15.46727524,-18.6840176,3.395317416
87,100,0,0,5.635273106,16.85266943,4.664802735,8.673015697,5.413480533,-5.572419683,6.462965604,-64.16830709,15.68089297,-18.6840176,3.395317416
88,100,0,0,5.635273106,18.98788539,4.668716879,8.118061013,5.472834753,-5.956418747,6.609650139,-54.94605566,14.87896891,-18.6840176,3.395317416
89,100,0,0,5.635273106,17.81786688,5.036077725,8.193553912,5.442984517,-6.856939274,6.429665984,-53.46534115,14.65105257,-18.6840176,3.395317416
90,100,0,0,5.635273106,17.35088612,5.157985093,8.237101022,5.418116346,-9.619473111,6.524142612,-58.09751237,15.11318757,-18.6840176,3.395317416
91,100,0,0,5.635273106,16.09995779,5.048469999,8.267583998,5.400708627,-12.12541469,6.767268359,-53.4577869,15.165769,-18.6840176,3.395317416
92,100,0,0,5.635273106,17.32085344,4.742819717,8.416099016,5.39523787,-14.04015069,6.633362,-48.80179025,14.15736578,-18.6840176,3.395317416
93,100,0,0,5.635273106,15.60660798,4.899197446,8.49094552,5.372615407,-13.2740919,6.443859349,-53.74441085,14.75933191,-18.6840176,3.395317416
94,100,0,0,5.635273106,17.34933783,4.98567233,8.567637232,5.367437464,-12.05196285,6.236780619,-52.94008455,14.63372771,-18.6840176,3.395317416
95,100,0,0,5.635273106,17.68191803,4.830361298,8.032166809,5.510424806,-14.12747467,5.985961611,-46.1143596,14.17404566,-18.86973218,3.404951519
96,100,0,0,5.635273106,17.94161102,4.390564832,7.657337513,5.610515945,-18.14607733,6.082776823,-42.64108789,14.00196387,-18.99973238,3.411695391
97,100,0,0,5.635273106,16.34281681,4.462210066,7.211421488,5.666733306,-20.45698171,6.112496445,-48.91009028,14.41377277,-19.09073252,3.416416101
98,100,0,0,5.635273106,16.81088369,4.414807779,6.790716618,5.702565429,-21.44050285,6.132035532,-45.49221133,14.36467818,-19.15443262,3.419720598
99,100,0,0,5.635273106,18.0751476,4.533689535,6.486717093,5.721593395,-21.63185652,6.073498924,-42.11676506,13.86168013,-19.19902269,3.422033746
100,100,0,0,5.635273106,19.21740046,4.534890517,6.699320653,5.670843487,-19.16930023,5.768682354,-43.80518383,13.77936864,-19.23023573,3.42365295
101,100,0,0,5.635273106,19.79771736,4.66113395,7.400883929,5.520120187,-18.2196884,5.611962691,-44.25894416,13.63118617,-19.25208487,3.424786392
102,100,0,0,5.635273106,19.47163815,4.998385351,7.627772189,5.49554662,-16.50000741,5.785319293,-48.32778776,14.08162649,-19.60049028,3.420667262
103,100,0,0,5.635273106,18.91860996,4.999146832,7.786593971,5.478345123,-10.66761762,6.23594894,-55.6022205,14.75247962,-19.84437407,3.417783871
104,100,0,0,5.635273106,17.93173167,5.274989344,8.22503713,5.475565304,-7.017738328,6.337144538,-49.9382591,14.62278546,-20.01509273,3.415765498
105,100,0,0,5.635273106,19.48199314,5.222276752,8.209508786,5.512785267,-5.37804883,6.436372533,-50.63550389,14.76475437,-20.23209806,3.414050485
106,100,0,0,5.635273106,17.95349563,5.35879353,8.218194033,5.537304518,-3.875399768,6.273264766,-44.45715527,14.33912598,-20.3840018,3.412849977
107,100,0,0,5.635273106,18.22770204,5.275813624,8.441225959,5.513103351,-3.314020067,6.302681493,-42.86781393,14.55227294,-20.49033441,3.412009621
108,100,0,0,5.635273106,18.51648032,5.072832916,8.51079864,5.508321248,-1.985610229,6.109390161,-41.81968849,14.62574888,-20.56476724,3.411421371
109,100,0,0,5.635273106,21.94390297,5.049150307,8.567278404,5.495482259,-2.645847829,6.236260988,-41.7594523,14.11584289,-20.61687022,3.411009597
110,100,0,0,5.635273106,21.11914085,5.191235077,8.936556607,5.52894754,-3.635392716,6.464190846,-45.14199381,14.99463327,-20.65334231,3.410721355
111,100,0,0,5.635273106,19.74656872,5.15869072,8.944089857,5.533463489,-3.480058804,6.542900867,-47.04987844,15.24926019,-20.67887277,3.410519585
112,100,0,0,5.635273106,20.65115646,5.079527786,9.041421956,5.533427934,-2.616298858,6.587742301,-51.60603118,15.51284867,-20.69674409,3.410378347
113,100,0,0,5.635273106,19.44254492,5.456878269,8.362939815,5.639536888,-1.578008502,6.469536613,-52.98764385,15.45749905,-20.70925402,3.41027948
114,100,0,0,5.635273106,18.40895281,5.526893358,7.990151309,5.718497925,-2.102324511,6.15993595,-46.33205761,14.19111974,-20.71801097,3.410210273
115,100,0,0,5.635273106,20.22677021,5.433844833,7.729199355,5.773770651,-3.342222623,5.976701902,-50.24278238,14.70812301,-20.67895644,3.394090862
116,100,0,0,5.635273106,19.53501764,5.099593226,7.550913676,5.787601608,-4.879255083,6.240319071,-50.69640909,14.81466396,-20.65161827,3.382807275
117,100,0,0,5.635273106,20.54079089,5.363844257,7.297750974,5.778407389,-4.712013262,6.157103173,-50.47733553,15.07650296,-20.63248155,3.374908764
118,100,0,0,5.635273106,20.2466802,5.490335906,6.995235999,5.798556413,-4.457077302,5.987741702,-43.74660897,14.36493907,-20.61908584,3.369379806
119,100,0,0,5.635273106,18.71008357,5.66184813,6.667308036,5.831620862,-5.062360361,5.619168495,-49.68456745,14.96127593,-20.60970885,3.365509535
120,100,0,0,5.635273106,20.65257735,5.49081654,6.66478893,5.890850863,-7.729455405,5.7078577,-46.10116969,14.07675412,-20.60314496,3.362800346
121,100,0,0,5.635273106,21.04620403,4.935512161,6.663025556,5.932311864,-8.368563223,5.613702042,-54.9513572,14.6207072,-20.59855023,3.360903913
122,100,0,0,5.635273106,18.59723691,4.984275146,6.60318009,5.962291317,-10.52838803,5.7966257,-54.88935076,15.16363912,-20.59533392,3.359576411
123,100,0,0,5.635273106,18.66822963,5.179372133,6.570487222,5.918343748,-11.62445812,6.201397009,-53.51833023,15.40652764,-20.59308251,3.358647159
124,100,0,0,5.635273106,17.98904562,5.376180592,6.547602213,5.887580449,-11.31564252,5.920522833,-53.64428846,15.04780213,-20.52341721,3.358621807
125,100,0,0,5.635273106,19.86092438,5.496870574,7.010127603,5.915263479,-8.00392972,5.990063913,-57.45832691,15.59463743,-20.47465151,3.35860406
126,100,0,0,5.635273106,19.89414161,5.652669077,7.332688133,5.93551658,-6.948423704,5.901114327,-52.30714013,15.04772989,-20.44051552,3.358591638
127,100,0,0,5.635273106,20.3903932,5.420947494,7.55837298,5.949668058,-7.431298596,5.754965925,-42.68322973,14.24087281,-20.41662032,3.358582942
128,100,0,0,5.635273106,20.91187185,4.936795698,7.431981693,5.937774423,-6.390815625,5.623165312,-40.40518985,13.92821311,-20.39989369,3.358576855
129,100,0,0,5.635273106,21.69620935,4.815630922,7.422090639,5.928678209,-7.28618695,5.758325781,-49.40565669,14.81095591,-20.25803282,3.382182173
130,100,0,0,5.635273106,22.11433747,4.866685153,7.670076337,5.955592848,-7.263751145,6.028253651,-46.31138792,14.68405708,-20.15873021,3.398705895
131,100,0,0,5.635273106,22.81124885,5.068607019,7.867255825,5.910054522,-6.797033159,6.085065361,-50.89911304,14.60337901,-20.58548518,3.507268806
132,100,0,0,5.635273106,22.86841411,5.072650659,8.005281467,5.878177695,-6.416665583,6.351820198,-53.26179266,14.99165064,-20.88421366,3.583262843
133,100,0,0,5.635273106,24.90702903,5.067190586,8.101899416,5.855863915,-7.040268872,6.558878451,-52.77598904,14.28368918,-21.0933236,3.636458669
134,100,0,0,5.635273106,24.69147992,5.238861201,8.169639505,5.8402706,-7.666382371,6.65130853,-50.68961789,14.55494429,-21.23970055,3.673695747
135,100,0,0,5.635273106,25.88360115,4.989557614,8.153050521,5.820785435,-4.725787037,6.046246681,-43.38018505,13.81187909,-21.56904224,3.629033605
136,100,0,0,5.635273106,25.60404173,5.129685508,8.224743396,5.806200399,-3.194660974,5.966419516,-47.5661432,14.76900599,-21.43294101,3.644113772
137,100,0,0,5.635273106,23.91420972,4.973277737,8.034322131,5.764555793,-1.322757917,6.142106668,-50.11222227,15.25508805,-21.33767015,3.654669888
138,100,0,0,5.635273106,23.39197378,4.820454455,7.904165931,5.73608225,-1.234463292,5.925441933,-52.11098935,15.5077383,-21.27098054,3.66205917
139,100,0,0,5.635273106,25.27932349,5.161514529,7.981212046,5.738529023,3.698890189,6.243073643,-55.84159362,15.96385699,-21.30920839,3.645677745
140,100,0,0,5.635273106,24.77358212,5.303756844,7.756645392,5.771381875,3.971062439,6.368619992,-59.76365138,15.64222988,-21.33596789,3.634210748
141,100,0,0,5.635273106,26.74478012,5.308606228,7.516143571,5.794742753,2.298701386,6.184451008,-51.32280544,15.36163274,-21.35469953,3.626183849
142,100,0,0,5.635273106,28.06610364,5.052317253,7.401313323,5.825313089,1.858565919,5.769910911,-51.20384877,15.20408393,-21.36781168,3.620565021
143,100,0,0,5.635273106,26.16763052,4.817567836,7.282975564,5.840771518,2.60703977,5.999859122,-54.82992202,15.65184258,-21.37699019,3.61663184
144,100,0,0,5.635273106,27.69878559,4.737316019,7.200139133,5.851592419,2.228353997,6.126707786,-51.84086777,15.56289325,-21.4665204,3.569320203
145,100,0,0,5.635273106,26.12833013,4.769647829,7.121410542,5.843955542,2.036575488,6.008953576,-50.74102205,15.05581016,-21.83441016,3.537134643
146,100,0,0,5.635273106,24.40911862,5.191493396,7.046339,5.834450641,3.205408665,5.946848052,-51.86568212,15.04772448,-22.091933,3.514604751
147,100,0,0,5.635273106,25.05134323,5.248748622,7.290619242,5.797794713,3.75294662,5.340818086,-50.90737038,15.46018582,-22.27219898,3.498833826
148,100,0,0,5.635273106,28.06216241,4.915678274,7.578324882,5.779345758,4.293597043,5.446792782,-49.44198372,15.11709522,-22.39838517,3.487794179
149,100,0,0,5.635273106,25.98504195,5.206724418,7.698520735,5.777061135,5.049872565,5.239585742,-52.87712168,15.83914177,-22.48671551,3.480066426
150,100,0,0,5.635273106,26.29328523,5.103205347,7.670348733,5.76976406,7.759204047,5.266128948,-51.47383705,15.35974882,-22.54854674,3.474656999
151,100,0,0,5.635273106,25.42362576,4.969192191,7.342449609,5.793524528,9.061319811,5.305636957,-40.33445694,13.72932125,-22.9426666,3.487045236
152,100,0,0,5.635273106,25.01473798,5.209310828,7.197114004,5.828544685,8.855523613,5.161100094,-47.83899159,14.64411786,-23.12669164,3.498934682
153,100,0,0,5.635273106,23.724056,5.29687073,7.083951222,5.852533103,6.778380272,5.440923136,-50.43690444,14.47051513,-23.22364847,3.515919138
154,100,0,0,5.635273106,26.03280174,5.10794055,6.745691917,5.862577729,6.158346465,5.812241279,-50.83268888,15.21937231,-23.29151825,3.527808257
155,100,0,0,5.635273106,25.81204799,5.216698554,6.445876741,5.903714429,7.744170127,5.95073473,-51.58711775,15.51152514,-23.09642677,3.546003753
156,100,0,0,5.635273106,27.29337322,4.920553645,6.296474515,5.941752556,7.677827142,5.970714865,-45.89425983,15.11212189,-22.95986273,3.5587406
157,100,0,0,5.635273106,24.98869701,4.80674628,5.9738733,5.922141911,6.907320765,6.022161878,-47.0210642,15.1148639,-22.35399824,3.573508896
158,100,0,0,5.635273106,26.03602938,4.407727356,5.759772521,5.904354405,5.579190914,6.090397436,-45.50663784,14.84862695,-21.9298931,3.583846703
159,100,0,0,5.635273106,25.36406275,4.428630989,5.383870768,5.973657928,4.530528498,5.770095036,-54.00589077,15.2955064,-21.63496731,3.590846368
160,100,0,0,5.635273106,24.70588887,4.628697637,5.12073954,6.022170395,6.558642146,5.582698459,-58.20338159,15.52635133,-21.44362625,3.594200747
161,100,0,0,5.635273106,25.51757442,4.595089657,4.955716453,6.060397482,3.96505069,5.760565234,-56.1472028,15.56716452,-21.3096875,3.596548813
162,100,0,0,5.635273106,26.41371531,4.455228166,5.012555812,6.099054467,1.58983694,5.747545631,-48.69215366,14.89354605,-21.21593038,3.598192459
163,100,0,0,5.635273106,26.94715245,4.609542121,5.380316879,6.051687094,-0.147492855,5.698076458,-48.00723704,14.78177276,-21.1503004,3.599343011
164,100,0,0,5.635273106,28.27937828,4.654094128,5.495853167,5.94422157,-0.928480096,5.686723356,-47.18023704,14.56895743,-21.10435941,3.600148398
165,100,0,0,5.635273106,30.89638616,4.521779214,5.904756579,5.922543098,-2.220238807,6.049253121,-47.05449383,14.33495856,-21.07220072,3.600712168
166,100,0,0,5.635273106,29.69878276,4.43844407,5.850928806,6.005950086,-1.329606874,6.2013143,-50.82048186,14.2950828,-21.04968963,3.601106808
167,100,0,0,5.635273106,29.57650141,4.493768494,5.813249364,6.064334977,-1.193599647,6.271069798,-49.84385656,14.64191986,-20.92497145,3.604783528
168,100,0,0,5.635273106,29.57158081,4.774356903,5.766410173,6.09718569,0.489186723,6.498437114,-48.4104895,14.83309792,-20.83766872,3.607357232
169,100,0,0,5.635273106,29.73140267,4.907331234,5.669523328,6.100727176,-1.699177066,6.4447377,-51.07275966,14.67348108,-20.77655681,3.609158825
170,100,0,0,5.635273106,30.59370836,5.007443491,5.504498263,6.090931498,-3.240631308,6.008332983,-46.87045615,14.02716223,-20.84874272,3.631962233
171,100,0,0,5.635273106,28.45398243,5.010611132,5.383821151,6.092071284,-0.93240463,6.06720627,-44.1454889,14.10358455,-20.94873097,3.640908184
172,100,0,0,5.635273106,29.89736262,4.658187292,5.304333285,6.090521266,3.1590114,6.156442307,-47.41178456,14.02691579,-21.18829675,3.701013359
173,100,0,0,5.635273106,30.66038,4.508944189,5.364799804,6.097488599,3.699305789,6.103833244,-46.10025636,13.87672442,-21.3559928,3.743086982
174,100,0,0,5.635273106,32.42889069,4.457106357,5.332344066,6.106902354,5.085299291,6.201396125,-50.52115382,14.79730294,-21.47338003,3.772538518
175,100,0,0,5.635273106,31.38682905,4.173191302,5.353076621,6.129914594,2.189590315,6.588687017,-49.4067319,14.47405057,-21.36983652,3.788664794
176,100,0,0,5.635273106,29.7136167,4.36688195,5.413030118,6.135051982,0.60514807,6.429509285,-47.57231634,14.413632,-21.14995962,3.812774328
177,100,0,0,5.635273106,30.11580624,4.637168127,5.398169839,6.125293527,-0.651613973,6.431728943,-47.01733394,14.08350404,-21.14344223,3.816829861
178,100,0,0,5.635273106,28.3753687,4.729847207,5.423460187,6.127401577,-0.040240863,6.307134111,-47.76564676,14.03652503,-20.80576904,3.826186003
179,100,0,0,5.635273106,26.86096812,4.792030152,5.441163431,6.128877212,1.058044733,6.147596515,-48.31321013,14.13113288,-21.0882234,3.830707832
180,100,0,0,5.635273106,27.36537634,4.489379773,5.453555702,6.129910156,-2.061168866,6.003612171,-40.44563286,13.05815008,-20.76711586,3.835900583
181,100,0,0,5.635273106,30.46278622,4.156490524,5.473644507,6.118461624,-6.224627991,6.251893792,-37.51541082,12.95407376,-20.72805515,3.84583938
182,100,0,0,5.635273106,29.96630411,4.281005732,5.487706671,6.110447652,-6.890240662,6.225262769,-46.16807644,13.80629515,-20.84810911,3.839975397
183,100,0,0,5.635273106,29.84291362,4.339284481,5.350427037,6.09922827,-9.85595479,6.263120369,-51.96315279,14.75866598,-20.78475043,3.84869175
184,100,0,0,5.635273106,30.71492512,4.409008392,5.198279289,6.097241893,-10.99468983,6.300638914,-56.08251809,15.19073287,-20.55468478,3.848489325
185,100,0,0,5.635273106,29.98323807,4.32862054,5.091775866,6.09585143,-11.45124605,6.041299043,-57.01767409,15.50739305,-20.72674984,3.841830359
186,100,0,0,5.635273106,28.58752573,4.499300996,5.019346261,6.095429832,-13.48034206,6.220825622,-52.4013291,15.37700556,-20.68791707,3.849577771
187,100,0,0,5.635273106,31.09374289,4.300605559,5.148613282,6.100070382,-11.69571754,6.745658638,-46.08332114,14.80036779,-20.80813058,3.84222784
188,100,0,0,5.635273106,30.85994829,4.495857615,5.285361345,6.115868357,-9.124697682,6.765487359,-54.03764149,15.39696596,-20.74488358,3.849856008
189,100,0,0,5.635273106,31.32082662,4.591063179,5.370996192,6.128109367,-7.684643131,6.695062408,-54.77376063,15.41872249,-20.51489612,3.848823662
190,100,0,0,5.635273106,30.98969817,4.365970457,5.523650343,6.160353616,-8.001806748,6.288151744,-52.4546795,15.33516117,-20.87273048,3.846257231
191,100,0,0,5.635273106,33.38857934,4.056397571,5.630508249,6.18292459,-8.187844261,6.577823154,-49.99159403,15.18149783,-20.60438894,3.846304518
192,100,0,0,5.635273106,34.90349852,3.911299637,5.684633952,6.183155026,-7.314561994,6.68065808,-49.14760502,15.03795208,-20.74966089,3.839936563
193,100,0,0,5.635273106,34.72038634,3.977940441,5.722521944,6.18331633,-7.654071051,6.558534558,-47.31189747,15.19320629,-20.7039548,3.848252114
194,100,0,0,5.635273106,34.39900836,4.26710277,5.859761246,6.201229579,-7.769222517,6.929762951,-50.65925752,15.49505686,-20.48624597,3.847700936
195,100,0,0,5.635273106,34.32245644,4.072903289,5.955828758,6.213768853,-8.608029126,6.873894096,-55.41992568,15.3852327,-20.85267538,3.845471323
196,100,0,0,5.635273106,36.3106483,3.982455529,5.882392309,6.201037737,-7.762652699,6.47971886,-58.20355674,15.144622,-20.59035037,3.845754382
197,100,0,0,5.635273106,35.96894109,4.04479138,5.830986795,6.192125956,-6.835083186,6.545430175,-58.90647001,15.11227844,-20.59243744,3.852324587
198,100,0,0,5.635273106,36.67315927,4.104221605,5.634591403,6.143918006,-6.434657339,6.132838628,-56.40281544,14.56418398,-20.74129484,3.844150611
199,100,0,0,5.635273106,37.93031747,4.091950125,5.546820851,6.122658105,-2.787756544,5.9260103,-52.29461665,13.92373498,-20.69809857,3.851201948
200,100,0,0,5.635273106,37.07233848,4.380114577,5.501859859,6.119569583,-0.510867791,5.990331126,-53.78469368,14.40933894,-20.71775535,3.843941829
201,100,0,0,5.635273106,37.51131139,4.358936613,5.643178981,6.132631898,0.234186937,6.361322675,-49.30537778,14.54531198,-20.49590635,3.844683736
202,100,0,0,5.635273106,37.9897923,4.348831581,5.742102366,6.141775519,-0.790479447,6.402127968,-47.3899844,14.50837462,-20.42882435,3.851718878
203,100,0,0,5.635273106,38.88293762,4.216576914,5.670665029,6.126220305,-4.251727908,6.652286673,-52.10010027,14.82407829,-20.62676567,3.843726614
204,100,0,0,5.635273106,37.57667686,4.17985508,5.620658893,6.115331656,-4.460607733,6.407496851,-47.76593791,14.58113714,-20.52042587,3.851048892
205,100,0,0,5.635273106,38.38826443,3.936532754,6.188025923,6.052447029,-5.542138794,6.103488592,-39.46258878,13.97104378,-20.35777572,3.849658681
206,100,0,0,5.635273106,36.77785619,4.083985943,6.852511372,6.028915997,-6.734795246,6.089952133,-38.29191934,14.19812191,-20.66524392,3.847958106
207,100,0,0,5.635273106,36.82274183,4.383389642,6.460545004,6.060678562,-7.787330927,6.353829506,-50.60140644,14.61898309,-20.21867205,3.827142893
208,100,0,0,5.635273106,35.85059022,4.632900596,6.313069261,6.093105309,-7.017721172,6.974781789,-55.58218964,14.93363975,-20.14168049,3.808374398
209,100,0,0,5.635273106,34.94528681,4.566681777,6.912847278,6.05720759,-5.713724893,7.336759273,-56.47087184,15.20723401,-20.03789222,3.807270128
210,100,0,0,5.635273106,34.88255815,4.745557967,7.332691891,6.032079187,-4.506992723,6.859071864,-52.72015981,15.10435138,-19.18575679,3.687330853
211,100,0,0,5.635273106,36.4147704,4.536767745,7.044437047,6.103573672,-2.611831862,6.692340978,-48.43428457,14.78735694,-19.20558986,3.616968065
212,100,0,0,5.635273106,35.71668895,4.489426628,6.925453516,6.162638499,-0.774682139,6.324686609,-45.96602195,15.03484512,-19.09941193,3.664332382
213,100,0,0,5.635273106,35.2439763,4.85757527,7.403459076,6.142002448,-0.584375708,6.104240093,-41.95264276,14.39113718,-18.52882058,3.587274431
214,100,0,0,5.635273106,35.66339949,4.680079048,7.738062968,6.127557212,0.076053835,5.879026897,-41.10463278,14.54339027,-18.74573452,3.54692857
215,100,0,0,5.635273106,35.81694965,4.703818897,8.283177069,6.156336145,0.591943286,6.046676879,-44.94381057,14.95214874,-18.77751319,3.615304735
216,100,0,0,5.635273106,35.98663822,4.611064302,8.57734413,6.168324611,-0.774229801,6.274139304,-42.0257152,14.535903,-18.91981934,3.566549782
217,100,0,0,5.635273106,35.93059464,4.350200959,8.783261072,6.176716537,-1.38765291,6.431563072,-42.18297102,14.39280015,-18.40310577,3.518826611
218,100,0,0,5.635273106,36.28174104,4.226140983,8.927402932,6.182590885,-1.422446677,6.638034533,-48.29179727,14.80407615,-18.32462313,3.500015168
219,100,0,0,5.635273106,36.55563344,4.233533795,8.895009072,6.182144962,-3.191368418,6.63704783,-47.24361297,14.88061586,-18.81584624,3.57938499
220,100,0,0,5.635273106,34.59705557,4.404354806,8.228244479,6.235118853,-4.17223056,6.513537694,-47.360713,15.17238932,-18.42782688,3.530678031
221,100,0,0,5.635273106,34.724226,4.485269579,7.772060782,6.271234008,-3.354427453,6.441765552,-48.16615988,14.89284113,-18.24442562,3.506080595
222,100,0,0,5.635273106,36.52227869,4.369553281,8.131508776,6.246504159,-0.623595851,6.149262983,-50.02420961,15.0152689,-18.85721026,3.583760194
223,100,0,0,5.635273106,35.45879942,4.374730363,7.620797626,6.247170323,-2.105177238,6.095985764,-54.89702229,15.28342756,-18.54499399,3.543238109
224,100,0,0,5.635273106,35.04911106,4.315888247,8.008251631,6.212500902,-2.017661831,5.850817726,-48.21714578,14.42140039,-18.23823031,3.505375214
225,100,0,0,5.635273106,33.98992849,3.961350354,8.27390403,6.186798278,-2.614500892,5.499283072,-42.80875833,13.8016085,-18.94108584,3.589674257
226,100,0,0,5.635273106,33.94437812,3.699759223,8.423229916,6.173508584,-4.897089844,5.433807974,-39.79265632,13.51707653,-18.41799232,3.535013744
227,100,0,0,5.635273106,33.6587203,3.809480398,8.525695417,6.159993569,-5.817391442,5.504538296,-47.8793509,14.21103145,-18.48244016,3.500687551
228,100,0,0,5.635273106,34.29381605,4.202798098,8.597421267,6.150533059,-6.441500917,5.609546581,-51.08233182,14.68146696,-18.77892171,3.591326976
229,100,0,0,5.635273106,33.42209837,4.341148693,8.790374753,6.14457056,-7.121903119,5.994437742,-55.01875745,15.3881472,-18.40197971,3.539037421
230,100,0,0,5.635273106,34.525766,4.197218492,8.836609215,6.132595051,-7.054946631,5.716119175,-55.39202397,15.34710629,-18.55944363,3.512012927
231,100,0,0,5.635273106,35.38609561,4.195479539,8.966354638,6.125913922,-5.572222748,5.853625127,-52.07879059,14.47967475,-18.74461184,3.591981268
232,100,0,0,5.635273106,37.16747102,4.399184005,9.090255279,6.128974218,-6.52741161,6.043841831,-48.99461968,14.78049392,-18.4661751,3.548992861
233,100,0,0,5.635273106,35.94028904,4.392648061,9.176985728,6.131116424,-8.409005795,6.172453242,-52.56355942,15.14984922,-18.5161681,3.510472933
234,100,0,0,5.635273106,35.47012197,4.368856621,9.150284232,6.132723242,-9.452586292,5.802649798,-51.89517176,15.42688288,-18.1205499,3.479572817
235,100,0,0,5.635273106,34.3788374,4.127493853,9.077093199,6.163652108,-8.09982327,5.49072365,-50.77252272,15.1265519,-18.95621183,3.571191478
236,100,0,0,5.635273106,35.89564562,3.828447734,9.056924863,6.179309616,-6.52552865,5.534279466,-50.40260672,15.21416715,-18.47376491,3.539435457
237,100,0,0,5.635273106,34.9653722,4.324959672,8.909684428,6.209497103,-4.887838813,5.877553879,-50.88267971,15.62422496,-18.37408452,3.51444136
238,100,0,0,5.635273106,34.94997945,4.714920381,8.871941722,6.21047224,-4.963297092,5.711657642,-53.82963206,15.56670983,-18.85046922,3.589483324
239,100,0,0,5.635273106,34.59112415,4.836174063,8.978644427,6.191554901,-0.152266544,5.872260695,-57.21376572,15.6727559,-18.58545965,3.564124749
240,100,0,0,5.635273106,36.38312478,4.917751028,9.025120736,6.147028659,-0.467460806,6.04222146,-55.02185996,15.11821006,-18.03967845,3.582467367
241,100,0,0,5.635273106,36.73292664,4.93888707,9.107360373,6.127206881,-2.029572599,5.707205283,-58.54622028,14.92830965,-18.66156935,3.651709189
242,100,0,0,5.635273106,36.49667196,4.679883378,9.074112258,6.153408848,-4.334061962,5.744383838,-59.0310975,14.9732539,-18.27866981,3.656159466
243,100,0,0,5.635273106,36.05197551,4.663046477,8.969640482,6.187856866,-6.117766918,5.826087892,-52.11107486,15.06468862,-17.77260767,3.660190978
244,100,0,0,5.635273106,34.18899949,4.683626114,8.896510239,6.211970478,-6.748338099,5.856695062,-51.57142412,15.15928531,-18.71265227,3.697624191
245,100,0,0,5.635273106,33.10165266,4.465777511,8.845319068,6.228850007,-4.849681727,5.738799711,-44.7831675,14.20823945,-18.07639539,3.689216286
246,100,0,0,5.635273106,35.06596833,4.424197233,8.809485249,6.240665677,-3.113240157,5.542199207,-49.87590854,14.78875877,-18.24332231,3.60862933
247,100,0,0,5.635273106,35.29555722,4.620560574,8.842169165,6.263505554,-2.406965852,5.423100719,-49.15675446,14.82668063,-17.93357899,3.639455888
248,100,0,0,5.635273106,36.69861057,4.546310914,8.857957884,6.258202678,-1.284786571,5.57852147,-53.09089963,15.42088188,-17.77441016,3.729066437
249,100,0,0,5.635273106,38.15997357,4.685450781,8.869009987,6.254490665,0.941102448,5.747702623,-50.9604406,15.68493658,-17.86011071,3.649570271
250,100,0,0,5.635273106,38.2261286,5.038227659,8.876746459,6.251892256,0.714189744,5.870717128,-47.49324727,14.60022459,-17.52054645,3.630180031
251,100,0,0,5.635273106,39.42192103,4.860439378,8.96686096,6.255935364,1.977985035,6.005173115,-42.97910413,14.44934703,-18.0291787,3.678529821
252,100,0,0,5.635273106,37.65847708,4.935554156,9.039934129,6.237785744,4.221705582,6.020306799,-45.84227315,14.84139032,-17.54506328,3.62113714
253,100,0,0,5.635273106,38.12194986,4.733235274,9.188453056,6.248592451,4.705791264,6.046787866,-46.33305196,14.8978768,-17.22534397,3.501904869
254,100,0,0,5.635273106,39.55723138,4.500428615,9.364251557,6.223829196,3.422491613,6.235586592,-50.51078708,14.98692654,-17.35914172,3.60668038
255,100,0,0,5.635273106,39.72016512,4.085398675,9.369998844,6.209228304,3.248328076,6.171865101,-58.58963217,15.48064118,-17.17353968,3.574395573
256,100,0,0,5.635273106,38.49880392,4.122310447,9.303375367,6.208264498,3.430375477,6.047609334,-54.60501518,15.64512607,-17.05348974,3.480220729
257,100,0,0,5.635273106,39.47344104,4.015635633,9.312071513,6.208162354,5.547727985,5.918115242,-55.76396904,15.66928201,-16.65436467,3.466875613
258,100,0,0,5.635273106,38.58983757,4.275606624,9.353567568,6.210116763,6.750575606,5.945416977,-50.11997951,14.7040287,-17.28618016,3.541211429
259,100,0,0,5.635273106,37.74852846,4.381287754,9.32828287,6.210798644,4.325581806,5.905509436,-55.33377781,15.29815852,-16.88533726,3.512124408
260,100,0,0,5.635273106,39.29742934,4.196347832,9.346425543,6.213850388,3.408290033,5.989879513,-56.09790274,15.22968679,-16.53900178,3.508455754
261,100,0,0,5.635273106,40.11434815,3.978304166,9.357520634,6.202243138,2.232779649,6.044773834,-57.85160146,15.91990085,-17.0657991,3.561294298
262,100,0,0,5.635273106,42.17104372,3.973311934,9.401696593,6.195992004,2.248368626,5.977785194,-56.29880169,16.44071876,-16.56547894,3.519008753
263,100,0,0,5.635273106,42.58603941,3.934583531,9.487952344,6.19208089,3.308375238,5.88850277,-53.780312,15.94170094,-16.79578266,3.466699022
264,100,0,0,5.635273106,41.80181313,4.082057218,9.511921975,6.187507129,1.437093857,5.916776318,-58.70632027,16.17974966,-16.9702365,3.573423679
265,100,0,0,5.635273106,39.50472147,4.104714454,9.528700716,6.184305496,1.574331004,6.075402859,-54.66597064,15.45810308,-16.27639136,3.54972996
266,100,0,0,5.635273106,40.49697945,3.760932546,9.630460177,6.167281265,-0.91913065,5.822692245,-51.61358009,15.33925487,-16.62283433,3.489562178
267,100,0,0,5.635273106,42.17035275,3.938372541,9.695454889,6.155283172,-0.402679153,6.074761272,-53.27321495,16.05937578,-16.23858233,3.489399684
268,100,0,0,5.635273106,42.99082029,3.922582468,9.675625589,6.167705211,-0.241508627,6.099614513,-48.46112597,15.37233576,-17.0926348,3.55819635
269,100,0,0,5.635273106,42.8283619,3.86636532,9.661745079,6.176400638,-0.935134041,6.391748188,-45.08264938,14.84909762,-16.56744266,3.537443605
270,100,0,0,5.635273106,41.81207701,3.835837978,9.596696142,6.182005352,0.230964084,6.752339341,-40.19290166,14.6347574,-16.2944738,3.525563221
271,100,0,0,5.635273106,41.86791994,3.856131984,9.5546045,6.186793545,1.263443731,6.611408063,-46.46064966,15.26754063,-16.7636314,3.591048391
272,100,0,0,5.635273106,40.5865186,4.1198778,9.580472931,6.190623609,4.309896796,6.199367439,-54.61493016,15.40167043,-16.32994736,3.513054213
273,100,0,0,5.635273106,40.20439699,4.299789117,9.598580832,6.193304654,3.812741284,5.843745707,-52.68362582,14.85804163,-16.17269206,3.461158999
274,100,0,0,5.635273106,40.78512193,4.022811213,9.683507721,6.199475077,3.556050197,6.175497635,-41.95237754,13.21928923,-16.53536239,3.572890126
275,100,0,0,5.635273106,41.55303153,3.899750397,9.742956543,6.203794374,1.988375293,6.182985007,-47.32719976,14.01585445,-16.08241184,3.516392324
276,100,0,0,5.635273106,37.78867318,4.043484873,9.792128726,6.172335993,3.050325173,5.976565135,-44.84014423,14.02562617,-15.72055969,3.438697069
277,100,0,0,5.635273106,37.44057642,4.234262012,9.880874231,6.163082022,3.377237923,6.410999333,-53.18389327,14.47899485,-16.02264106,3.439370856
278,100,0,0,5.635273106,37.67013463,4.415205641,9.859822093,6.152701843,4.112836622,6.684193542,-59.2534745,14.90191192,-16.17498694,3.510406989
279,100,0,0,5.635273106,39.82800526,4.089287136,9.804089832,6.135495476,3.739497787,6.625715469,-59.03367224,15.26730479,-15.99379333,3.465429264
280,100,0,0,5.635273106,41.39660332,3.982529285,9.849047446,6.122263328,0.926007489,6.408243202,-56.99371891,15.1418789,-15.58898994,3.456592687
281,100,0,0,5.635273106,43.11994793,3.920229011,9.880517775,6.113000825,-1.790279608,6.748047201,-65.65626105,15.62717915,-16.32127942,3.480467909
282,100,0,0,5.635273106,41.24118151,4.111315375,9.943542771,6.116319666,-2.115833905,6.717967671,-61.31005798,15.73170276,-16.12344883,3.489355818
283,100,0,0,5.635273106,40.51241356,4.284236957,10.09383595,6.124879707,-1.490583224,6.461236208,-56.34553958,15.09179041,-15.99376135,3.384514156
284,100,0,0,5.635273106,41.99630264,4.347643416,10.14030958,6.133645505,0.001659073,5.954312225,-53.45505181,15.04414928,-15.60862548,3.381182397
285,100,0,0,5.635273106,43.35830056,4.241210874,10.17284113,6.139781563,2.357702491,5.256329751,-51.11120632,15.15618928,-16.10659913,3.490877581
286,100,0,0,5.635273106,42.81751332,4.123965248,10.31346639,6.164447393,0.615050045,5.164030148,-45.01965039,14.79461928,-16.20996472,3.401708066
287,100,0,0,5.635273106,42.14276545,3.928984028,10.39294126,6.169466933,1.755028603,5.255569825,-48.16943042,15.1160185,-16.09352221,3.413888043
288,100,0,0,5.635273106,41.08535507,3.905487517,10.48912066,6.21666195,-0.036676011,5.801392366,-57.20350948,15.62654114,-16.35750799,3.45445212
289,100,0,0,5.635273106,40.1176672,3.896707326,9.820437762,6.297974857,0.728985247,5.973298925,-59.28305409,16.06198753,-15.97933109,3.412699656
290,100,0,0,5.635273106,38.94732741,3.897301333,9.330479353,6.354420718,1.778617863,5.932570295,-53.87177746,14.9647405,-16.04536278,3.426688881
291,100,0,0,5.635273106,39.30922673,3.947410449,9.723516944,6.345937014,4.067383031,5.405347541,-59.15636569,15.55720832,-15.82647504,3.317681445
292,100,0,0,5.635273106,39.56190655,4.062365533,9.251290506,6.389099198,8.057776855,5.497971452,-58.16505625,15.3952815,-16.10103818,3.437830801
293,100,0,0,5.635273106,38.90748005,3.961413667,8.856062712,6.431057492,6.250144234,5.781859221,-53.57311436,14.83874922,-16.15489972,3.387297212
294,100,0,0,5.635273106,39.24152579,3.893569527,9.315411734,6.41376449,8.1905982,5.646954616,-56.82015023,15.28058416,-16.04004115,3.360987269
295,100,0,0,5.635273106,39.72175668,3.802220633,9.636956049,6.401659389,7.541225608,5.751033819,-50.57968592,14.71142579,-16.07637215,3.495516091
296,100,0,0,5.635273106,40.52869695,3.697987192,9.08042677,6.422380139,7.688462329,5.964634057,-53.55604499,15.48223287,-16.33145372,3.374499422
297,100,0,0,5.635273106,41.0589583,3.624069377,8.690856275,6.436884664,8.096295669,5.653096946,-54.41450423,15.44334241,-15.78020296,3.364380058
298,100,0,0,5.635273106,39.69911048,3.985984223,9.154165405,6.40055462,8.995475991,5.467553481,-43.44406278,14.41349835,-15.59071512,3.386641826
299,100,0,0,5.635273106,40.31244299,3.937844416,8.742473319,6.421606801,11.15631015,5.019072206,-38.99649832,13.81597715,-16.03617731,3.438477579
300,100,0,0,5.635273106,42.04937056,3.764031981,8.454288859,6.436343328,9.008829519,5.373140443,-42.01069329,14.41721805,-15.37976798,3.43110323
301,100,0,0,5.635273106,41.77793409,3.609106059,8.306005101,6.432672871,6.271626496,5.199907841,-38.81141041,13.48722253,-15.78237671,3.34361828
302,100,0,0,5.635273106,42.38943855,3.742643885,8.08714026,6.421923174,5.480337852,5.560883938,-40.44737421,14.29015459,-15.69837435,3.489787629
303,100,0,0,5.635273106,42.49619509,3.610739939,7.947264084,6.41783249,5.228913485,5.688915349,-44.33437517,14.76973724,-15.19984294,3.425178124
304,100,0,0,5.635273106,43.74868033,3.504447921,7.887297102,6.428845883,6.851049425,5.75688066,-46.18182699,15.06091591,-15.41028638,3.350221238
305,100,0,0,5.635273106,43.18423861,3.837449667,7.845320214,6.436555259,8.108944695,5.684649815,-46.70306705,14.55013573,-15.55585229,3.478146067
306,100,0,0,5.635273106,40.68162437,4.221175805,7.815936393,6.441951822,8.967670853,5.752371276,-41.33119439,14.58498138,-15.38306788,3.363529092
307,100,0,0,5.635273106,41.98079226,4.216451919,7.811674738,6.450005929,8.910573961,5.860481695,-38.7909248,14.11184969,-15.34575117,3.386324463
308,100,0,0,5.635273106,43.24891516,4.193987825,7.80869158,6.455643804,8.059888907,6.077639783,-41.61531227,14.34382023,-14.80374678,3.361095847
309,100,0,0,5.635273106,41.8032478,4.1820307,7.598306571,6.480995161,7.22673703,6.243157938,-54.08645325,15.30173842,-15.37391912,3.392146373
310,100,0,0,5.635273106,42.93618298,4.022141694,7.451037065,6.498741112,6.63579262,6.260414154,-51.59043818,15.07384282,-15.31828873,3.426523046
311,100,0,0,5.635273106,42.81057702,3.888419768,7.322365993,6.516766001,5.671144606,6.282930608,-38.74015563,13.11046737,-15.06825768,3.220815045
312,100,0,0,5.635273106,41.59949032,4.235351349,7.232296243,6.529383423,8.062736423,6.326110082,-44.56027368,13.97686724,-15.10432573,3.306591117
313,100,0,0,5.635273106,42.02621469,4.307424847,7.368076697,6.495552331,7.295513407,6.681826354,-46.71448096,14.27730288,-14.91217601,3.363136115
314,100,0,0,5.635273106,41.62485199,4.276585131,7.463123015,6.471870567,3.573552448,6.294814554,-55.46907438,14.93683006,-14.83901494,3.117280962
315,100,0,0,5.635273106,42.99224059,4.001434003,8.265663915,6.408801394,4.98945128,6.394448401,-48.68801553,14.09824903,-15.24976737,3.231360881
316,100,0,0,5.635273106,41.47797932,3.984152072,8.827442544,6.364652974,5.927018839,6.265665711,-52.30214446,15.29696381,-15.54659001,3.18027698
317,100,0,0,5.635273106,40.08645887,4.092191554,9.002950423,6.321139458,9.227717107,6.295808676,-43.73841015,14.53308865,-15.27323436,3.213968202
318,100,0,0,5.635273106,42.02436835,3.955403819,9.080291286,6.288666427,7.056274646,6.331341558,-44.18756409,14.87457564,-15.19732103,3.156642869
319,100,0,0,5.635273106,41.84280324,3.95272985,9.57788838,6.186008814,7.435069312,6.405881326,-45.81044802,15.15530176,-15.3237132,3.136719708
320,100,0,0,5.635273106,42.55955155,3.752376395,9.90513797,6.128786897,6.015026404,6.141768128,-44.6475844,14.68925606,-15.2183319,3.21895395
321,100,0,0,5.635273106,40.91209759,3.72419995,10.13421268,6.088731556,3.644175427,6.223674313,-53.13374885,15.55436069,-15.35029072,3.036970925
322,100,0,0,5.635273106,40.76426387,3.62205966,10.29456498,6.060692817,3.026718695,6.121915892,-49.9815129,15.28911345,-15.23939057,3.159085949
323,100,0,0,5.635273106,40.10335508,3.980073331,10.49220389,6.037610974,4.973021565,6.363017152,-48.8342467,15.85452191,-15.41682397,3.194030041
324,100,0,0,5.635273106,41.61925844,3.797763119,10.80290664,6.027371597,5.427626716,6.48948161,-53.2607235,16.40587105,-15.81806029,3.227461757
325,100,0,0,5.635273106,42.08928269,3.761229757,10.87834398,6.065694659,5.408935507,6.411856723,-47.26604681,15.65012812,-15.08643101,3.089949632
326,100,0,0,5.635273106,42.51056918,3.32279676,10.71615713,6.131654295,5.265803869,5.966347516,-45.65486677,15.49585956,-15.34497753,2.995765331
327,100,0,0,5.635273106,42.78645135,3.49254175,10.4815984,6.171640168,4.999737221,5.804284498,-52.67922567,15.98961929,-15.73298689,3.216701387
328,100,0,0,5.635273106,44.24283127,3.343433163,10.36278893,6.20507284,4.137343179,5.542800776,-47.08156108,15.1355006,-15.12592878,3.083659842
329,100,0,0,5.635273106,43.06428554,3.419518081,10.23424066,6.223033149,4.312979068,5.733064554,-50.74590488,15.4952658,-15.66740201,3.144353287
330,100,0,0,5.635273106,43.53015681,3.528767393,10.14425687,6.235605366,6.273287595,5.627913302,-55.29224386,15.83471093,-15.45853549,3.190179106
331,100,0,0,5.635273106,44.45449585,3.776655779,10.08126822,6.244405918,5.155313345,5.856108103,-56.03170036,15.87720259,-15.09036806,3.203806199
332,100,0,0,5.635273106,43.61881032,3.8149079,10.17971672,6.182293373,4.990685296,6.135146093,-52.14323254,15.40887851,-15.07131444,3.15565525
333,100,0,0,5.635273106,44.43538264,3.615195935,10.24863067,6.138814592,3.593456561,6.189027665,-51.99573534,15.53117555,-14.78745262,3.185932592
334,100,0,0,5.635273106,44.13288806,3.729952775,10.29687044,6.108379445,-1.118902301,5.816654945,-49.81907811,15.16275073,-15.08218251,3.250027284
335,100,0,0,5.635273106,43.45141301,3.659175138,10.43926952,6.077353195,-1.98012829,6.027808659,-46.39796842,14.56319352,-14.72318104,3.241003323
336,100,0,0,5.635273106,44.09149869,3.792476348,10.53894888,6.05563482,-1.200194011,6.258891213,-43.48391689,14.35341718,-14.50153987,3.210954618
337,100,0,0,5.635273106,44.79401128,3.651673172,10.60872443,6.040431957,-0.78050384,6.512785792,-43.18649731,13.92031613,-14.98399134,3.24255392
338,100,0,0,5.635273106,45.75226147,3.674056323,10.74390756,6.032342137,-1.679758183,6.533242496,-42.83019314,14.3269523,-15.17224878,3.234410577
339,100,0,0,5.635273106,45.97967197,3.791691389,11.02717655,6.032733677,0.377988485,6.591110134,-40.71307946,14.86861052,-14.811688,3.151644322
340,100,0,0,5.635273106,46.22062893,3.820027394,11.07468674,6.020817656,-1.735884281,6.7078771,-43.19966904,15.04438205,-15.05163644,3.170773858
341,100,0,0,5.635273106,45.57469584,3.970966014,10.66448538,6.092899633,0.158520325,6.361225137,-37.20833239,13.77451755,-15.03292726,3.213714584
342,100,0,0,5.635273106,43.53295353,4.123068571,10.82080292,6.062933825,-1.12850973,6.296804,-42.000969,14.35245611,-14.91727634,3.17366288
343,100,0,0,5.635273106,42.86456453,4.126773578,10.82159396,6.051956042,-0.953530374,6.004315242,-41.55645874,14.44943682,-14.73065782,3.150912044
344,100,0,0,5.635273106,45.33089596,3.892657977,10.8677495,6.062230843,-1.085604696,5.786949339,-46.87254565,15.03560636,-14.42670988,3.096603571
345,100,0,0,5.635273106,45.05603426,3.873168574,10.92980855,6.076038752,-1.24785677,5.557760834,-50.18546916,15.28869644,-14.71785089,3.244464022
346,100,0,0,5.635273106,46.50966925,3.985765892,10.97324988,6.085704289,-0.638636591,5.415986799,-48.43801093,15.55121256,-14.72296365,3.190911994
347,100,0,0,5.635273106,47.81957512,3.774785667,11.00365881,6.092470164,-1.477793733,5.516398578,-43.40656328,14.42993853,-14.42896174,3.175255591
348,100,0,0,5.635273106,47.35018232,3.90185997,11.0802008,6.164304873,-2.293005611,5.457736349,-43.81999401,14.58602344,-14.73752221,3.283713043
349,100,0,0,5.635273106,48.36459751,3.835643638,11.13378018,6.21458917,-2.169105976,5.423549001,-43.32231872,14.36839901,-15.00977426,3.331042661
350,100,0,0,5.635273106,48.18001264,3.624143606,10.88756451,6.223672403,-4.237409629,5.576436316,-45.70389033,14.43792741,-14.7318409,3.268646614
351,100,0,0,5.635273106,47.63836374,3.675384658,11.10756603,6.246374297,-6.674741205,5.935479059,-45.61990041,14.59445963,-14.47272243,3.229935699
352,100,0,0,5.635273106,47.26888618,3.728359536,11.15293585,6.272037766,-5.635541408,6.052872451,-44.84354787,14.63774318,-15.27965727,3.384142932
353,100,0,0,5.635273106,47.09460649,3.600625464,11.14272642,6.278320896,-3.178255597,6.163665665,-50.68158964,15.39975939,-14.8561939,3.310783121
354,100,0,0,5.635273106,48.16871325,3.61306919,11.13557981,6.282719087,-0.970626283,6.053229095,-45.27303482,14.99757438,-14.74660188,3.297051296
355,100,0,0,5.635273106,46.78950431,3.82116441,11.12034331,6.284943222,-0.787301846,5.801966292,-48.40006092,15.40805251,-14.78827374,3.27663719
356,100,0,0,5.635273106,46.54235954,3.791012291,10.82595652,6.259933917,-0.790465796,5.473689295,-62.19202229,15.87463371,-15.48604719,3.415753783
357,100,0,0,5.635273106,47.75907134,3.669378976,10.83807458,6.259086076,-4.038672842,5.534262774,-54.18738528,15.26152283,-15.32846104,3.348779249
358,100,0,0,5.635273106,48.226413,3.516005427,10.8987594,6.271156632,-4.635256554,5.823367541,-57.70893165,15.8045302,-15.24564426,3.305732015
359,100,0,0,5.635273106,48.48737369,3.502511617,10.94123878,6.279606021,-4.813114615,5.953992777,-51.79045836,15.35929851,-15.77871302,3.433359569
360,100,0,0,5.635273106,48.76015301,3.499157537,10.97097435,6.285520594,-2.354409604,5.786598757,-50.67770632,15.42822999,-15.92746107,3.33634723
361,100,0,0,5.635273106,47.98468024,3.743939806,10.91953788,6.285884719,-1.487348909,6.061560919,-46.34839855,15.37289607,-15.81942874,3.319893587
362,100,0,0,5.635273106,47.59991017,4.054843566,10.90507911,6.296460391,1.062485152,5.943928703,-51.23734013,15.5532562,-15.75799282,3.27380619
363,100,0,0,5.635273106,48.8297999,4.169555135,10.5703646,6.372096355,2.515026013,5.915881733,-48.29769594,15.1726156,-16.19706776,3.397718315
364,100,0,0,5.635273106,48.2325641,4.200543256,9.680125301,6.477532867,3.160579325,6.066167637,-44.51476895,14.48627868,-16.02234014,3.3282835
365,100,0,0,5.635273106,48.7021513,4.093735953,9.112290371,6.552305175,2.728877868,5.902713232,-44.26853027,14.62060767,-15.82492453,3.318343461
366,100,0,0,5.635273106,48.50982997,4.116045358,8.71480592,6.60464579,3.896950641,5.484499024,-46.72787972,14.69651269,-15.84154485,3.370967939
367,100,0,0,5.635273106,48.53476739,4.014471771,8.434283495,6.621839998,1.288394586,5.429755895,-44.77922314,14.47106395,-16.32195234,3.518824558
368,100,0,0,5.635273106,48.08758257,4.188425258,8.237917798,6.633875944,0.49100987,5.300207845,-45.13405547,14.485037,-16.18946432,3.511304706
369,100,0,0,5.635273106,47.26598741,3.896913052,8.060742783,6.658431511,-1.646514285,5.37181508,-52.08762077,15.10890983,-16.06922918,3.502749019
370,100,0,0,5.635273106,47.35888745,3.834271162,7.936720273,6.675620407,-1.285090609,5.146201603,-50.84650997,15.438224,-16.01255811,3.50005183
371,100,0,0,5.635273106,47.97245312,3.700912961,8.227726452,6.638381978,-3.273551172,5.462668183,-41.83358789,14.20406489,-16.5095566,3.605723153
372,100,0,0,5.635273106,47.13315101,3.528195688,8.255167451,6.660635163,-3.236118233,5.753259674,-37.70048802,13.96176881,-16.37629574,3.565253043
373,100,0,0,5.635273106,47.80228539,3.604474057,8.274376151,6.676212393,-1.687908019,5.690622755,-37.41873869,13.90812795,-16.57235113,3.542217225
374,100,0,0,5.635273106,49.07568735,3.676707073,8.571620331,6.651988289,-0.383736146,5.804052631,-42.69675484,14.54269513,-16.91651871,3.634235686
375,100,0,0,5.635273106,48.3603253,3.660653044,8.779691257,6.635031416,0.947983329,5.900861132,-34.95891472,13.28498762,-16.9505072,3.590505076
376,100,0,0,5.635273106,47.67105341,3.674999787,8.925340906,6.623161605,0.393267764,5.890265266,-34.83804009,13.17924736,-16.68173604,3.556464082
377,100,0,0,5.635273106,48.16819296,3.644426203,8.921419532,6.602042154,0.133233679,5.905657165,-34.56520081,13.22395817,-16.55866601,3.52986934
378,100,0,0,5.635273106,47.71793575,3.783557202,8.918674571,6.587258538,-0.170738289,5.78714129,-35.62595285,13.7639612,-17.14631433,3.628875032
379,100,0,0,5.635273106,46.81520637,3.915799901,8.916753097,6.576910008,-0.150790583,5.776792397,-37.2992278,14.41992531,-16.88387081,3.580557005
380,100,0,0,5.635273106,49.14867052,3.922248641,8.915408066,6.569666036,-0.393077468,5.655675261,-35.95163416,13.90041038,-16.63509056,3.549500433
381,100,0,0,5.635273106,48.76516893,3.770280047,8.86226436,6.553232834,1.968416502,5.627390133,-40.29929476,14.5913812,-16.94857664,3.557483487
382,100,0,0,5.635273106,48.53524465,4.002360697,8.825063765,6.541729593,0.795752063,5.464522841,-39.33876523,14.21004768,-17.54719695,3.666584878
383,100,0,0,5.635273106,48.54419725,4.036289117,8.799023349,6.533677324,-0.486693684,5.287688789,-37.56146631,14.06457993,-17.54691603,3.635044991
384,100,0,0,5.635273106,50.72087871,4.06675816,8.831338606,6.539021819,1.222348013,5.343022562,-32.0485473,12.84896242,-17.38365319,3.624827825
385,100,0,0,5.635273106,49.96032634,3.976988266,8.90616147,6.555396579,0.42278655,5.561941238,-36.436431,13.50070992,-17.4324354,3.605815054
386,100,0,0,5.635273106,50.39660067,3.897803526,8.907993927,6.554606636,-1.941477334,5.556954243,-33.86759267,13.22457311,-18.04238393,3.719892595
387,100,0,0,5.635273106,49.15424299,3.814454028,8.959195522,6.546861961,-1.279480507,5.438505824,-42.3347458,13.65083886,-18.37998818,3.697798538
388,100,0,0,5.635273106,48.37239477,3.731010875,8.766571128,6.577472595,-1.857363763,5.383689672,-45.4647978,14.35284,-18.26809315,3.68412139
389,100,0,0,5.635273106,47.64356091,3.74151031,8.579531867,6.587540792,-0.795806103,5.559276396,-48.4569501,14.76587328,-18.29098815,3.663503219
390,100,0,0,5.635273106,48.7861802,3.658587984,8.476628948,6.587157872,1.090915009,5.72237726,-46.42768811,15.03157085,-18.20579313,3.660114667
391,100,0,0,5.635273106,50.15766282,3.828581043,8.353892297,6.592408211,1.398294367,6.100145893,-47.49877202,14.88167585,-18.49437462,3.655953988
392,100,0,0,5.635273106,50.21153866,3.988406865,8.223125741,6.592189079,3.063989074,6.139584447,-44.48850384,14.89467055,-18.43427819,3.644943966
393,100,0,0,5.635273106,50.42067169,3.948851499,8.131589151,6.592035687,3.86960707,6.399943385,-46.96803119,15.20994124,-18.32120315,3.646016705
394,100,0,0,5.635273106,50.7788664,3.866921094,8.067513539,6.591928312,5.077757115,6.473244406,-51.38900465,15.53613675,-18.31305816,3.637987868
395,100,0,0,5.635273106,50.2310938,4.054677983,7.994636047,6.599231207,7.765209111,6.473914735,-62.96238276,16.30766769,-18.56946015,3.640465229
396,100,0,0,5.635273106,49.82839611,3.905939829,7.971646365,6.596965176,10.55870368,6.079399493,-58.02674719,15.5211621,-18.40072352,3.643988074
397,100,0,0,5.635273106,49.60523778,3.787500999,7.89181002,6.593918673,13.14648789,6.080602121,-58.70295012,15.97811286,-18.27261668,3.69500746
398,100,0,0,5.635273106,50.09283873,3.755033085,7.835924578,6.591786121,11.01947357,6.36637231,-56.74791438,15.45860077,-18.00299661,3.713399494
399,100,0,0,5.635273106,51.80694873,3.634579552,7.860548337,6.591753616,9.030893599,6.034606253,-57.26248528,15.56716514,-18.28638872,3.767962012
400,100,0,0,5.635273106,50.52929487,3.934004592,7.922635869,6.595625232,8.41938236,6.13566558,-53.81056361,15.15700006,-18.19258232,3.781789217
401,100,0,0,5.635273106,49.10651526,3.843998887,7.966097142,6.598335364,7.433605148,6.106631406,-44.24409743,13.67281354,-17.94697256,3.774146724
402,100,0,0,5.635273106,50.37048974,3.986931104,7.951669132,6.596338086,8.092832925,5.993950631,-45.85716955,14.26140451,-18.0001754,3.801340943
403,100,0,0,5.635273106,49.34489088,4.153678691,7.941569525,6.594939991,9.156370503,6.107292783,-44.54100596,14.41697937,-17.90611846,3.814292584
404,100,0,0,5.635273106,49.43446354,3.846828038,7.934499801,6.593961325,7.045909517,6.422458982,-46.04127615,14.51452699,-18.07955887,3.79832579
405,100,0,0,5.635273106,47.99112376,3.871050664,7.894631651,6.582161028,5.360013451,6.588519238,-41.16509775,14.00451381,-18.00687129,3.827400186
406,100,0,0,5.635273106,48.66585933,3.79072251,7.866723946,6.57390082,4.566773487,6.628007906,-45.69721134,14.63778078,-17.90308937,3.796969241
407,100,0,0,5.635273106,48.86649145,3.559155799,7.796483945,6.573547929,2.797549171,6.271282542,-49.69623358,15.3837865,-17.83815824,3.811232393
408,100,0,0,5.635273106,47.00811468,3.714484876,7.4635947,6.540155587,4.562166659,6.332029335,-46.66903948,15.4257281,-17.78499023,3.785651786
409,100,0,0,5.635273106,47.0860456,3.659815816,7.230572229,6.516780948,1.778543556,6.103426893,-41.40126406,13.92000384,-18.13378426,3.818538616
410,100,0,0,5.635273106,47.10594463,3.564874581,7.403379927,6.545128097,-0.19277308,6.093130369,-33.9785148,13.06067913,-17.99964466,3.826330956
411,100,0,0,5.635273106,48.51066256,3.667499981,7.349927199,6.530383975,2.083592951,5.705066892,-36.72345235,13.68944642,-17.89803073,3.79622078
412,100,0,0,5.635273106,48.84891984,3.863968912,7.537633014,6.549206558,2.458116783,5.617084519,-44.35652652,14.90600864,-17.71020242,3.84574701
413,100,0,0,5.635273106,48.49004269,3.722760152,7.669027085,6.562382366,1.923399166,5.410213244,-44.68271326,14.24815523,-18.0362484,3.845837112
414,100,0,0,5.635273106,47.33152981,3.972264884,7.688751576,6.566837372,-0.245146721,5.697398921,-50.67061902,15.16867028,-17.8842064,3.812371689
415,100,0,0,5.635273106,46.21323978,3.928599263,7.702558721,6.569955875,0.614380946,5.682115732,-47.95009623,15.21362648,-17.655341,3.8418663
416,100,0,0,5.635273106,46.3552351,3.998424958,7.523510392,6.544885919,0.705490538,5.881581159,-41.35665411,14.40925581,-17.62643415,3.869145417
417,100,0,0,5.635273106,47.41643717,3.886951511,7.623299287,6.556663743,0.215303831,5.82608965,-41.09581495,14.81853715,-17.84433291,3.839493194
418,100,0,0,5.635273106,47.16612483,3.836566327,7.668462769,6.559258908,1.7084848,5.892208037,-47.76799601,14.89020519,-17.79702872,3.84099916
419,100,0,0,5.635273106,48.78869826,3.640149985,7.724604891,6.584626753,0.575033505,5.657492211,-47.1210507,15.01295662,-17.63950102,3.877091876
420,100,0,0,5.635273106,49.33060253,3.654227573,7.747222398,6.599371971,-0.509161044,5.482119947,-45.52561996,14.69142357,-17.60648323,3.834250024
421,100,0,0,5.635273106,48.70202452,3.770264554,7.710852469,6.596787237,1.834051659,5.417791569,-39.90669086,14.37387101,-17.96364497,3.837789222
422,100,0,0,5.635273106,48.96573063,3.847117672,7.448700894,6.575958976,1.697353572,5.90514901,-42.19301256,14.29837248,-17.61711724,3.83317846
423,100,0,0,5.635273106,47.61525008,3.786666145,7.440880033,6.514157997,3.557274305,5.724784784,-49.01970074,14.87117675,-17.72982974,3.845233006
424,100,0,0,5.635273106,46.78362312,3.718739787,7.43540543,6.470897311,2.763447959,5.59412343,-50.9158703,14.59914317,-17.45344658,3.838389109
425,100,0,0,5.635273106,47.81504242,3.778454468,7.715138723,6.485278239,2.134202312,5.852541588,-51.62416373,14.92971802,-17.60952283,3.831088185
426,100,0,0,5.635273106,48.2305709,3.762627985,7.910952028,6.495344888,1.939135202,5.660233993,-47.96254542,14.45494104,-17.84135791,3.8718024
427,100,0,0,5.635273106,47.64880525,3.743167644,7.819663355,6.537661844,2.108134052,5.827340738,-47.29236758,14.70621828,-17.66166852,3.8395287
428,100,0,0,5.635273106,47.8184277,3.65474587,7.547320537,6.541034127,4.623212883,5.721803024,-49.5543562,14.85074039,-17.75527819,3.831885899
429,100,0,0,5.635273106,49.25163808,3.604506831,7.593373189,6.562259324,7.0117433,5.533509424,-46.91556234,14.9136199,-17.61027564,3.870712593
430,100,0,0,5.635273106,49.04869411,3.571536906,7.625610045,6.577116961,7.224340973,5.742613952,-42.61151799,14.77465499,-17.83302196,3.840590217
431,100,0,0,5.635273106,49.86186035,3.425172672,7.891096787,6.55270304,6.510714198,5.549977478,-39.66879909,13.95873195,-17.87522559,3.832628961
432,100,0,0,5.635273106,48.92147305,3.342331788,8.076937506,6.535613295,7.471090898,5.355585348,-43.91003931,14.59874172,-17.55522368,3.829566278
433,100,0,0,5.635273106,47.97079055,3.593387751,8.177275848,6.517024578,7.102435694,5.344829229,-49.0475365,15.32458588,-17.68650424,3.842704478
434,100,0,0,5.635273106,48.79212353,3.382641543,8.247512687,6.504012477,7.245946226,5.147844525,-41.58627362,14.31278458,-17.51694949,3.863099253
435,100,0,0,5.635273106,49.29663375,3.506076101,8.068212964,6.530439926,7.738470837,5.447838883,-43.34586263,14.42426215,-17.80714059,3.832490458
436,100,0,0,5.635273106,47.59310259,3.656658336,7.942703157,6.54893914,7.254505176,5.374460888,-43.2015672,14.48197373,-17.77673155,3.853765233
437,100,0,0,5.635273106,47.19891188,3.572759893,7.854846292,6.56188859,7.729403652,5.414423364,-39.15703877,13.83215593,-17.66622314,3.862291997
438,100,0,0,5.635273106,47.40073351,3.668010705,7.808641217,6.576857448,8.398479052,5.557633983,-39.38020242,13.80372949,-17.57852113,3.83049867
439,100,0,0,5.635273106,46.09726002,3.815215585,7.77619014,6.587307594,7.811558406,6.049645874,-39.71552696,14.05617937,-17.81965672,3.871389739
440,100,0,0,5.635273106,47.54463914,3.667403454,7.753474386,6.594622696,6.344031697,6.102844799,-43.66378913,15.10976167,-17.73259223,3.830258527
441,100,0,0,5.635273106,46.06770391,3.742858843,7.682473355,6.519555744,9.104815584,6.052483837,-48.38339385,15.75361713,-17.58808493,3.848810603
442,100,0,0,5.635273106,47.53690438,3.695875914,7.758709533,6.480252443,10.4594204,5.760490902,-54.45190912,15.8703084,-17.36371901,3.904297755
443,100,0,0,5.635273106,47.40179706,3.867196632,7.583609346,6.488165976,10.5573228,5.836750113,-46.5677235,15.13111585,-17.66043231,3.864099831
444,100,0,0,5.635273106,47.62809639,3.969167672,7.410334608,6.499006737,12.46698924,5.592678345,-44.14282266,15.20496105,-17.36797382,3.89146891
445,100,0,0,5.635273106,48.26555198,3.768041623,7.234717315,6.492735378,12.29016179,5.61679818,-38.17183374,14.42086455,-17.24022525,3.873942436
446,100,0,0,5.635273106,46.5626763,3.875940908,7.340250721,6.45319432,11.51643053,5.918996899,-32.27393112,13.08287408,-17.24916549,3.896866339
447,100,0,0,5.635273106,47.69686719,3.886574042,7.414124105,6.42551558,12.48606703,6.144364392,-33.35222665,12.79951067,-17.54392339,3.903123744
448,100,0,0,5.635273106,48.29442571,3.604710658,7.465835474,6.406140462,11.02607998,6.43299371,-38.98292426,13.90699023,-17.36338995,3.88210082
449,100,0,0,5.635273106,49.41139984,3.185916327,7.710474179,6.418840663,11.16219437,6.627905744,-49.42791411,15.14697275,-17.20522856,3.919256191
450,100,0,0,5.635273106,49.81025866,3.415079432,7.653255762,6.463246884,10.75726466,6.418351464,-51.53992932,15.0083386,-17.36372493,3.896900244
451,100,0,0,5.635273106,47.59900127,3.68053907,7.61320287,6.494331239,12.20774081,6.187966073,-45.276028,14.95853828,-17.49385268,3.896478186
452,100,0,0,5.635273106,48.93580936,3.620387131,7.585165845,6.516090288,10.81918521,6.0644939,-39.56118286,14.34273777,-18.20688278,3.923738169
453,100,0,0,5.635273106,49.56398532,3.691660022,7.307180306,6.511344925,9.524762825,6.350434222,-47.16122455,15.13698968,-18.25006467,3.949140433
454,100,0,0,5.635273106,48.24636541,3.731278119,7.091683112,6.503066878,11.73437809,6.350243508,-41.91664144,15.02018642,-18.29944046,3.928854741
455,100,0,0,5.635273106,46.87662883,3.958833487,6.940835076,6.497272245,10.19399803,6.02636319,-39.41087335,14.55708633,-18.11836762,3.946932053
456,100,0,0,5.635273106,47.13659802,3.889913491,6.835241451,6.493216002,9.917136437,5.84386796,-40.36997604,14.47857208,-18.03204485,3.932966946
457,100,0,0,5.635273106,48.66873469,3.898369354,6.811244788,6.483727131,10.95523608,5.431081036,-39.31463264,14.16833028,-18.10234423,3.908267893
458,100,0,0,5.635273106,48.90086861,3.897991313,6.794447125,6.477084921,11.16754745,5.267165666,-43.724738,14.75536515,-17.93591791,3.923229161
459,100,0,0,5.635273106,49.71590261,3.705328914,6.78268876,6.472435374,9.139903125,5.122588177,-40.15999607,14.25846801,-17.90433006,3.916374921
460,100,0,0,5.635273106,50.85584376,3.704229868,6.774457905,6.469180691,10.04429057,5.095654625,-37.13590954,13.74144373,-17.79730799,3.92890408
461,100,0,0,5.635273106,50.34121548,3.777776665,6.871323977,6.472828324,9.565603235,5.766788542,-39.93156929,14.01613835,-17.80730311,3.920347364
462,100,0,0,5.635273106,50.01384654,3.78407461,7.261365626,6.526925977,13.06007493,5.830043985,-38.18038448,14.18280584,-17.94502502,3.899434186
463,100,0,0,5.635273106,50.28601401,3.74995486,7.504947446,6.544280095,11.11495336,6.25095869,-41.47974561,14.23367954,-17.82579446,3.917045566
464,100,0,0,5.635273106,51.39551833,3.720196415,7.67545472,6.556427978,11.10037901,6.009085926,-53.48808856,15.06195246,-17.82724364,3.912046405
465,100,0,0,5.635273106,51.77320799,3.767682907,8.101612493,6.508879822,11.64357453,5.874879448,-52.17254713,15.37656482,-17.95898339,3.893623514
466,100,0,0,5.635273106,52.87489396,3.602664564,8.093120253,6.531647787,10.47128646,5.688855761,-51.05336463,15.55589206,-17.83556532,3.912978095
467,100,0,0,5.635273106,52.74211686,3.739709674,8.087175684,6.547585362,7.685276644,5.703329022,-59.06109508,15.88134591,-17.80528968,3.909880707
468,100,0,0,5.635273106,53.3197208,3.637524228,8.083014487,6.558741664,9.006494825,5.739830999,-55.16818234,15.42069401,-17.64108167,3.954407059
469,100,0,0,5.635273106,53.30804948,3.49446019,8.095348995,6.572531452,9.883769234,5.432143989,-56.25875308,15.66307927,-17.64119399,3.942263393
470,100,0,0,5.635273106,53.69055746,3.410257542,8.103983151,6.582184304,9.64662909,5.283680071,-50.4157794,15.03047332,-17.66922975,3.930380415
471,100,0,0,5.635273106,54.28777001,3.281392083,8.076062608,6.582155147,9.60228478,5.439306772,-48.67240548,14.9661879,-17.41340106,3.961840202
472,100,0,0,5.635273106,55.05841448,3.097704135,8.037357842,6.581488239,8.212195822,5.378280984,-46.72922233,14.51398752,-17.39862034,3.984882706
473,100,0,0,5.635273106,54.33832153,3.503528573,8.010264506,6.581021403,6.698632503,5.504666149,-47.93915152,14.83180464,-17.41081679,3.970357847
474,100,0,0,5.635273106,54.09928577,3.561316637,7.991299171,6.580694619,6.813290695,5.472421064,-46.07934741,14.58787631,-17.46149219,3.972046245
475,100,0,0,5.635273106,54.56831337,3.427630093,8.393457363,6.516250812,8.909196972,5.836258249,-52.70925032,14.69210868,-17.59953041,3.972187024
476,100,0,0,5.635273106,54.26446922,3.508273926,8.674968097,6.471140148,10.80525885,5.608999249,-63.61359564,15.53440703,-17.56173103,3.979374407
477,100,0,0,5.635273106,53.93648062,3.574126739,8.874900722,6.439629145,11.6070434,5.765910395,-55.9625449,15.04929032,-17.69785747,3.964009637
478,100,0,0,5.635273106,53.12008645,3.538969884,9.031138835,6.418029531,12.08257854,5.858593599,-53.64536831,15.28420295,-17.76498611,3.966561398
479,100,0,0,5.635273106,51.2140166,3.459275781,9.140505514,6.402909801,12.10147116,5.77450912,-49.65355042,14.778,-17.67755001,3.975436469
480,100,0,0,5.635273106,50.80159865,3.31325195,9.217062189,6.39232599,12.36820347,5.804763872,-51.09538144,15.00162595,-17.58830056,3.99319689
481,100,0,0,5.635273106,51.61668791,3.490382513,9.198348965,6.367864737,10.46435881,5.757100791,-52.26149745,14.88112435,-17.68459544,3.979927607
482,100,0,0,5.635273106,51.71624382,3.51768579,9.257552605,6.367794445,10.38399067,5.398571857,-48.46554152,14.43133568,-17.86985597,3.960913822
483,100,0,0,5.635273106,52.83113913,3.520442717,8.811258329,6.415061001,9.25386585,5.338616383,-49.88665905,14.27719138,-17.72291473,3.983031037
484,100,0,0,5.635273106,53.65467072,3.577803515,8.805655018,6.392076828,8.807315103,5.271712879,-55.32284804,15.13443379,-17.77882536,3.972811509
485,100,0,0,5.635273106,53.75305114,3.362070613,8.874035597,6.393107908,6.952467814,5.592605271,-56.06780358,15.74356539,-17.74834091,3.974663567
486,100,0,0,5.635273106,53.74154395,3.241455248,8.615099321,6.44980167,6.595703644,5.800069161,-56.04948578,15.73174046,-17.82533019,3.974670665
487,100,0,0,5.635273106,53.0129979,3.332929002,8.543040671,6.514151377,5.501333155,6.147889564,-52.15447929,15.55336061,-17.66870277,3.998937033
488,100,0,0,5.635273106,53.49768745,3.366190066,8.510558227,6.56303483,8.244292489,6.156097683,-46.07743026,14.29703277,-17.63411214,4.000106496
489,100,0,0,5.635273106,52.3938847,3.570652902,8.487820517,6.597253248,10.62306861,6.582331199,-46.60578833,14.37617594,-17.70212016,3.986548659
490,100,0,0,5.635273106,52.5509949,3.62915347,8.51675502,6.624931316,10.84183109,6.429258202,-45.91294633,14.4204214,-17.71123406,3.97990133
491,100,0,0,5.635273106,52.85905129,3.48886744,8.537009172,6.644305965,13.34368908,6.562114406,-36.61521551,13.02383673,-17.56534041,3.926076144
492,100,0,0,5.635273106,52.79973999,3.307052307,8.517222627,6.651249215,11.03596867,6.467236354,-37.88610261,13.11271467,-17.60622709,3.93822564
493,100,0,0,5.635273106,54.31326724,3.128179982,8.503372046,6.65610949,12.766002,6.21430851,-42.55258883,14.00002227,-17.56831177,3.923671789
494,100,0,0,5.635273106,53.7569004,3.122580491,8.436323705,6.647787689,10.95567003,6.44853635,-48.6735657,14.92275211,-17.46529481,3.886715466
495,100,0,0,5.635273106,51.63355857,3.348526757,8.389389866,6.641962427,7.685353715,6.627315289,-49.14904726,15.08356687,-17.53619516,3.910673165
496,100,0,0,5.635273106,50.53566517,3.324072229,8.325994102,6.626073312,5.140137925,6.619670408,-57.39451681,16.15881701,-17.379748,3.875256463
497,100,0,0,5.635273106,50.88458875,3.221581563,8.227292091,6.601563601,4.805648017,6.609996225,-54.47197274,16.17981789,-17.60238498,3.870642797
498,100,0,0,5.635273106,51.88851171,3.104920423,8.197595006,6.592449205,3.699058973,6.657566417,-48.28978022,15.3647388,-17.41681972,3.847859522
499,100,0,0,5.635273106,52.82877611,3.074108625,8.249090634,6.603238066,2.820399369,6.576064685,-47.72339727,15.12985599,-17.82678172,3.881146453
